Gradient Origin Networks

This paper proposes a new type of generative model that is able to quickly learn a latent representation without an encoder. This is achieved using empirical Bayes to calculate the expectation of the posterior, which is implemented by initialising a latent vector with zeros, then using the gradient of the log-likelihood of the data with respect to this zero vector as new latent points. The approach has similar characteristics to autoencoders, but with a simpler architecture, and is demonstrated in a variational autoencoder equivalent that permits sampling. This also allows implicit representation networks to learn a space of implicit functions without requiring a hypernetwork, retaining their representation advantages across datasets. The experiments show that the proposed method converges faster, with significantly lower reconstruction error than autoencoders, while requiring half the parameters.

==> figures/activations/activations,cifar,nz=128,ngf=16,mean,std.csv <==
Epoch,ELU,RELU,tanh,softplus,swish,leakyrelu,sin,ELUstd,RELUstd,tanhstd,softplusstd,swishstd,leakyrelustd,sinstd
1,0.010502580442627,0.015853571246068,0.013050752368371,0.012666735245486,0.011571495113075,0.013490115314921,0.013915485512515,9.05E-05,0.000755368802602,0.000420483809751,0.000248488856494,0.000171435216238,0.000465012827612,0.000477765055935
2,0.008106591356595,0.011400608578622,0.009819273133874,0.008931542541087,0.008885917449892,0.010494977844656,0.010559800163706,1.90E-04,0.000354043830353,0.000621739322606,1.27E-04,1.16E-04,0.00043078419656,1.69E-04
3,0.007040632364949,0.010180211966137,0.008306484322051,0.007776719649732,0.007763086833557,0.009547802871863,0.009055790747007,9.49E-05,0.000233894593568,4.41E-04,1.26E-04,1.55E-04,0.001008424272009,1.88E-04
4,0.006498014001151,0.009870607242982,0.007631538496117,0.007146963604093,0.007039548256745,0.008431102294525,0.008155677236716,6.69E-05,0.001132541789881,4.57E-04,1.10E-04,2.36E-04,2.95E-04,2.39E-04
5,0.006203213605185,0.00879321744293,0.007128651769559,0.006726119422217,0.006427587775439,0.00788829138418,0.007593498340994,5.40E-05,0.000173499909182,4.08E-04,4.31E-05,1.09E-04,0.000396449221599,2.07E-04
6,0.006024164115091,0.00825195088625,0.006786520877381,0.006408497067442,0.006079281752606,0.00749040078342,0.007116127748837,3.14E-05,2.89E-04,3.75E-04,1.15E-04,7.94E-05,0.000374485929245,2.19E-04
7,0.005904418674012,0.008062408561011,0.006581811617712,0.006192951222658,0.005847722300788,0.007006989390006,0.006833707841188,1.98E-05,0.000383186034949,3.83E-04,1.35E-04,5.09E-05,2.58E-04,2.01E-04
8,0.005835737871329,0.007700110454261,0.006438540746818,0.005996910628378,0.005704227309078,0.006659845494727,0.006558984559526,2.19E-05,2.74E-04,3.77E-04,1.55E-04,3.61E-05,2.83E-04,1.09E-04
9,0.005765894846767,0.007489582637846,0.006341721395254,0.005840203830202,0.005615130279015,0.006389955191314,0.006414008509368,1.97E-05,1.98E-04,2.74E-04,5.81E-05,2.09E-05,1.85E-04,2.12E-05
10,0.005720301927825,0.007057893796663,0.006278159222504,0.005752904089491,0.005546180729419,0.006243650877476,0.006282333654066,1.78E-05,0.000374870401135,3.78E-04,3.42E-05,1.77E-05,1.46E-04,6.22E-05
11,0.005673710053712,0.006820514541864,0.006251221610457,0.00568815842092,0.005505070630809,0.006049855625381,0.006222911875596,1.73E-05,3.84E-04,4.14E-04,1.89E-05,2.29E-05,1.76E-04,5.84E-05
12,0.005631376194755,0.00691169914181,0.006126210604409,0.00564020703882,0.005461006434311,0.006003485597422,0.006118130010466,4.57E-06,0.000596552739827,3.25E-04,1.19E-05,1.21E-05,5.81E-05,7.67E-05
13,0.005602294372618,0.006339391857982,0.006119276181062,0.005594555300375,0.005421004546434,0.005815971538325,0.006098229576151,1.85E-05,2.73E-04,3.43E-04,2.25E-05,1.30E-05,9.59E-05,5.11E-05
14,0.005570890082419,0.00630529129227,0.005997207998782,0.005563881230553,0.00539596689264,0.005769502819677,0.006008668778241,1.08E-05,3.42E-04,2.92E-04,1.68E-05,1.33E-05,9.70E-05,6.77E-05
15,0.005542234962781,0.006041422275106,0.006061026550283,0.005534533997774,0.005377630314976,0.00568796845908,0.005960661843419,1.20E-05,1.98E-04,2.85E-04,1.85E-05,1.56E-05,7.75E-05,5.38E-05
16,0.00552908417061,0.005908254020462,0.005906581887851,0.00551362730821,0.005357128207535,0.005715819743623,0.005900671099871,1.70E-05,1.43E-04,2.46E-04,2.12E-05,1.71E-05,1.60E-04,7.02E-05
17,0.005505094908178,0.005924666753908,0.00595108090664,0.005486055818846,0.005327370993197,0.00583326548929,0.005846448239038,1.09E-05,1.07E-04,3.31E-04,5.79E-06,3.92E-06,4.75E-04,6.18E-05
18,0.005493917904695,0.005740479474614,0.005876303036213,0.005468550037344,0.005313878418058,0.005555055062075,0.005836996024201,1.04E-05,1.33E-04,2.61E-04,2.76E-05,1.01E-05,6.22E-05,6.78E-05
19,0.005485288174798,0.005822881135394,0.005874114072373,0.005462542859664,0.005296659602622,0.00551582531333,0.005780980869581,2.40E-05,3.29E-04,2.86E-04,3.67E-05,7.32E-06,5.21E-05,4.20E-05
20,0.005457800034036,0.005693946166982,0.005780048416356,0.005424191610118,0.005291296626081,0.005500408352564,0.005812156466991,9.94E-06,0.000102604346309,2.52E-04,1.49E-05,7.56E-06,3.84E-05,3.56E-05


==> figures/activations/activations,cifar,nz=128,ngf=16,mean.csv <==
Epoch,ELU,RELU,tanh,softplus,swish,leakyrelu,sin
1,0.010502580442627,0.015853571246068,0.013050752368371,0.012666735245486,0.011571495113075,0.013490115314921,0.013915485512515
2,0.008106591356595,0.011400608578622,0.009819273133874,0.008931542541087,0.008885917449892,0.010494977844656,0.010559800163706
3,0.007040632364949,0.010180211966137,0.008306484322051,0.007776719649732,0.007763086833557,0.009547802871863,0.009055790747007
4,0.006498014001151,0.009870607242982,0.007631538496117,0.007146963604093,0.007039548256745,0.008431102294525,0.008155677236716
5,0.006203213605185,0.00879321744293,0.007128651769559,0.006726119422217,0.006427587775439,0.00788829138418,0.007593498340994
6,0.006024164115091,0.00825195088625,0.006786520877381,0.006408497067442,0.006079281752606,0.00749040078342,0.007116127748837
7,0.005904418674012,0.008062408561011,0.006581811617712,0.006192951222658,0.005847722300788,0.007006989390006,0.006833707841188
8,0.005835737871329,0.007700110454261,0.006438540746818,0.005996910628378,0.005704227309078,0.006659845494727,0.006558984559526
9,0.005765894846767,0.007489582637846,0.006341721395254,0.005840203830202,0.005615130279015,0.006389955191314,0.006414008509368
10,0.005720301927825,0.007057893796662,0.006278159222504,0.005752904089491,0.005546180729419,0.006243650877476,0.006282333654066
11,0.005673710053712,0.006820514541864,0.006251221610457,0.00568815842092,0.005505070630809,0.006049855625381,0.006222911875596
12,0.005631376194755,0.00691169914181,0.006126210604409,0.00564020703882,0.005461006434311,0.006003485597422,0.006118130010466
13,0.005602294372618,0.006339391857982,0.006119276181062,0.005594555300375,0.005421004546434,0.005815971538325,0.006098229576151
14,0.005570890082419,0.00630529129227,0.005997207998782,0.005563881230553,0.00539596689264,0.005769502819677,0.006008668778241
15,0.005542234962781,0.006041422275106,0.006061026550283,0.005534533997774,0.005377630314976,0.00568796845908,0.005960661843419
16,0.00552908417061,0.005908254020462,0.005906581887851,0.00551362730821,0.005357128207535,0.005715819743623,0.005900671099871
17,0.005505094908178,0.005924666753908,0.00595108090664,0.005486055818846,0.005327370993197,0.00583326548929,0.005846448239038
18,0.005493917904695,0.005740479474614,0.005876303036213,0.005468550037344,0.005313878418058,0.005555055062075,0.005836996024201
19,0.005485288174798,0.005822881135394,0.005874114072373,0.005462542859664,0.005296659602622,0.00551582531333,0.005780980869581
20,0.005457800034036,0.005693946166982,0.005780048416356,0.005424191610118,0.005291296626081,0.005500408352564,0.005812156466991


==> figures/activations/activations,cifar,nz=128,ngf=16.csv <==
Epoch,ELU,RELU,tanh,max,softplus,swish,leakyrelu,sin
1,0.010606938973069,0.016717154532671,0.01317435130477,0.011061535216868,0.012405765242875,0.011748061515391,0.012977199628949,0.013900418765843
2,0.007993524894118,0.011797248385847,0.010119842365384,0.008136567659676,0.008968079462647,0.009014050476253,0.009997861459851,0.010453796945512
3,0.007035003043711,0.01016276050359,0.008580169640481,0.007064396049827,0.007844466716051,0.007885742932558,0.008838941343129,0.008847375400364
4,0.00648502074182,0.011134947650135,0.007937827147543,0.006587889045477,0.007222587242723,0.007217733655125,0.00809140317142,0.007880958728492
5,0.006201830692589,0.008891187608242,0.00741430465132,0.006251648999751,0.00672778300941,0.006503301206976,0.007432678714395,0.0073540690355
6,0.006021534092724,0.00837273709476,0.007039835676551,0.006091546267271,0.006285157520324,0.00614463724196,0.007061449810863,0.006914214696735
7,0.005904867313802,0.008104247972369,0.006809871643782,0.005982525646687,0.006051835604012,0.005892945453525,0.006713918875903,0.006635084282607
8,0.005850587040186,0.007743889465928,0.006649021524936,0.005928955040872,0.005895867943764,0.005738674197346,0.006353992968798,0.00644150422886
9,0.005767382215709,0.007392634637654,0.006484929472208,0.005837528035045,0.005821556784213,0.005633327644318,0.006179210729897,0.00639076391235
10,0.005740020424128,0.007177119143307,0.006525683216751,0.005787851288915,0.005742736160755,0.005556475836784,0.006085705012083,0.006210496649146
11,0.005685222800821,0.007055374793708,0.006571979727596,0.005748522933573,0.005685353651643,0.005530529655516,0.00586478644982,0.006155483890325
12,0.005631951615214,0.007477783132344,0.006345186382532,0.005734030622989,0.005634646862745,0.005454671103507,0.006015493068844,0.006029541604221
13,0.005618556402624,0.006499905139208,0.00632843002677,0.005674020387232,0.005601717159152,0.005432554055005,0.005706819705665,0.006067415699363
14,0.00557211600244,0.006306571885943,0.006154535803944,0.005641452502459,0.005567498505116,0.005409993231297,0.00566250551492,0.005933461710811
15,0.005555296316743,0.006102850660682,0.00621624244377,0.005632168613374,0.005547821521759,0.005390109028667,0.005606877151877,0.005904998630285
16,0.005531339440495,0.005908976774663,0.006061772350222,0.005592460744083,0.005514850839973,0.005371297243983,0.005587961990386,0.005819673184305
17,0.005508408881724,0.005854971706867,0.006218323018402,0.005581383127719,0.005491856951267,0.005330936983228,0.005525141488761,0.005794509779662
18,0.00550386775285,0.00572995422408,0.006006975658238,0.005561610683799,0.005491618067026,0.005325165111572,0.005491963587701,0.005781262647361
19,0.005509678740054,0.005711370613426,0.006070040632039,0.00553338509053,0.005501991603524,0.005293450318277,0.005466715432704,0.005758474115282
20,0.005469223950058,0.005608406383544,0.005880797747523,0.005535625852644,0.005437759682536,0.0052848928608,0.005464517045766,0.005811556708068


==> figures/activations/activations,cifar,nz=32,ngf=16,mean,std.csv <==
Epoch,ELU,RELU,tanh,softplus,swish,leakyrelu,sin,ELUstd,RELUstd,tanhstd,softplusstd,swishstd,leakyrelustd,sinstd
1,0.015085459725658,0.018924027224382,0.017756836616993,0.016956484371225,0.017394277257125,0.017479582039118,0.01784388067166,7.26E-05,0.000186617212268,0.000321557011807,0.000600218340099,0.000241934845786,0.001155667185911,0.00022508452842
2,0.013742112005055,0.016050617155631,0.015675412518382,0.014012789855898,0.013992813748519,0.014428849438926,0.015325341516137,2.58E-05,0.001076697898858,0.000164676897228,5.69E-05,2.09E-04,0.000384987233519,5.46E-05
3,0.01334705215176,0.014375136611859,0.014741247844994,0.013475970348617,0.013378609378437,0.013665148135225,0.014421765778959,3.48E-05,0.000676829551678,9.05E-05,3.54E-05,7.83E-05,0.000107296326326,3.19E-05
4,0.01316859875232,0.013640181318224,0.014283798040648,0.013209653501809,0.013093401785195,0.013315981916885,0.013975572221875,4.82E-05,0.000182737176637,7.72E-05,1.86E-05,7.44E-05,8.57E-05,3.88E-05
5,0.013031812765797,0.013412396602829,0.014041791819334,0.013085637567838,0.012914595848223,0.013143169741929,0.013698193636835,4.53E-05,0.000261210947453,8.28E-05,1.51E-05,1.45E-05,0.000100354832312,5.19E-05
6,0.012929194317261,0.013201331060529,0.013829235334992,0.012971723154585,0.012800903951029,0.01314593667239,0.013490208991269,6.28E-05,3.87E-05,5.27E-05,1.56E-05,2.46E-05,0.000199713390659,5.55E-05
7,0.012850161487361,0.013195124634604,0.013703597872655,0.012909362171392,0.012703018174966,0.012914970898926,0.013388829399149,8.72E-05,0.00027285535265,3.38E-05,2.33E-05,1.25E-05,7.65E-05,5.12E-05
8,0.012781689292391,0.012931285907626,0.013605558932722,0.012858405153255,0.012631907318632,0.012856775238613,0.013304305205047,7.14E-05,1.41E-05,5.76E-05,3.28E-05,1.10E-05,4.96E-05,4.13E-05
9,0.012737355099321,0.012892180552383,0.013520584842165,0.012833003681103,0.012558091807266,0.012784048893948,0.013264434127708,7.46E-05,7.16E-05,3.57E-05,4.39E-05,1.35E-05,4.78E-05,0.00010318587514
10,0.012683604609867,0.012909376716316,0.013447856131593,0.012765207374791,0.01248570188115,0.012741776137054,0.013190398994684,7.97E-05,0.000232335922015,3.09E-05,1.42E-05,1.77E-05,6.59E-05,0.000111576330937
11,0.012626191867193,0.012744958382448,0.013450847493013,0.012735499997735,0.012413511028687,0.012662718364298,0.013117670171956,6.33E-05,4.89E-05,9.19E-05,1.48E-05,1.65E-05,5.03E-05,4.55E-05
12,0.012584753286044,0.01278379466027,0.013348273855547,0.012719871203502,0.012368530043364,0.012626147439083,0.013097949837347,5.44E-05,0.000172652704601,1.85E-05,3.98E-05,1.39E-05,4.56E-05,5.52E-05
13,0.012562834918499,0.012659774840971,0.013347468693554,0.01264801622351,0.012320427313944,0.012577316730817,0.013071370614171,5.01E-05,2.51E-05,3.15E-05,3.20E-05,9.43E-06,6.07E-05,8.33E-05
14,0.012516367857953,0.012629494466782,0.013311776252488,0.012621161563099,0.012288207787474,0.012532099116047,0.01305906732897,4.53E-05,1.22E-05,3.96E-05,4.26E-05,2.00E-05,6.27E-05,0.000124974364513
15,0.0124953377376,0.012629486829142,0.013249492184917,0.012606952283283,0.012256956748366,0.012494680837592,0.012987932941715,4.27E-05,7.13E-05,2.72E-05,3.91E-05,1.95E-05,5.67E-05,4.37E-05
16,0.012463880479932,0.012562909745077,0.013234741643965,0.012566145423253,0.012231884877284,0.012463337446749,0.012960037935277,3.97E-05,1.54E-05,6.16E-05,1.51E-05,2.63E-05,3.94E-05,8.23E-05
17,0.012442291853031,0.012580858726204,0.013313345879813,0.012509919086198,0.01220139878422,0.012413213393986,0.012907336171369,3.77E-05,7.89E-05,9.02E-05,1.95E-05,1.97E-05,5.04E-05,5.19E-05
18,0.012425981786152,0.01256102731814,0.013185305474997,0.012484562991659,0.012177380262415,0.012388906950255,0.012907058369319,2.19E-05,7.13E-05,5.93E-05,2.09E-05,1.85E-05,5.90E-05,2.05E-05
19,0.012402851995528,0.012539276598195,0.013160597553353,0.012451789812247,0.012152638056974,0.012347156968018,0.012850349314014,1.47E-05,5.81E-05,5.51E-05,1.22E-05,2.05E-05,2.70E-05,5.89E-05
20,0.012385438587268,0.012525668732027,0.013104800850153,0.012436152258515,0.01213967090706,0.012366319067578,0.012835950144033,3.00E-05,0.000124903902713,3.54E-05,1.73E-05,2.31E-05,7.01E-05,7.27E-05


==> figures/activations/activations,cifar,nz=32,ngf=16,mean.csv <==
Epoch,ELU,RELU,tanh,softplus,swish,leakyrelu,sin
1,0.015085459725658,0.018924027224382,0.017756836616993,0.016956484371225,0.017394277257125,0.017479582039118,0.01784388067166
2,0.013742112005055,0.016050617155631,0.015675412518382,0.014012789855898,0.013992813748519,0.014428849438926,0.015325341516137
3,0.01334705215176,0.014375136611859,0.014741247844994,0.013475970348617,0.013378609378437,0.013665148135225,0.014421765778959
4,0.01316859875232,0.013640181318224,0.014283798040648,0.013209653501809,0.013093401785195,0.013315981916885,0.013975572221875
5,0.013031812765797,0.013412396602829,0.014041791819334,0.013085637567838,0.012914595848223,0.013143169741929,0.013698193636835
6,0.012929194317261,0.013201331060529,0.013829235334992,0.012971723154585,0.012800903951029,0.01314593667239,0.013490208991269
7,0.012850161487361,0.013195124634604,0.013703597872655,0.012909362171392,0.012703018174966,0.012914970898926,0.013388829399149
8,0.012781689292391,0.012931285907626,0.013605558932722,0.012858405153255,0.012631907318632,0.012856775238613,0.013304305205047
9,0.01273735509932,0.012892180552383,0.013520584842165,0.012833003681103,0.012558091807266,0.012784048893948,0.013264434127708
10,0.012683604609867,0.012909376716316,0.013447856131593,0.012765207374791,0.01248570188115,0.012741776137054,0.013190398994684
11,0.012626191867193,0.012744958382448,0.013450847493013,0.012735499997735,0.012413511028687,0.012662718364298,0.013117670171956
12,0.012584753286044,0.01278379466027,0.013348273855547,0.012719871203502,0.012368530043364,0.012626147439083,0.013097949837347
13,0.012562834918499,0.012659774840971,0.013347468693554,0.01264801622351,0.012320427313944,0.012577316730817,0.013071370614171
14,0.012516367857953,0.012629494466782,0.013311776252488,0.012621161563099,0.012288207787474,0.012532099116047,0.01305906732897
15,0.0124953377376,0.012629486829142,0.013249492184917,0.012606952283283,0.012256956748366,0.012494680837592,0.012987932941715
16,0.012463880479932,0.012562909745077,0.013234741643965,0.012566145423253,0.012231884877284,0.012463337446749,0.012960037935277
17,0.012442291853031,0.012580858726204,0.013313345879813,0.012509919086198,0.01220139878422,0.012413213393986,0.012907336171369
18,0.012425981786152,0.01256102731814,0.013185305474997,0.012484562991659,0.012177380262415,0.012388906950255,0.012907058369319
19,0.012402851995528,0.012539276598195,0.013160597553353,0.012451789812247,0.012152638056974,0.012347156968018,0.012850349314014
20,0.012385438587268,0.012525668732027,0.013104800850153,0.012436152258515,0.01213967090706,0.012366319067578,0.012835950144033


==> figures/activations/activations,cifar,nz=32,ngf=16.csv <==
Epoch,ELU,RELU,tanh,max,softplus,swish,leakyrelu,sin
1,0.015050081536174,0.018721528351307,0.017844608053565,0.015367388725281,0.017407320439816,0.017316851764917,0.01614597812295,0.017909457907081
2,0.013765051029623,0.016540687531233,0.015763012692332,0.013872835785151,0.014078509993851,0.01423255354166,0.014005203731358,0.015330456197262
3,0.013322718441486,0.01401848345995,0.014761355705559,0.01345793902874,0.013516672886908,0.013460039161146,0.013546492904425,0.014389264397323
4,0.013145337812603,0.013493211008608,0.014327907003462,0.013269210234284,0.013188195414841,0.013173742219806,0.013225101865828,0.013934839516878
5,0.012986805289984,0.013317057862878,0.01413493975997,0.013154280371964,0.013082571327686,0.012931264005601,0.013043149374426,0.01370710041374
6,0.012859566137195,0.01315884757787,0.013869941234589,0.012986467219889,0.012978838756681,0.012825674377382,0.012994310818613,0.013540997169912
7,0.012765509076417,0.013025254942477,0.013720497488976,0.012870931066573,0.012935717590153,0.012716662138701,0.012845163233578,0.013446591794491
8,0.012723438441753,0.012947040610015,0.013592110015452,0.012801853008568,0.01288599614054,0.012644194997847,0.012830817140639,0.013345179148018
9,0.012677140533924,0.01296778768301,0.013557570055127,0.012717498466373,0.01288287807256,0.012568501755595,0.012740637175739,0.01337808277458
10,0.012628400698304,0.012787614017725,0.013474114239216,0.012652416713536,0.012775009498,0.0124965691939,0.012666649185121,0.013318257406354
11,0.012574838474393,0.012779263779521,0.013444667682052,0.012607933022082,0.012751953676343,0.012425350025296,0.012618272565305,0.013161375187337
12,0.012528754770756,0.012980279512704,0.013369622640312,0.012565108016133,0.012724505737424,0.012372995726764,0.012590792030096,0.013156986795366
13,0.012513533234596,0.01266257558018,0.013352676294744,0.012514305301011,0.012669638730586,0.012310368008912,0.012528523802757,0.013166213408113
14,0.012469165027142,0.012621099129319,0.01335025858134,0.012497855350375,0.012640395201743,0.012265397235751,0.012476369738579,0.013199100270867
15,0.012446969747543,0.012702966108918,0.01327963732183,0.012451775372028,0.012632697820664,0.012236381880939,0.012440666556358,0.013038262724876
16,0.012421402148903,0.01257061958313,0.013255177997053,0.012437689118087,0.012576612643898,0.012201824225485,0.012429888360202,0.013050909154117
17,0.012402877211571,0.012671580538154,0.013317345641553,0.012420565821231,0.012519958429039,0.012178987264633,0.012371051125228,0.012958453036845
18,0.012404112145305,0.012521628290415,0.013244846835733,0.012407447211444,0.012493504211307,0.012156414799392,0.01235391292721,0.012923942878842
19,0.012388213537634,0.012538332492113,0.013159238733351,0.012379904277623,0.012455800548196,0.012129024602473,0.012340508401394,0.012911795638502
20,0.012350760400295,0.012443583458662,0.013145448639989,0.012362143024802,0.012434958480299,0.01211404427886,0.012310500256717,0.012912819162011


==> figures/activations/activations,cifar,nz=512,ngf=16,mean,std.csv <==
Epoch,ELU,RELU,tanh,softplus,swish,leakyrelu,sin,ELUstd,RELUstd,tanhstd,softplusstd,swishstd,leakyrelustd,sinstd
1,0.007753674179713,0.01446485301733,0.01029566093564,0.010236662224631,0.009401173295875,0.012000457346737,0.011231716855367,0.000291091809877,0.001302763947935,0.000400298135287,0.000682352041451,0.000132966485278,0.000337310532745,0.000623641707484
2,0.005508455893844,0.010245449298124,0.007366943568587,0.006553111653576,0.00665857480069,0.008610978260835,0.007950093714794,0.000106538495351,0.00057884724596,0.000195397282396,8.29E-05,5.84E-05,0.000133865760612,0.000605887081771
3,0.004662102001111,0.008720849225422,0.006033741008937,0.005376030439188,0.005452198296239,0.007437666386813,0.006463160218696,9.22E-05,0.00053301188832,0.000145189754452,2.72E-05,0.000116523798804,0.00010940040403,0.000555981631506
4,0.004195298708777,0.008171862776478,0.00532688309138,0.004757327626298,0.004745516846925,0.006891058152715,0.005663606648395,3.68E-05,0.000413005514138,5.58E-05,4.64E-05,2.68E-05,0.000321154737974,0.000518554595117
5,0.003864831610471,0.00753134586364,0.004800213133742,0.004401616161267,0.004326726410041,0.006230617322822,0.005122570228328,4.83E-05,0.000553900702438,1.31E-05,5.59E-05,1.88E-05,0.000288763089873,0.000443268943445
6,0.003621722770259,0.007147634182175,0.00445961487482,0.004152550333242,0.00403686298872,0.006001706483215,0.004743401921044,3.17E-05,0.000693081197331,6.89E-05,9.37E-05,2.84E-05,0.000736719533869,0.000453408230441
7,0.003428240615378,0.006726617370248,0.004297805153877,0.003927028907935,0.003813832407395,0.005517145173003,0.004405352437794,3.08E-05,0.000719907473194,8.86E-05,9.04E-05,3.54E-05,0.000142138460469,0.000427003627468
8,0.003250823714758,0.006233508867572,0.003977740848064,0.003748122813404,0.00362899693119,0.005153977646182,0.004186368225217,2.88E-05,0.000641080948293,4.53E-05,5.82E-05,4.04E-05,0.000190765007572,0.000373935340945
9,0.003118029508889,0.006009913978378,0.003789810185408,0.003605118794888,0.003459416999271,0.004852446772407,0.004003753466656,2.33E-05,0.000691482851827,3.45E-05,5.99E-05,3.42E-05,0.00013203152458,0.000392588407518
10,0.003006685398221,0.005863775978337,0.003598196973999,0.003495962292875,0.003295706520528,0.004746174172163,0.003826224973251,5.59E-05,0.000562912578992,3.46E-05,6.92E-05,3.31E-05,0.000103772609875,0.000406830203168
11,0.002907601916293,0.005793392064522,0.00346023110576,0.003408495129943,0.003174451287811,0.004512732602358,0.003716924636811,4.56E-05,0.000408313925591,4.21E-05,5.59E-05,4.48E-05,0.00016623941922,0.000383425869665
12,0.00280510172906,0.005500473786891,0.003344239149243,0.003290115731011,0.003059070591256,0.004456966312726,0.003567890110314,4.82E-05,0.000546747443745,9.68E-05,6.64E-05,3.01E-05,0.000307779864908,0.000398784730062
13,0.002732787551135,0.005493502043833,0.003195201968278,0.00322440032502,0.002953688335518,0.00426987837851,0.003446263092458,3.26E-05,0.000548118734432,0.000102027170562,4.01E-05,5.33E-05,4.13E-05,0.000383837258947
14,0.002687244799112,0.005255128727506,0.003067122772634,0.003174574054033,0.00284206548132,0.004137291147063,0.003342454087983,3.25E-05,0.000555244412401,7.59E-05,6.39E-05,5.26E-05,0.000109677083751,0.00042633675273
15,0.002593091768747,0.00531721732835,0.002952201019501,0.003088542540496,0.002773199030658,0.004146320061237,0.003255792794998,3.88E-05,0.00061993386948,6.64E-05,6.00E-05,3.48E-05,0.00018762066738,0.000410524644598
16,0.002539823795284,0.005091913504452,0.002847469275147,0.003017162322029,0.002686404419517,0.004077952329169,0.003203526352371,3.34E-05,0.000443835233777,4.58E-05,3.08E-05,4.08E-05,0.000334145515536,0.000394103323014
17,0.002484414043327,0.005091011214107,0.002759224370072,0.002972544895659,0.002621055680215,0.003923337774053,0.003114892806162,3.87E-05,0.000469879211562,3.87E-05,6.72E-05,5.70E-05,0.000267949041608,0.000433001653638
18,0.00245656219691,0.005094847105742,0.002768716006552,0.002890268224602,0.002577434248999,0.003879863497516,0.003031479046792,2.38E-05,0.000450851405133,6.71E-05,3.20E-05,4.77E-05,0.000216874670124,0.000466456767966
19,0.00239040308704,0.005088569354564,0.002641255209421,0.00285936672541,0.002508629833832,0.003803569566111,0.002980030170182,2.99E-05,0.000363560153084,3.90E-05,5.10E-05,7.06E-05,0.000215088879281,0.000464422469936
20,0.00233745847029,0.004997592172126,0.002605460953067,0.002787166038478,0.002457839651679,0.00382322921209,0.002909593541846,6.07E-05,0.000491885087983,4.58E-05,2.17E-05,5.19E-05,0.000242059480388,0.000472550602253


==> figures/activations/activations,cifar,nz=512,ngf=16,mean.csv <==
Epoch,ELU,RELU,tanh,softplus,swish,leakyrelu,sin
1,0.007753674179713,0.01446485301733,0.01029566093564,0.010236662224631,0.009401173295875,0.012000457346737,0.011231716855367
2,0.005508455893844,0.010245449298124,0.007366943568587,0.006553111653576,0.00665857480069,0.008610978260835,0.007950093714794
3,0.004662102001111,0.008720849225422,0.006033741008937,0.005376030439188,0.005452198296239,0.007437666386813,0.006463160218696
4,0.004195298708777,0.008171862776478,0.00532688309138,0.004757327626298,0.004745516846925,0.006891058152715,0.005663606648395
5,0.003864831610471,0.00753134586364,0.004800213133742,0.004401616161267,0.004326726410041,0.006230617322822,0.005122570228328
6,0.003621722770259,0.007147634182175,0.00445961487482,0.004152550333242,0.00403686298872,0.006001706483215,0.004743401921044
7,0.003428240615378,0.006726617370248,0.004297805153877,0.003927028907935,0.003813832407395,0.005517145173003,0.004405352437794
8,0.003250823714758,0.006233508867572,0.003977740848064,0.003748122813404,0.00362899693119,0.005153977646182,0.004186368225217
9,0.003118029508889,0.006009913978378,0.003789810185408,0.003605118794888,0.003459416999271,0.004852446772407,0.004003753466656
10,0.003006685398221,0.005863775978337,0.003598196973999,0.003495962292875,0.003295706520528,0.004746174172163,0.003826224973251
11,0.002907601916293,0.005793392064522,0.00346023110576,0.003408495129943,0.003174451287811,0.004512732602358,0.003716924636811
12,0.00280510172906,0.005500473786891,0.003344239149243,0.003290115731011,0.003059070591256,0.004456966312726,0.003567890110314
13,0.002732787551135,0.005493502043833,0.003195201968278,0.00322440032502,0.002953688335518,0.00426987837851,0.003446263092458
14,0.002687244799112,0.005255128727506,0.003067122772634,0.003174574054033,0.00284206548132,0.004137291147063,0.003342454087983
15,0.002593091768747,0.00531721732835,0.002952201019501,0.003088542540496,0.002773199030658,0.004146320061237,0.003255792794998
16,0.002539823795284,0.005091913504452,0.002847469275147,0.003017162322029,0.002686404419517,0.004077952329169,0.003203526352371
17,0.002484414043327,0.005091011214107,0.002759224370072,0.002972544895659,0.002621055680215,0.003923337774053,0.003114892806162
18,0.00245656219691,0.005094847105742,0.002768716006552,0.002890268224602,0.002577434248999,0.003879863497516,0.003031479046792
19,0.00239040308704,0.005088569354564,0.002641255209421,0.00285936672541,0.002508629833832,0.003803569566111,0.002980030170182
20,0.00233745847029,0.004997592172126,0.002605460953067,0.002787166038478,0.002457839651679,0.00382322921209,0.002909593541846


==> figures/activations/activations,cifar,nz=512,ngf=16.csv <==
Epoch,ELU,RELU,tanh,max,softplus,swish,leakyrelu,sin
1,0.007536962628365,0.013056594878435,0.010612424463034,0.007900505326688,0.009807718917727,0.009305384010077,0.011967275291681,0.011934959329665
2,0.005411819089204,0.00965354219079,0.007571027614176,0.005477432627231,0.006481601390988,0.006591216661036,0.008456808514893,0.008609179407358
3,0.004568286240101,0.00820442661643,0.006191094405949,0.00465673301369,0.00534873874858,0.005371047649533,0.007561365608126,0.007055666297674
4,0.004154979251325,0.007858448661864,0.005357457790524,0.004165313206613,0.004736339207739,0.004737375769764,0.007257785648108,0.006216967012733
5,0.003812632989138,0.00710932072252,0.004807342309505,0.003804302075878,0.004435195587575,0.004307934548706,0.00656356010586,0.005594505462796
6,0.003592994296923,0.006729270331562,0.004397485405207,0.003566184081137,0.004190845414996,0.004017808008939,0.006832884158939,0.00519974110648
7,0.003403931390494,0.006121114827693,0.004241659771651,0.00340059096925,0.003962594084442,0.0038230586797,0.005677206907421,0.004857711493969
8,0.003221086459234,0.005814632866532,0.003940945491195,0.003248740220442,0.003802532795817,0.003639549715444,0.005326463375241,0.004591934382916
9,0.003100934438407,0.005579886958003,0.003758223494515,0.003093881998211,0.00365729117766,0.00345321604982,0.004960064310581,0.004414247348905
10,0.002962454222143,0.005697614047676,0.003566345199943,0.003012510249391,0.003570484230295,0.003257849719375,0.004673016257584,0.004269003402442
11,0.002866952680051,0.00563166802749,0.003414403880015,0.002920590341091,0.003473072312772,0.003128424519673,0.004567602649331,0.00411856546998
12,0.002762349555269,0.005217814818025,0.003232878632844,0.002840889617801,0.003361360635608,0.003053220221773,0.004367055371404,0.004011194221675
13,0.002714194357395,0.005326876882464,0.003079417394474,0.002749295206741,0.003261750098318,0.002912674564868,0.004222427494824,0.003875542897731
14,0.002651491900906,0.004964648280293,0.002980027347803,0.002664574887604,0.003245253115892,0.002828963333741,0.004107347223908,0.003820969723165
15,0.002567115006968,0.004615755751729,0.002933129901066,0.002628246089444,0.003144201589748,0.00274750823155,0.004308681469411,0.003724892856553
16,0.002522196387872,0.004670246969908,0.002839036751539,0.002570976270363,0.003041309537366,0.002674466231838,0.003951332066208,0.003658581757918
17,0.002465400379151,0.004792239051312,0.00272787315771,0.002503835828975,0.003031394910067,0.002592492848635,0.003826818196103,0.003599065821618
18,0.002465776633471,0.004574470221996,0.002846120856702,0.002467653248459,0.00289875571616,0.002552858320996,0.004033562727273,0.003560068551451
19,0.002358438912779,0.004700900521129,0.002597831655294,0.002407897496596,0.00290616392158,0.002481691772118,0.003925271332264,0.003509350121021
20,0.002317210892215,0.004454920999706,0.002557151950896,0.002366922562942,0.002797520020977,0.002453826600686,0.003776386613026,0.003442719345912


==> figures/embeddings/mnist,latent=2,hidden_features=128,layers=4,params=66851.dat <==
x y red green blue
  -1.95501   -2.94350    0.99623    0.88320    0.55309
  -1.59119   -4.03186    0.99423    0.99769    0.74002
  -0.32478   -2.43358    0.95825    0.43745    0.26736
  -4.34234  -14.98244    0.62807    0.01330    0.26082
  -0.44399    6.68585    0.95825    0.43745    0.26736
  -0.81626  -13.33115    0.62807    0.01330    0.26082
  -0.76514   12.65178    0.95825    0.43745    0.26736
  -6.94859   11.35241    0.83768    0.24675    0.30888
   0.95129   18.68747    0.95825    0.43745    0.26736
   3.58267   -2.44819    0.20623    0.52018    0.73495
 -13.50828  -10.02255    0.99423    0.99769    0.74002
  -7.32285    1.38495    0.38401    0.74295    0.65444
 -16.49022    3.30343    0.89289    0.95709    0.59792
  -5.09469   12.26609    0.83768    0.24675    0.30888
  -1.26812  -16.36764    0.62807    0.01330    0.26082
   2.17435   15.88356    0.95825    0.43745    0.26736
  14.54486   -8.77354    0.65467    0.86044    0.64337
  -1.12513   -5.03337    0.99623    0.88320    0.55309
  -7.80498   -5.79626    0.99623    0.88320    0.55309
   6.41699  -10.88634    0.65467    0.86044    0.64337
 -10.85600   -8.80622    0.99623    0.88320    0.55309
   8.83043   -7.07829    0.20623    0.52018    0.73495
   2.60442   -3.46178    0.20623    0.52018    0.73495
  -8.11893    1.55754    0.38401    0.74295    0.65444
  -9.15602   -8.04357    0.99423    0.99769    0.74002
  -3.86536    8.41648    0.83768    0.24675    0.30888
 -17.27779    6.65204    0.89289    0.95709    0.59792
   0.16417    5.76615    0.99239    0.69389    0.39008
  -1.14527   -0.92379    0.99623    0.88320    0.55309
   7.41533    1.58936    0.65467    0.86044    0.64337
  14.29785   -6.37004    0.65467    0.86044    0.64337
  -8.05732    2.58509    0.99423    0.99769    0.74002
   9.18845   -6.64063    0.65467    0.86044    0.64337
   4.52483   -8.91147    0.62807    0.01330    0.26082
 -10.49993    1.36653    0.95825    0.43745    0.26736
  -1.34611   -0.02357    0.38401    0.74295    0.65444
  -6.81115    8.93749    0.83768    0.24675    0.30888
   6.71481    3.92754    0.99239    0.69389    0.39008
  -1.44171   -0.31823    0.99423    0.99769    0.74002
 -12.25020    4.56094    0.89289    0.95709    0.59792
  -5.32209   -3.80029    0.99623    0.88320    0.55309
  25.40657   -9.72956    0.65467    0.86044    0.64337
  -1.92119    6.20660    0.38401    0.74295    0.65444
  -2.67453   -4.00900    0.99423    0.99769    0.74002
   6.69486   -0.28119    0.65467    0.86044    0.64337
   4.84217   -1.94852    0.95825    0.43745    0.26736
   5.14534  -12.23246    0.20623    0.52018    0.73495
  -5.39857    8.98011    0.83768    0.24675    0.30888
   6.48911   -1.75618    0.38401    0.74295    0.65444
  -4.24963   -0.12128    0.99623    0.88320    0.55309
   3.94831    3.22619    0.95825    0.43745    0.26736
 -11.23041   -4.77637    0.99423    0.99769    0.74002
   1.95019    1.89209    0.99239    0.69389    0.39008
  -5.74755    1.76615    0.38401    0.74295    0.65444
  -7.93377   -3.04155    0.38401    0.74295    0.65444
  -8.72491    4.47566    0.38401    0.74295    0.65444
  16.55257   -7.06735    0.65467    0.86044    0.64337
 -10.97864   -8.13409    0.99423    0.99769    0.74002
   4.01019    7.98887    0.95825    0.43745    0.26736
  10.05899   -7.75421    0.65467    0.86044    0.64337
   8.47699    5.18116    0.99239    0.69389    0.39008
   1.95065    3.37057    0.95825    0.43745    0.26736
  10.48573    1.07741    0.65467    0.86044    0.64337
   4.97980   -2.75026    0.20623    0.52018    0.73495
  -3.39195  -12.66689    0.62807    0.01330    0.26082
  -4.63831    2.73225    0.38401    0.74295    0.65444
  -6.21355   10.03859    0.83768    0.24675    0.30888
   2.58817   -2.16851    0.99623    0.88320    0.55309
  -2.26487   -1.44329    0.99623    0.88320    0.55309
  15.73495   -2.94763    0.65467    0.86044    0.64337
   2.69167  -12.38074    0.62807    0.01330    0.26082
  -1.42244   -9.27925    0.62807    0.01330    0.26082
  -0.90850    1.63604    0.95825    0.43745    0.26736
  -1.35373  -15.29098    0.62807    0.01330    0.26082
  -1.91798  -19.03495    0.62807    0.01330    0.26082
   3.89851   -3.19034    0.65467    0.86044    0.64337
  -4.96720    6.16213    0.95825    0.43745    0.26736
   3.26232  -12.61622    0.62807    0.01330    0.26082
   1.90848    2.57424    0.99239    0.69389    0.39008
   2.39558  -13.14957    0.62807    0.01330    0.26082
 -16.21490    8.93201    0.89289    0.95709    0.59792
   0.83582  -13.91427    0.62807    0.01330    0.26082
   1.63553  -11.94415    0.62807    0.01330    0.26082
   5.92384    4.56576    0.99239    0.69389    0.39008
  12.37065   -2.02649    0.65467    0.86044    0.64337
  -7.78668   14.83146    0.95825    0.43745    0.26736
  12.91292   -0.98095    0.65467    0.86044    0.64337
  -2.16742   -6.48512    0.62807    0.01330    0.26082
  -7.60953   11.28916    0.83768    0.24675    0.30888
  -7.68866   -6.39815    0.99423    0.99769    0.74002
   1.43660  -11.24552    0.62807    0.01330    0.26082
  -4.19517  -15.80378    0.62807    0.01330    0.26082
  -3.52695  -10.63151    0.99423    0.99769    0.74002
  -6.60368   -6.66159    0.99423    0.99769    0.74002
  13.57035    6.82858    0.95825    0.43745    0.26736
  -0.45718    5.65293    0.95825    0.43745    0.26736
  -4.41612   -7.81579    0.99623    0.88320    0.55309
  -7.47369    1.84961    0.99423    0.99769    0.74002
   5.49811    6.39282    0.65467    0.86044    0.64337
  -7.56452   10.62631    0.83768    0.24675    0.30888
  -4.82774   -0.69096    0.99423    0.99769    0.74002
  10.10182   -3.70963    0.95825    0.43745    0.26736
  -5.47765   -3.35650    0.99423    0.99769    0.74002
 -10.56395    1.03213    0.89289    0.95709    0.59792
  -8.06877    2.32541    0.89289    0.95709    0.59792
  -5.81123    5.21249    0.38401    0.74295    0.65444
   0.92035    1.61963    0.99239    0.69389    0.39008
  -3.63507   15.03947    0.95825    0.43745    0.26736
  10.16666   -2.74759    0.65467    0.86044    0.64337
 -15.52368    3.59025    0.89289    0.95709    0.59792
  -5.11058   -6.77673    0.99623    0.88320    0.55309
  -3.26020   -3.82106    0.99239    0.69389    0.39008
  -0.14993   -3.57103    0.99423    0.99769    0.74002
   8.11177   12.53497    0.95825    0.43745    0.26736
  -8.89112   -2.03663    0.99623    0.88320    0.55309
   2.57826   -3.07694    0.20623    0.52018    0.73495
  -7.79216   12.47775    0.83768    0.24675    0.30888
  -5.50683    4.41367    0.83768    0.24675    0.30888
   1.99790   -4.63951    0.20623    0.52018    0.73495
   3.78454   -5.28699    0.20623    0.52018    0.73495
  -8.46562   -8.13473    0.99423    0.99769    0.74002
   8.19650   -5.22240    0.65467    0.86044    0.64337
  -4.80959   -7.63230    0.65467    0.86044    0.64337
  -4.73325   -5.53064    0.20623    0.52018    0.73495
  -7.89594   10.69983    0.83768    0.24675    0.30888
  -9.01801   -5.25566    0.89289    0.95709    0.59792
  -0.60746    1.70898    0.99239    0.69389    0.39008
   0.46097    4.96508    0.99239    0.69389    0.39008
  -2.31947   -4.63967    0.99623    0.88320    0.55309
   0.76464    0.77198    0.20623    0.52018    0.73495
  -6.47784   -5.10897    0.99423    0.99769    0.74002
  -7.77990   -5.49177    0.99623    0.88320    0.55309
  12.03741   -4.98948    0.65467    0.86044    0.64337
   0.97592    1.34115    0.99239    0.69389    0.39008
 -20.99123    5.80274    0.89289    0.95709    0.59792
  -4.63716   -5.28109    0.99623    0.88320    0.55309
   2.91517   -3.45535    0.20623    0.52018    0.73495
  -5.15456   12.36762    0.83768    0.24675    0.30888
   8.16598   -6.82853    0.65467    0.86044    0.64337
  -9.92990    9.28891    0.89289    0.95709    0.59792
   0.62486   -3.48865    0.99423    0.99769    0.74002
  -7.11243   11.79211    0.83768    0.24675    0.30888
  -6.08213   10.49544    0.83768    0.24675    0.30888
   8.08720   -4.13908    0.65467    0.86044    0.64337
  -4.98623   -3.77410    0.99423    0.99769    0.74002
 -13.52351    8.86224    0.89289    0.95709    0.59792
  -7.57575   -6.31661    0.99423    0.99769    0.74002
   8.99010   -5.39891    0.65467    0.86044    0.64337
   2.32208   -1.46683    0.65467    0.86044    0.64337
   4.64934   11.42212    0.95825    0.43745    0.26736
  -6.02811   10.47540    0.83768    0.24675    0.30888
  -6.62644    6.08853    0.83768    0.24675    0.30888
  -6.63102    1.91445    0.38401    0.74295    0.65444
   2.27888   20.61760    0.95825    0.43745    0.26736
  -2.20402    5.30028    0.38401    0.74295    0.65444
  -5.58517    9.49026    0.83768    0.24675    0.30888
  -2.14869   -4.31292    0.99623    0.88320    0.55309
   0.19946    5.22168    0.95825    0.43745    0.26736
  -8.22725   12.75559    0.83768    0.24675    0.30888
   1.16341   12.18124    0.99239    0.69389    0.39008
  -4.05763    3.45034    0.38401    0.74295    0.65444
  -8.67239    2.15590    0.38401    0.74295    0.65444
  -2.48293   -6.34399    0.99623    0.88320    0.55309
  -0.46211   -1.38142    0.99239    0.69389    0.39008
   0.63545    6.15592    0.99239    0.69389    0.39008
   2.99607   -2.32713    0.20623    0.52018    0.73495
   6.74767   -4.02871    0.20623    0.52018    0.73495
 -12.71277    5.10432    0.89289    0.95709    0.59792
   4.30800    2.02053    0.99239    0.69389    0.39008
  -6.99411   -0.09874    0.99423    0.99769    0.74002
 -16.55502   -1.89939    0.89289    0.95709    0.59792
   2.56594   -2.08038    0.20623    0.52018    0.73495
   5.54146   -4.02112    0.20623    0.52018    0.73495
   1.83018   -4.03413    0.20623    0.52018    0.73495
 -16.55250    6.02613    0.89289    0.95709    0.59792
  -5.45115   -0.19460    0.38401    0.74295    0.65444
   1.08240   -2.85087    0.99623    0.88320    0.55309
   1.84144    3.93722    0.95825    0.43745    0.26736
   5.19626   14.79798    0.95825    0.43745    0.26736
  -1.22344   -9.15263    0.62807    0.01330    0.26082
   2.46266   -3.09099    0.20623    0.52018    0.73495
   7.28567   -6.44253    0.65467    0.86044    0.64337
   2.03672   -6.39909    0.62807    0.01330    0.26082
   5.26046   -7.10490    0.65467    0.86044    0.64337
  -9.63578    2.54374    0.89289    0.95709    0.59792
   2.53798    3.37264    0.99239    0.69389    0.39008
   0.49613   -1.86404    0.95825    0.43745    0.26736
  -2.50601   -3.75529    0.99423    0.99769    0.74002
   4.94036    4.40416    0.38401    0.74295    0.65444
  11.23412   -8.77395    0.65467    0.86044    0.64337
  -9.61100    9.01372    0.83768    0.24675    0.30888
  -5.62363    2.73007    0.38401    0.74295    0.65444
   3.51681    7.60046    0.99239    0.69389    0.39008
   7.04062    7.38638    0.95825    0.43745    0.26736
  12.54580   -6.29149    0.65467    0.86044    0.64337
  -4.06388   -6.47898    0.99423    0.99769    0.74002
   5.96102   -1.10361    0.99239    0.69389    0.39008
  -7.30665   13.50096    0.83768    0.24675    0.30888
   6.92989   -7.72451    0.65467    0.86044    0.64337
 -10.28807   -6.09990    0.99423    0.99769    0.74002
  12.09463  -12.72273    0.65467    0.86044    0.64337
   8.59978    1.36744    0.95825    0.43745    0.26736
  -5.53190   10.90762    0.83768    0.24675    0.30888
   9.81480  -10.63670    0.65467    0.86044    0.64337
   0.82525    1.52663    0.99423    0.99769    0.74002
   7.43939    5.27777    0.99239    0.69389    0.39008
  -7.19309   13.38661    0.83768    0.24675    0.30888
  -3.78415    1.02851    0.38401    0.74295    0.65444
   0.73658    5.81202    0.38401    0.74295    0.65444
  15.84997   -5.49300    0.65467    0.86044    0.64337
   0.36580   -7.55822    0.95825    0.43745    0.26736
   1.93617   -3.07708    0.20623    0.52018    0.73495
 -12.46082    1.00066    0.89289    0.95709    0.59792
   2.25388   -1.55833    0.20623    0.52018    0.73495
  11.10763   -5.41188    0.65467    0.86044    0.64337
  -2.66179    9.29923    0.95825    0.43745    0.26736
  13.25732   -4.79759    0.65467    0.86044    0.64337
   1.76262   -4.04265    0.20623    0.52018    0.73495
   4.01442   -1.34154    0.20623    0.52018    0.73495
  -8.03910   -4.78230    0.89289    0.95709    0.59792
   0.80027   10.16084    0.99239    0.69389    0.39008
  -5.41443    9.56416    0.83768    0.24675    0.30888
  -4.07512    0.32464    0.38401    0.74295    0.65444
  -9.59876    9.59056    0.38401    0.74295    0.65444
  11.62250   -5.86949    0.65467    0.86044    0.64337
  -2.53677   -6.01769    0.62807    0.01330    0.26082
  13.88735   -8.07518    0.65467    0.86044    0.64337
   4.45613   -4.40720    0.20623    0.52018    0.73495
  10.37240   -4.43236    0.65467    0.86044    0.64337
  -6.40804    0.36722    0.99423    0.99769    0.74002
 -13.65181    7.46563    0.89289    0.95709    0.59792
  -3.16359    5.39654    0.38401    0.74295    0.65444
  -8.65804    2.04074    0.89289    0.95709    0.59792
  -6.14941    5.11754    0.38401    0.74295    0.65444
   7.33563    3.40123    0.65467    0.86044    0.64337
  -7.19370   12.65105    0.83768    0.24675    0.30888
  -3.10174   -7.57861    0.62807    0.01330    0.26082
  -1.63795   -7.51032    0.62807    0.01330    0.26082
   0.68541    2.33909    0.99239    0.69389    0.39008
   6.19149   -2.08885    0.65467    0.86044    0.64337
   5.58253    8.00333    0.99239    0.69389    0.39008
   8.84515  -10.87354    0.65467    0.86044    0.64337
  -8.06726   11.15269    0.83768    0.24675    0.30888
  -1.99946  -11.99578    0.62807    0.01330    0.26082
  -5.67894   -1.37678    0.99623    0.88320    0.55309
  -5.99823   10.66853    0.83768    0.24675    0.30888
 -18.32687    3.70634    0.89289    0.95709    0.59792
  -1.30712   -2.40673    0.99423    0.99769    0.74002
  -7.09025  -16.25625    0.62807    0.01330    0.26082
   3.22341   -2.36275    0.20623    0.52018    0.73495
 -16.86057    3.91603    0.89289    0.95709    0.59792
  -0.76788    0.15719    0.99623    0.88320    0.55309
   3.76958    0.43661    0.99239    0.69389    0.39008
  -1.85840   -1.12309    0.99423    0.99769    0.74002
  -3.86231   -3.60358    0.99423    0.99769    0.74002
   5.56618  -12.40090    0.62807    0.01330    0.26082
   3.95890   13.27713    0.95825    0.43745    0.26736
  -6.73590    5.97083    0.38401    0.74295    0.65444
  -6.57527  -13.81447    0.62807    0.01330    0.26082
  10.44652   12.17886    0.95825    0.43745    0.26736
  -7.00304    9.69413    0.83768    0.24675    0.30888
   0.51619    2.48442    0.20623    0.52018    0.73495
 -16.88377    7.48440    0.89289    0.95709    0.59792
  -4.06457   -0.05424    0.99623    0.88320    0.55309
   3.93041    1.80446    0.99239    0.69389    0.39008
  -0.25080   -2.46405    0.20623    0.52018    0.73495
   0.33557   -6.95873    0.20623    0.52018    0.73495
  -6.48735   -2.64687    0.99423    0.99769    0.74002
  -5.46374    0.69341    0.38401    0.74295    0.65444
 -16.62846    7.37475    0.89289    0.95709    0.59792
 -12.63750    0.93074    0.89289    0.95709    0.59792
  -1.72057    2.89881    0.99423    0.99769    0.74002
   2.58526   -9.36404    0.20623    0.52018    0.73495
  -7.98383   -2.78215    0.99623    0.88320    0.55309
  -3.92575    1.94555    0.38401    0.74295    0.65444
  -0.51798   -2.53731    0.20623    0.52018    0.73495
  -8.71583    1.21107    0.89289    0.95709    0.59792
   6.95647   -3.25625    0.65467    0.86044    0.64337
   2.28653    2.95905    0.99239    0.69389    0.39008
   0.78297   -3.60968    0.20623    0.52018    0.73495
 -14.50351    2.98639    0.89289    0.95709    0.59792
  -5.76736   15.88895    0.95825    0.43745    0.26736
   1.46547    0.65959    0.99239    0.69389    0.39008
  -6.38846   10.60784    0.83768    0.24675    0.30888
   4.36964    1.74700    0.99239    0.69389    0.39008
  -0.96318   -2.53670    0.99423    0.99769    0.74002
 -16.01015    6.29524    0.89289    0.95709    0.59792
   1.07388   -2.40562    0.38401    0.74295    0.65444
   2.47872   -3.27138    0.20623    0.52018    0.73495
   0.79783   -1.47596    0.38401    0.74295    0.65444
  -1.51975    2.20166    0.99239    0.69389    0.39008
  -4.33834    4.04990    0.38401    0.74295    0.65444
  -2.46704    6.40573    0.95825    0.43745    0.26736
  -9.54828   13.91136    0.83768    0.24675    0.30888
  -4.60454   10.02642    0.83768    0.24675    0.30888
  -2.94962  -17.91102    0.62807    0.01330    0.26082
  15.07796   -8.73668    0.20623    0.52018    0.73495
  -9.40950    0.60370    0.89289    0.95709    0.59792
  -6.15895   11.08817    0.83768    0.24675    0.30888
 -13.01903    0.20259    0.89289    0.95709    0.59792
   7.12408   -7.65294    0.65467    0.86044    0.64337
   3.78358    0.57535    0.99239    0.69389    0.39008
  -9.61726   -1.67686    0.89289    0.95709    0.59792
 -16.99156   11.32282    0.89289    0.95709    0.59792
  -2.74732    6.59177    0.95825    0.43745    0.26736
 -14.97733    1.03231    0.99423    0.99769    0.74002
  -2.26576   -8.16020    0.62807    0.01330    0.26082
   2.94133   -4.56741    0.62807    0.01330    0.26082
  -9.35242    8.90917    0.83768    0.24675    0.30888
   1.41715   -7.51333    0.62807    0.01330    0.26082
  -0.52374   -4.62082    0.99623    0.88320    0.55309
   0.50101  -12.92570    0.62807    0.01330    0.26082
   3.83035    6.75415    0.99239    0.69389    0.39008
  -6.22429    9.72808    0.83768    0.24675    0.30888
   6.10814  -12.42069    0.65467    0.86044    0.64337
 -15.74007    8.68305    0.89289    0.95709    0.59792
 -14.39254    1.57728    0.89289    0.95709    0.59792
   2.12290  -10.68191    0.38401    0.74295    0.65444
  -5.80344    7.08600    0.83768    0.24675    0.30888
  -6.14475    2.72427    0.38401    0.74295    0.65444
  -3.12779   -7.05947    0.99623    0.88320    0.55309
  -3.91122   -0.55647    0.99623    0.88320    0.55309
  16.92463   -5.06556    0.65467    0.86044    0.64337
  -7.84319   -8.41771    0.99623    0.88320    0.55309
   7.38633    6.68963    0.99239    0.69389    0.39008
   2.47728  -16.57098    0.62807    0.01330    0.26082
  -6.22654   11.13905    0.83768    0.24675    0.30888
  -9.13358    6.93621    0.89289    0.95709    0.59792
  -7.08457   11.09221    0.83768    0.24675    0.30888
  -2.12371   -5.65746    0.99623    0.88320    0.55309
   7.82610   -6.06297    0.20623    0.52018    0.73495
   3.30118   -8.33177    0.20623    0.52018    0.73495
   4.37354   -4.16583    0.65467    0.86044    0.64337
   2.45473    4.45999    0.99239    0.69389    0.39008
   4.53319   -4.39802    0.20623    0.52018    0.73495
   6.45179   -7.25473    0.65467    0.86044    0.64337
   4.81198   -3.33433    0.65467    0.86044    0.64337
   3.76241    3.81250    0.95825    0.43745    0.26736
   2.52356   -5.62655    0.20623    0.52018    0.73495
   0.50282   -4.92160    0.99623    0.88320    0.55309
  -5.98836   11.26364    0.83768    0.24675    0.30888
   6.93896    2.10119    0.95825    0.43745    0.26736
  -0.21776   -5.47117    0.99623    0.88320    0.55309
  -5.70898   -1.96778    0.99423    0.99769    0.74002
  -1.37567   -7.45248    0.99623    0.88320    0.55309
   0.81680   13.49038    0.99239    0.69389    0.39008
   3.88442  -10.10803    0.62807    0.01330    0.26082
  -3.96202    2.04882    0.38401    0.74295    0.65444
  10.80062   -3.38448    0.95825    0.43745    0.26736
   7.14149    3.00024    0.95825    0.43745    0.26736
   9.66280   -8.57864    0.65467    0.86044    0.64337
   3.81140  -15.53665    0.62807    0.01330    0.26082
   2.56563   -0.34986    0.20623    0.52018    0.73495
 -12.31547    1.71359    0.89289    0.95709    0.59792
  -0.57626   -2.63366    0.20623    0.52018    0.73495
  -5.87647    1.38693    0.38401    0.74295    0.65444
   2.67779   -0.20315    0.65467    0.86044    0.64337
  -4.12529    2.39918    0.38401    0.74295    0.65444
 -10.44699   -0.64698    0.99423    0.99769    0.74002
  18.42245   -5.31683    0.65467    0.86044    0.64337
  -2.48160   -1.60257    0.99239    0.69389    0.39008
  -3.92193    3.88119    0.38401    0.74295    0.65444
  -4.16885   10.10862    0.83768    0.24675    0.30888
   1.31003    1.09032    0.99239    0.69389    0.39008
  -5.69813   -0.13939    0.99423    0.99769    0.74002
  -4.31862   -2.40190    0.99423    0.99769    0.74002
  -4.16156   -7.15837    0.99623    0.88320    0.55309
  -6.63444   -5.40473    0.99423    0.99769    0.74002
  -2.76907   -5.81206    0.62807    0.01330    0.26082
   6.18589   -1.54244    0.95825    0.43745    0.26736
   9.94235   15.17629    0.95825    0.43745    0.26736
  -4.36962   -3.27124    0.99423    0.99769    0.74002
 -11.35213   -5.76981    0.89289    0.95709    0.59792
  11.26560   -9.21720    0.65467    0.86044    0.64337
   0.68852    5.06576    0.99239    0.69389    0.39008
  -0.70598   -3.28250    0.99623    0.88320    0.55309
  10.21830  -10.27149    0.20623    0.52018    0.73495
  -5.93072   -3.57484    0.99423    0.99769    0.74002
  -8.65084    6.96440    0.99239    0.69389    0.39008
   7.39021   -0.75733    0.99239    0.69389    0.39008
 -11.73007   -7.17473    0.99423    0.99769    0.74002
  -3.62117   11.64251    0.99239    0.69389    0.39008
  -4.37513   -0.03755    0.99423    0.99769    0.74002
  -6.80178   -7.15864    0.99623    0.88320    0.55309
   0.09184   11.62223    0.95825    0.43745    0.26736
  -1.40569    0.40779    0.38401    0.74295    0.65444
 -13.40400    6.82500    0.89289    0.95709    0.59792
 -11.25857    2.93312    0.89289    0.95709    0.59792
   1.06017    1.86721    0.38401    0.74295    0.65444
  -6.79612   11.93754    0.83768    0.24675    0.30888
   5.08707    6.84440    0.99239    0.69389    0.39008
   3.79981    4.54487    0.99239    0.69389    0.39008
   1.97174   -4.44702    0.62807    0.01330    0.26082
   3.69829    4.72899    0.99239    0.69389    0.39008
  -0.91775   -3.54497    0.20623    0.52018    0.73495
   1.99198   -4.66414    0.20623    0.52018    0.73495
  20.02850   -5.20264    0.65467    0.86044    0.64337
  -0.02796    8.00752    0.95825    0.43745    0.26736
  -0.87714   -0.94612    0.99239    0.69389    0.39008
   0.93740    2.56677    0.99239    0.69389    0.39008
   1.53575   -6.51989    0.62807    0.01330    0.26082
   2.42793   13.16883    0.99239    0.69389    0.39008
   0.90075    2.31527    0.38401    0.74295    0.65444
   1.98228    4.83189    0.65467    0.86044    0.64337
  -5.21052    9.48801    0.83768    0.24675    0.30888
   4.01202   -5.51839    0.20623    0.52018    0.73495
 -21.26869    2.49857    0.89289    0.95709    0.59792
   1.02471   -4.46114    0.99623    0.88320    0.55309
  -6.70317   12.12928    0.83768    0.24675    0.30888
   4.14685   -4.88063    0.20623    0.52018    0.73495
  -0.28397   -2.66428    0.99623    0.88320    0.55309
   3.12374    0.75683    0.99239    0.69389    0.39008
 -15.85757    3.59329    0.89289    0.95709    0.59792
  -9.29497    8.34488    0.38401    0.74295    0.65444
  -3.19472   -5.03153    0.99623    0.88320    0.55309
  -8.70537    7.23795    0.89289    0.95709    0.59792
   2.35655  -12.92724    0.62807    0.01330    0.26082
  -7.26625    3.85583    0.38401    0.74295    0.65444
   1.38063   -3.00132    0.20623    0.52018    0.73495
  -7.33992    1.63212    0.99423    0.99769    0.74002
  -1.82554    7.88522    0.99423    0.99769    0.74002
   2.05500   -2.70852    0.20623    0.52018    0.73495
  -9.12174    2.56984    0.89289    0.95709    0.59792
  11.46974    0.99181    0.95825    0.43745    0.26736
   9.48347   -7.87388    0.65467    0.86044    0.64337
   6.13439    1.96458    0.95825    0.43745    0.26736
 -10.42049   -4.97775    0.99423    0.99769    0.74002
  -5.89083    9.87442    0.83768    0.24675    0.30888
  -0.56975   -7.72263    0.99623    0.88320    0.55309
  -0.74356    5.60840    0.95825    0.43745    0.26736
  -9.21303   -5.71647    0.99623    0.88320    0.55309
  -3.45322   -2.54197    0.99623    0.88320    0.55309
 -12.97506    1.94592    0.89289    0.95709    0.59792
  -4.79456    2.02949    0.38401    0.74295    0.65444
   0.68121  -10.30593    0.62807    0.01330    0.26082
  11.73143   -4.18071    0.65467    0.86044    0.64337
  -5.09168   10.73879    0.83768    0.24675    0.30888
  14.77124   -7.83355    0.65467    0.86044    0.64337
   5.04146    2.95421    0.95825    0.43745    0.26736
   0.22939    2.04153    0.99239    0.69389    0.39008
   6.89381   11.82179    0.95825    0.43745    0.26736
   1.64340   -7.03290    0.20623    0.52018    0.73495
  -9.16703    1.21970    0.99623    0.88320    0.55309
   3.08757    9.48203    0.99239    0.69389    0.39008
  -7.24271   -1.27272    0.99623    0.88320    0.55309
   0.83584   -4.01569    0.62807    0.01330    0.26082
   0.63347    2.29179    0.38401    0.74295    0.65444
  -4.48772    0.50737    0.38401    0.74295    0.65444
  -5.22432   -6.27217    0.89289    0.95709    0.59792
   1.86177    7.89647    0.99239    0.69389    0.39008
   7.03551    7.55537    0.65467    0.86044    0.64337
  -3.57708    3.02028    0.38401    0.74295    0.65444
  -2.77954   -0.01505    0.38401    0.74295    0.65444
  17.80569   -9.71914    0.65467    0.86044    0.64337
   6.49668   14.26304    0.95825    0.43745    0.26736
   1.25225    8.47466    0.38401    0.74295    0.65444
  -3.79207    6.47581    0.38401    0.74295    0.65444
 -11.55319    4.13467    0.89289    0.95709    0.59792
  -3.70455    0.42965    0.99423    0.99769    0.74002
  -4.96569   10.78616    0.83768    0.24675    0.30888
   0.50322   -6.91017    0.62807    0.01330    0.26082
   6.32561  -13.07127    0.62807    0.01330    0.26082
 -15.04298    1.84508    0.89289    0.95709    0.59792
  -2.79046   -2.52362    0.99623    0.88320    0.55309
   2.22184   -1.11633    0.99239    0.69389    0.39008
  -4.51088   12.26994    0.83768    0.24675    0.30888
  -6.18037   -3.38368    0.99623    0.88320    0.55309
  -8.58992   -8.05131    0.99623    0.88320    0.55309
   5.68224   -5.22445    0.65467    0.86044    0.64337
   6.07378  -10.15355    0.65467    0.86044    0.64337
 -12.87256   -3.08363    0.99423    0.99769    0.74002
   2.57570  -10.35244    0.62807    0.01330    0.26082
   3.13328    5.57264    0.99239    0.69389    0.39008
   0.72431    0.14149    0.99239    0.69389    0.39008
   5.26623   -5.67712    0.20623    0.52018    0.73495
   0.06651    4.12919    0.95825    0.43745    0.26736
  -5.51053   -3.54824    0.89289    0.95709    0.59792
   1.48295  -12.06515    0.65467    0.86044    0.64337
   8.69684    4.04197    0.99239    0.69389    0.39008
   0.20404   -5.35250    0.99623    0.88320    0.55309
   6.51766    7.48033    0.99239    0.69389    0.39008
 -10.02886    0.34731    0.89289    0.95709    0.59792
 -11.88794    0.28521    0.89289    0.95709    0.59792
  -2.13718   -4.89343    0.99623    0.88320    0.55309
  -2.32982   -1.24071    0.99423    0.99769    0.74002
  -1.39765   -7.44338    0.99623    0.88320    0.55309
  -0.57654   -2.60877    0.99623    0.88320    0.55309
  -6.71280   10.83609    0.83768    0.24675    0.30888
   6.56538   14.95676    0.95825    0.43745    0.26736
  -0.99878    2.11878    0.89289    0.95709    0.59792
  -2.98696   -0.08036    0.99623    0.88320    0.55309
  -4.62972    2.02494    0.20623    0.52018    0.73495
   0.31754  -12.22130    0.62807    0.01330    0.26082
   2.04146    4.68906    0.95825    0.43745    0.26736
  -9.26113    8.40063    0.38401    0.74295    0.65444
   9.32396    2.00780    0.99239    0.69389    0.39008
   4.35594  -11.93947    0.62807    0.01330    0.26082
   1.69143   14.64407    0.95825    0.43745    0.26736
 -12.77617    6.88835    0.89289    0.95709    0.59792
  13.45993   -4.54000    0.65467    0.86044    0.64337
  -6.03767    2.49394    0.38401    0.74295    0.65444
  -9.41631    0.02402    0.99423    0.99769    0.74002
  -4.79155    2.89966    0.20623    0.52018    0.73495
   3.72533   16.38454    0.95825    0.43745    0.26736
  -4.80657    3.71313    0.95825    0.43745    0.26736
  -8.41119   11.92821    0.83768    0.24675    0.30888
 -12.59019   -2.15754    0.89289    0.95709    0.59792
 -15.96080    2.27824    0.89289    0.95709    0.59792
  -3.40599  -18.91478    0.62807    0.01330    0.26082
  11.48630   -8.03930    0.65467    0.86044    0.64337
   2.22172    6.00961    0.95825    0.43745    0.26736
   0.22216   -4.56818    0.62807    0.01330    0.26082
   4.18302   13.84109    0.95825    0.43745    0.26736
  13.16072   -4.39204    0.65467    0.86044    0.64337
   0.29259    5.94914    0.99239    0.69389    0.39008
  -7.14985    7.75478    0.99239    0.69389    0.39008
  -6.74996    6.95072    0.83768    0.24675    0.30888
   1.31510    5.72253    0.99239    0.69389    0.39008
  -4.71587   -6.12120    0.99423    0.99769    0.74002
  -4.03210  -15.80722    0.62807    0.01330    0.26082
  -6.65777   -5.75636    0.99423    0.99769    0.74002
 -11.26953    0.99617    0.89289    0.95709    0.59792
  14.90397   -7.35710    0.65467    0.86044    0.64337
  -1.47465    4.74279    0.83768    0.24675    0.30888
 -21.47967    6.87625    0.89289    0.95709    0.59792
  -7.43840    1.81531    0.38401    0.74295    0.65444
  -5.83235   -5.68662    0.99623    0.88320    0.55309
  -7.85822   -4.76240    0.99423    0.99769    0.74002
   5.34392    8.27522    0.95825    0.43745    0.26736
  -2.87987  -18.97349    0.62807    0.01330    0.26082
  -4.12148   -2.56595    0.99623    0.88320    0.55309
  -6.73032    4.38015    0.65467    0.86044    0.64337
  -4.43466   -7.88604    0.99623    0.88320    0.55309
   2.18531   -4.09779    0.20623    0.52018    0.73495
  -4.08726   -6.68020    0.99623    0.88320    0.55309
   1.75299    8.57439    0.95825    0.43745    0.26736
  -8.49581    3.99254    0.83768    0.24675    0.30888
  -5.68415   10.99357    0.83768    0.24675    0.30888
  -4.79878    9.27089    0.83768    0.24675    0.30888
  -4.01044   14.24455    0.95825    0.43745    0.26736
   4.18054   -3.04606    0.20623    0.52018    0.73495
  -0.57374   -2.42684    0.99623    0.88320    0.55309
   1.69282   -5.45895    0.20623    0.52018    0.73495
   3.35891    2.20735    0.65467    0.86044    0.64337
   2.01176    5.15184    0.95825    0.43745    0.26736
  -2.59251   -2.46840    0.99423    0.99769    0.74002
   6.64684   12.85386    0.95825    0.43745    0.26736
   4.86437    0.83138    0.99239    0.69389    0.39008
   0.80585   -5.14356    0.62807    0.01330    0.26082
   4.97209   -8.57691    0.65467    0.86044    0.64337
   3.57605    0.16525    0.99239    0.69389    0.39008
  -3.68704   -0.81268    0.99423    0.99769    0.74002
  -7.17288    0.55735    0.38401    0.74295    0.65444
   2.07261    1.12706    0.99423    0.99769    0.74002
  -1.27319   -1.43001    0.95825    0.43745    0.26736
  -1.46862    0.16824    0.99239    0.69389    0.39008
   5.68628   -9.52712    0.62807    0.01330    0.26082
   0.50462   13.67277    0.95825    0.43745    0.26736
  -9.91540   12.07788    0.83768    0.24675    0.30888
   2.40040   -4.05975    0.20623    0.52018    0.73495
  -3.44458    2.42486    0.38401    0.74295    0.65444
   7.93351   -5.25225    0.65467    0.86044    0.64337
  -1.15726   -1.42698    0.38401    0.74295    0.65444
  -2.90944   11.14629    0.83768    0.24675    0.30888
  -0.06801   -2.10018    0.20623    0.52018    0.73495
  -2.14965    0.70152    0.99423    0.99769    0.74002
  -4.00589   10.93067    0.83768    0.24675    0.30888
  -4.08971    6.79388    0.95825    0.43745    0.26736
  13.35061   -7.08896    0.65467    0.86044    0.64337
  -6.97927   12.76538    0.83768    0.24675    0.30888
 -13.37162    2.86244    0.89289    0.95709    0.59792
  -2.96698   -5.16007    0.99623    0.88320    0.55309
 -15.08320    8.97137    0.89289    0.95709    0.59792
  -4.23528    2.44858    0.99239    0.69389    0.39008
   4.06362   -3.91967    0.20623    0.52018    0.73495
  -4.90199    0.08816    0.38401    0.74295    0.65444
   2.44892   -0.31741    0.99423    0.99769    0.74002
  -3.49394    3.53385    0.38401    0.74295    0.65444
  -0.07461  -16.24310    0.62807    0.01330    0.26082
  -3.00578    4.90597    0.83768    0.24675    0.30888
  -7.16853   -0.20176    0.99423    0.99769    0.74002
  -7.60570   11.83441    0.83768    0.24675    0.30888
   5.02951    3.35653    0.99239    0.69389    0.39008
  -0.25252   -9.44617    0.62807    0.01330    0.26082
   3.69757   -5.76669    0.20623    0.52018    0.73495
   1.85809  -15.28273    0.62807    0.01330    0.26082
  -1.93649   -7.47326    0.99623    0.88320    0.55309
   3.12346    2.77261    0.99239    0.69389    0.39008
 -12.44256    4.53558    0.89289    0.95709    0.59792
   7.80256    8.94175    0.95825    0.43745    0.26736
   0.95768   -2.05398    0.20623    0.52018    0.73495
  -9.87636    9.19016    0.89289    0.95709    0.59792
   5.31931    7.94501    0.95825    0.43745    0.26736
  -4.17069    2.09061    0.99239    0.69389    0.39008
  -0.11458   -7.73024    0.20623    0.52018    0.73495
  -0.54274   -4.86883    0.99623    0.88320    0.55309
 -14.27605    3.24436    0.89289    0.95709    0.59792
  -4.92910   -4.53271    0.99423    0.99769    0.74002
   0.45818    7.40407    0.95825    0.43745    0.26736
  16.53651   -6.67760    0.65467    0.86044    0.64337
  -2.43233    7.63147    0.83768    0.24675    0.30888
   3.44934   -8.64645    0.62807    0.01330    0.26082
   1.14807   -5.44381    0.20623    0.52018    0.73495
  -5.33112    7.87613    0.38401    0.74295    0.65444
   9.79351    7.79340    0.99239    0.69389    0.39008
 -14.12484    9.56856    0.89289    0.95709    0.59792
  -1.28768    0.34746    0.99423    0.99769    0.74002
  -9.85017    9.29834    0.83768    0.24675    0.30888
  -4.49916    1.22324    0.38401    0.74295    0.65444
   4.48108   -1.40287    0.65467    0.86044    0.64337
  -6.51875    1.24013    0.99623    0.88320    0.55309
   1.84503  -12.00352    0.62807    0.01330    0.26082
   2.23212   -4.97795    0.20623    0.52018    0.73495
  16.40470   -7.85344    0.65467    0.86044    0.64337
   8.98899   10.63539    0.99239    0.69389    0.39008
  18.58542  -11.20482    0.65467    0.86044    0.64337
   7.12740   -0.42533    0.65467    0.86044    0.64337
  11.09527   -0.79567    0.65467    0.86044    0.64337
 -11.46513   -3.66469    0.89289    0.95709    0.59792
  -3.16597  -10.52335    0.62807    0.01330    0.26082
  20.70508   -7.40235    0.65467    0.86044    0.64337
  -3.28124   -3.45455    0.99423    0.99769    0.74002
   0.66724   -2.59925    0.99423    0.99769    0.74002
  -2.11841    0.93085    0.99423    0.99769    0.74002
   5.82245    6.69233    0.99239    0.69389    0.39008
  -6.08230   -4.45588    0.89289    0.95709    0.59792
   1.26213    6.15918    0.95825    0.43745    0.26736
   0.30344   -3.68302    0.38401    0.74295    0.65444
 -16.92114    7.76202    0.89289    0.95709    0.59792
   2.93556    2.83922    0.95825    0.43745    0.26736
 -17.42986    0.92778    0.89289    0.95709    0.59792
   6.40975   -4.24910    0.62807    0.01330    0.26082
 -14.00841   -0.50787    0.89289    0.95709    0.59792
   1.79476   -2.43403    0.20623    0.52018    0.73495
  -6.45296    7.29071    0.83768    0.24675    0.30888
  -1.17271   -2.14887    0.99423    0.99769    0.74002
 -10.23478   -2.03371    0.38401    0.74295    0.65444
   8.24102    4.47796    0.99239    0.69389    0.39008
  -5.10482   12.41033    0.83768    0.24675    0.30888
  -9.34504    4.52656    0.89289    0.95709    0.59792
  -4.50892  -13.10890    0.62807    0.01330    0.26082
   0.93600  -10.41958    0.62807    0.01330    0.26082
   0.48726   -0.10634    0.65467    0.86044    0.64337
  -0.46396   -4.17515    0.99623    0.88320    0.55309
  -1.74697   12.75799    0.95825    0.43745    0.26736
  -4.43607   -4.01429    0.99423    0.99769    0.74002
  -2.29769   -1.09830    0.62807    0.01330    0.26082
  -3.28210   -2.43895    0.99623    0.88320    0.55309
 -10.56720   -0.13552    0.89289    0.95709    0.59792
  -7.18306   -5.26903    0.99423    0.99769    0.74002
  17.27736  -13.88366    0.65467    0.86044    0.64337
   6.44549    2.74032    0.65467    0.86044    0.64337
 -12.41206    3.08082    0.89289    0.95709    0.59792
   5.31003   -4.65288    0.20623    0.52018    0.73495
  -0.30719   -7.62304    0.99623    0.88320    0.55309
 -10.31558    3.05190    0.89289    0.95709    0.59792
  -3.33057    8.88800    0.83768    0.24675    0.30888
  -8.55175   -0.81649    0.99423    0.99769    0.74002
   3.10158    6.13201    0.99239    0.69389    0.39008
 -11.94734    1.62937    0.89289    0.95709    0.59792
 -15.91807    6.67616    0.89289    0.95709    0.59792
  -0.41476    2.33256    0.38401    0.74295    0.65444
   4.26777   -3.80955    0.20623    0.52018    0.73495
 -12.03963   -1.24574    0.89289    0.95709    0.59792
  -2.40491   -4.17439    0.62807    0.01330    0.26082
  -1.70639   -7.47205    0.62807    0.01330    0.26082
  -2.97196   -6.49829    0.62807    0.01330    0.26082
   4.96972   -2.23731    0.99239    0.69389    0.39008
  -3.09327  -11.17852    0.99623    0.88320    0.55309
 -14.14688    3.35226    0.89289    0.95709    0.59792
  -9.55248   -0.91901    0.38401    0.74295    0.65444
  -5.40759    2.61575    0.38401    0.74295    0.65444
  -8.76944   -1.59163    0.38401    0.74295    0.65444
  -2.86464  -10.04212    0.62807    0.01330    0.26082
   0.24546    5.56775    0.99239    0.69389    0.39008
  -4.18246    7.53579    0.38401    0.74295    0.65444
   1.71972    0.21806    0.38401    0.74295    0.65444
  -5.01110   -0.42394    0.38401    0.74295    0.65444
  -9.63238    3.19785    0.89289    0.95709    0.59792
  -5.74787    4.33892    0.83768    0.24675    0.30888
  12.87932   -7.50120    0.65467    0.86044    0.64337
  -6.37011    9.20491    0.83768    0.24675    0.30888
  -4.52333  -18.34868    0.62807    0.01330    0.26082
  -1.71736   -0.26946    0.95825    0.43745    0.26736
  11.53108   -5.91386    0.65467    0.86044    0.64337
   4.43333   -4.63150    0.20623    0.52018    0.73495
  -5.24543    0.78622    0.38401    0.74295    0.65444
   2.50391    0.77098    0.99239    0.69389    0.39008
   1.04667    1.40944    0.99239    0.69389    0.39008
  -3.18194   17.06234    0.95825    0.43745    0.26736
  -4.42838    6.78548    0.83768    0.24675    0.30888
  -4.35880    4.10091    0.38401    0.74295    0.65444
   4.35523  -11.49756    0.62807    0.01330    0.26082
   6.45529   -7.78879    0.65467    0.86044    0.64337
   0.10094   -2.93410    0.62807    0.01330    0.26082
  -1.63539   -5.26142    0.99623    0.88320    0.55309
  -7.04468    3.17851    0.38401    0.74295    0.65444
  -5.01794   -2.26357    0.99423    0.99769    0.74002
   3.72124    4.88859    0.99239    0.69389    0.39008
   5.82800   16.57204    0.95825    0.43745    0.26736
  -5.14577   -4.99161    0.99423    0.99769    0.74002
  -1.34317   -4.51334    0.99623    0.88320    0.55309
  14.97007   -9.34394    0.65467    0.86044    0.64337
   1.31627   -2.35327    0.20623    0.52018    0.73495
   1.77285   11.23539    0.95825    0.43745    0.26736
   4.71358   -4.78355    0.20623    0.52018    0.73495
  -5.60274   -8.49064    0.99623    0.88320    0.55309
  -1.50605   -3.59458    0.99623    0.88320    0.55309
  -7.01069    1.04616    0.89289    0.95709    0.59792
  -6.32858   -1.07005    0.99423    0.99769    0.74002
 -14.54275   -2.35575    0.38401    0.74295    0.65444
  -0.22324   -4.09202    0.99423    0.99769    0.74002
   2.94236    6.90876    0.99239    0.69389    0.39008
  -7.28587    4.47885    0.38401    0.74295    0.65444
  -5.97950    1.31561    0.38401    0.74295    0.65444
  -5.66206    6.81728    0.83768    0.24675    0.30888
 -13.13435    4.31381    0.89289    0.95709    0.59792
 -14.03044   -4.22724    0.38401    0.74295    0.65444
   1.28911   -6.88866    0.62807    0.01330    0.26082
   3.92846    2.40546    0.99239    0.69389    0.39008
  -4.28335  -15.08199    0.62807    0.01330    0.26082
   8.51938   -8.27910    0.65467    0.86044    0.64337
  -5.52193    5.61268    0.99423    0.99769    0.74002
   1.67686   -1.09748    0.99623    0.88320    0.55309
   1.44646    3.01811    0.99239    0.69389    0.39008
  -3.81038  -13.86021    0.62807    0.01330    0.26082
  12.30567    2.72453    0.99239    0.69389    0.39008
  -1.38790   -5.67701    0.38401    0.74295    0.65444
 -11.11074    1.14542    0.89289    0.95709    0.59792
  15.35881   -5.50096    0.65467    0.86044    0.64337
  -7.24271   -1.27272    0.99623    0.88320    0.55309
  -4.19972    4.44988    0.38401    0.74295    0.65444
  -8.79156    2.33005    0.99623    0.88320    0.55309
 -14.99726    2.80173    0.89289    0.95709    0.59792
  -5.82018   11.23547    0.83768    0.24675    0.30888
 -18.52560    3.63172    0.89289    0.95709    0.59792
   6.49394   -1.07907    0.65467    0.86044    0.64337
   1.23712    0.45589    0.20623    0.52018    0.73495
  -2.47610    9.67640    0.83768    0.24675    0.30888
   1.43170    6.08055    0.99239    0.69389    0.39008
  -1.63012    4.07117    0.38401    0.74295    0.65444
  -0.47731   -2.51383    0.99623    0.88320    0.55309
  -9.69757  -11.54736    0.62807    0.01330    0.26082
  -2.60326   -4.13886    0.99623    0.88320    0.55309
  -5.47418    9.10276    0.83768    0.24675    0.30888
  -4.21790   -1.89857    0.99423    0.99769    0.74002
 -11.24373    4.89939    0.89289    0.95709    0.59792
  -3.14046    1.71898    0.38401    0.74295    0.65444
  10.74801    8.09659    0.99239    0.69389    0.39008
  -3.32973   -3.80381    0.99423    0.99769    0.74002
   6.66925    1.99747    0.99239    0.69389    0.39008
  -3.45228   -0.27229    0.99423    0.99769    0.74002
   3.59315    3.69736    0.99239    0.69389    0.39008
   2.40577    0.44603    0.38401    0.74295    0.65444
  -2.52980   -4.65290    0.99623    0.88320    0.55309
  -5.92130    9.60363    0.95825    0.43745    0.26736
   3.34718    4.89259    0.65467    0.86044    0.64337
 -19.52209   -6.28285    0.38401    0.74295    0.65444
  -1.52996  -10.30895    0.62807    0.01330    0.26082
  -3.77132    8.28857    0.83768    0.24675    0.30888
  -2.79241    0.93215    0.38401    0.74295    0.65444
  -0.85264   -2.27826    0.99623    0.88320    0.55309
  -1.24233  -10.83102    0.62807    0.01330    0.26082
  -0.87503    9.76450    0.95825    0.43745    0.26736
  -6.65768   11.43830    0.83768    0.24675    0.30888
 -11.70071   -9.58011    0.99623    0.88320    0.55309
   0.72313   -3.73058    0.20623    0.52018    0.73495
   6.30623    8.83180    0.38401    0.74295    0.65444
  -4.58702  -19.06468    0.62807    0.01330    0.26082
  -0.95767    1.43601    0.38401    0.74295    0.65444
  -0.43192   -1.06075    0.99239    0.69389    0.39008
   7.53975    5.58599    0.99239    0.69389    0.39008
  -7.21783   10.79130    0.83768    0.24675    0.30888
  -4.17466   -7.10072    0.99423    0.99769    0.74002
  -6.00753   -6.77836    0.99623    0.88320    0.55309
  -5.08371    9.60441    0.83768    0.24675    0.30888
   2.05119    1.85684    0.99239    0.69389    0.39008
   9.80912   -3.59691    0.65467    0.86044    0.64337
  -7.14865   11.87204    0.38401    0.74295    0.65444
  -4.84475    2.59659    0.38401    0.74295    0.65444
  -7.02208   11.45922    0.83768    0.24675    0.30888
 -12.62564    7.78881    0.89289    0.95709    0.59792
  -2.52704   -6.94059    0.99423    0.99769    0.74002
 -14.44661    4.23689    0.89289    0.95709    0.59792
  13.58962   -7.73989    0.65467    0.86044    0.64337
   6.27828   -4.67651    0.20623    0.52018    0.73495
  -3.05922   -5.35258    0.99623    0.88320    0.55309
  -1.18080   -7.48952    0.62807    0.01330    0.26082
  -2.45791   -3.55489    0.99623    0.88320    0.55309
  -5.22472   10.83121    0.83768    0.24675    0.30888
  -3.47840  -11.60856    0.62807    0.01330    0.26082
  -6.02599   -6.63985    0.99423    0.99769    0.74002
   3.64739   -7.11024    0.20623    0.52018    0.73495
   2.39390    6.80960    0.99239    0.69389    0.39008
   2.35297    0.41021    0.99239    0.69389    0.39008
  -5.16541    2.43547    0.38401    0.74295    0.65444
  -4.11757    4.64827    0.95825    0.43745    0.26736
  -1.44819  -11.61917    0.62807    0.01330    0.26082
  -2.13843   -3.31346    0.99623    0.88320    0.55309
  -6.31332   10.35063    0.83768    0.24675    0.30888
  -2.82869   -1.97972    0.38401    0.74295    0.65444
   7.59755   -0.53871    0.65467    0.86044    0.64337
  -3.67345   14.68070    0.83768    0.24675    0.30888
   4.89072    0.87587    0.65467    0.86044    0.64337
   7.75101    0.23720    0.65467    0.86044    0.64337
  -4.81760   14.02836    0.83768    0.24675    0.30888
   1.41687   -6.49627    0.20623    0.52018    0.73495
   3.79423    5.29297    0.99239    0.69389    0.39008
  -9.62620   -4.28245    0.99623    0.88320    0.55309
  -2.74218  -11.22009    0.62807    0.01330    0.26082
  -9.81197    6.60543    0.89289    0.95709    0.59792
  12.60386    0.95493    0.99239    0.69389    0.39008
   5.87252    5.52578    0.99239    0.69389    0.39008
  -1.77566  -19.95181    0.62807    0.01330    0.26082
   7.50616   -7.52729    0.99423    0.99769    0.74002
  -5.37252    2.95813    0.38401    0.74295    0.65444
 -17.27779    6.65204    0.89289    0.95709    0.59792
  -6.30023  -15.00672    0.62807    0.01330    0.26082
   7.87865   -5.80402    0.62807    0.01330    0.26082
   0.04679   -6.37725    0.62807    0.01330    0.26082
   9.45521    5.17043    0.99239    0.69389    0.39008
  -4.82468   -5.01328    0.99623    0.88320    0.55309
   0.23278    5.62545    0.95825    0.43745    0.26736
 -17.99938    7.51196    0.89289    0.95709    0.59792
   4.06902   -3.28177    0.20623    0.52018    0.73495
   3.78417    4.31322    0.95825    0.43745    0.26736
   1.74265    3.76752    0.99239    0.69389    0.39008
  -4.15798   -5.54358    0.99423    0.99769    0.74002
  15.87370  -12.34473    0.65467    0.86044    0.64337
  -4.92835   -7.81907    0.99623    0.88320    0.55309
   2.69302    4.96434    0.65467    0.86044    0.64337
  -2.42670   -2.67673    0.99623    0.88320    0.55309
   2.83614    2.86149    0.99239    0.69389    0.39008
  -3.73566    7.35723    0.83768    0.24675    0.30888
  -6.61976    5.13649    0.95825    0.43745    0.26736
  -0.08841   -7.74621    0.62807    0.01330    0.26082
   4.98735    3.36950    0.99239    0.69389    0.39008
   4.01238   -3.05651    0.20623    0.52018    0.73495
 -11.58092    3.92113    0.89289    0.95709    0.59792
   0.76187    6.52785    0.99239    0.69389    0.39008
   1.70745   -3.65263    0.99623    0.88320    0.55309
  11.46701   -8.07961    0.65467    0.86044    0.64337
  -6.16858   10.48538    0.83768    0.24675    0.30888
 -11.77910   -8.94518    0.99423    0.99769    0.74002
  -1.18720    7.01239    0.95825    0.43745    0.26736
  10.31549   -4.37815    0.65467    0.86044    0.64337
  -1.63181   -9.94488    0.62807    0.01330    0.26082
  -0.81945    2.92510    0.95825    0.43745    0.26736
   1.55526   10.08003    0.95825    0.43745    0.26736
  -8.85515   11.29599    0.83768    0.24675    0.30888
  13.54795   -3.85526    0.65467    0.86044    0.64337
   8.84498  -11.09836    0.65467    0.86044    0.64337
   1.05065    7.51444    0.95825    0.43745    0.26736
   0.64456    9.10545    0.95825    0.43745    0.26736
   4.17810   -3.02046    0.20623    0.52018    0.73495
  -0.11864   -4.87376    0.20623    0.52018    0.73495
   5.66601   -0.80664    0.99239    0.69389    0.39008
  -3.83224   -2.58184    0.99623    0.88320    0.55309
  -5.87698    3.24393    0.38401    0.74295    0.65444
   1.75253    8.51801    0.95825    0.43745    0.26736
  -0.94275   -3.25112    0.99623    0.88320    0.55309
  -2.82959   -4.03371    0.99423    0.99769    0.74002
  -8.56618    0.82918    0.38401    0.74295    0.65444
  -6.77869   -4.21081    0.99623    0.88320    0.55309
  10.72614  -12.03455    0.65467    0.86044    0.64337
  -0.14389   -6.09332    0.99623    0.88320    0.55309
  14.03597   -6.31923    0.65467    0.86044    0.64337
 -14.01539    2.69652    0.89289    0.95709    0.59792
   0.89299   -6.79778    0.20623    0.52018    0.73495
   0.47918   11.93140    0.95825    0.43745    0.26736
   0.50011    8.51089    0.99239    0.69389    0.39008
  -8.99546   -0.02492    0.89289    0.95709    0.59792
   2.33877   -5.05881    0.99423    0.99769    0.74002
  -6.21372    0.66779    0.38401    0.74295    0.65444
  -2.48985    1.62373    0.95825    0.43745    0.26736
 -13.49700    1.84088    0.89289    0.95709    0.59792
  -2.49234    0.96964    0.20623    0.52018    0.73495
  -2.42556  -17.57281    0.62807    0.01330    0.26082
   8.71708    2.28180    0.99239    0.69389    0.39008
  -6.50786    9.92941    0.83768    0.24675    0.30888
  21.44442   -6.11301    0.65467    0.86044    0.64337
   8.72794  -13.84785    0.65467    0.86044    0.64337
  -8.96631   -0.29584    0.38401    0.74295    0.65444
  -1.58284    4.89063    0.99239    0.69389    0.39008
  -6.66133    7.38024    0.99423    0.99769    0.74002
  -7.99562   -6.44734    0.99623    0.88320    0.55309
  -3.54692   -5.94734    0.38401    0.74295    0.65444
  17.93268   -4.60309    0.65467    0.86044    0.64337
  -0.12771    2.79619    0.99423    0.99769    0.74002
 -10.61312   -5.59045    0.89289    0.95709    0.59792
   3.35949    0.54559    0.20623    0.52018    0.73495
   2.08927   10.82010    0.99239    0.69389    0.39008
  -7.83641   10.66659    0.89289    0.95709    0.59792
  -1.29138    4.99193    0.99239    0.69389    0.39008
  16.39815   -4.98598    0.65467    0.86044    0.64337
   3.97398    0.56770    0.99239    0.69389    0.39008
  -0.89234   16.06494    0.95825    0.43745    0.26736
  -8.27200    8.09713    0.38401    0.74295    0.65444
   4.54433    6.86777    0.95825    0.43745    0.26736
   2.59683    3.09175    0.99239    0.69389    0.39008
  -0.39839   -0.44653    0.99423    0.99769    0.74002
  -1.33667   -1.32749    0.89289    0.95709    0.59792
  -6.11607    4.27050    0.83768    0.24675    0.30888
  -2.94871  -10.62635    0.62807    0.01330    0.26082
  -2.65221   -5.22009    0.38401    0.74295    0.65444
 -11.55319    4.13467    0.89289    0.95709    0.59792
  -3.13204   -8.49076    0.62807    0.01330    0.26082
 -10.09633    3.18421    0.99423    0.99769    0.74002
   4.51401    0.77975    0.99239    0.69389    0.39008
   8.93030    1.14406    0.65467    0.86044    0.64337
   3.23225    3.58738    0.99239    0.69389    0.39008
  -2.59621   -6.88536    0.99623    0.88320    0.55309
   9.20126   -5.53863    0.65467    0.86044    0.64337
  -6.01998    7.46760    0.38401    0.74295    0.65444
 -11.92463   -2.56337    0.89289    0.95709    0.59792
  -1.17868    5.68449    0.83768    0.24675    0.30888
   0.19529   -2.83297    0.99623    0.88320    0.55309
  -0.38665   -4.99324    0.99623    0.88320    0.55309
   3.79249    1.16414    0.99423    0.99769    0.74002
  -9.66955    0.52558    0.89289    0.95709    0.59792
   8.71012   11.69202    0.95825    0.43745    0.26736
 -14.17650    1.01337    0.89289    0.95709    0.59792
   6.83038   -7.90917    0.20623    0.52018    0.73495
  -8.34569    2.47614    0.38401    0.74295    0.65444
  -4.90799   -3.73854    0.99423    0.99769    0.74002
  -0.44931    1.13405    0.99239    0.69389    0.39008
   9.09060   -0.86045    0.65467    0.86044    0.64337
  -5.15351   10.28388    0.83768    0.24675    0.30888
  -2.30401   18.49896    0.95825    0.43745    0.26736
  -6.56428   -0.32806    0.38401    0.74295    0.65444
  -3.86912    7.96857    0.83768    0.24675    0.30888
  -5.35359    6.91282    0.38401    0.74295    0.65444
  -7.12037    5.35585    0.38401    0.74295    0.65444
  -1.56489   -3.34293    0.99623    0.88320    0.55309
   0.34970   -1.18459    0.20623    0.52018    0.73495
  -6.55484   11.16967    0.83768    0.24675    0.30888
   0.90928    5.58454    0.99239    0.69389    0.39008
   3.59509   -2.19941    0.99239    0.69389    0.39008
   0.79815   -7.41667    0.62807    0.01330    0.26082
  -2.77975    6.10211    0.83768    0.24675    0.30888
   5.26774    2.99719    0.20623    0.52018    0.73495
  -2.78166   -4.75538    0.99623    0.88320    0.55309
  -2.91793   -3.77973    0.99423    0.99769    0.74002
   2.18598    1.87345    0.95825    0.43745    0.26736
   7.63221   -4.22878    0.20623    0.52018    0.73495
  -1.74051    0.85577    0.99423    0.99769    0.74002
  -1.60690   -3.74772    0.99623    0.88320    0.55309
   0.52415    2.61112    0.99239    0.69389    0.39008
  -6.14699    0.55324    0.38401    0.74295    0.65444
   3.02789   -1.93533    0.20623    0.52018    0.73495
   4.37642    6.64519    0.99239    0.69389    0.39008
  -3.47271   -0.07700    0.38401    0.74295    0.65444
  -5.73232   -4.23850    0.99423    0.99769    0.74002
  -3.15180   -7.59267    0.99623    0.88320    0.55309
   2.85035   -9.55687    0.20623    0.52018    0.73495
 -12.78869   -1.70759    0.89289    0.95709    0.59792
   4.02634  -16.13665    0.62807    0.01330    0.26082
  -9.68156    5.23678    0.89289    0.95709    0.59792
  -7.39189   -4.04277    0.99623    0.88320    0.55309
  19.10087   -4.99275    0.65467    0.86044    0.64337


==> figures/embeddings/mnist,latent=2,hidden_features=128,layers=4,params=66851_2.dat <==
x y red green blue
  -3.89584   -2.35116    0.99623    0.88320    0.55309
  -8.71664   -7.11502    0.99623    0.88320    0.55309
  -5.15129   11.55060    0.83768    0.24675    0.30888
  -8.67083   -0.06325    0.99423    0.99769    0.74002
   5.36074    2.96339    0.99239    0.69389    0.39008
   4.65416    7.06302    0.65467    0.86044    0.64337
  -3.61346    5.00714    0.99423    0.99769    0.74002
   5.99724   26.68923    0.95825    0.43745    0.26736
  -7.67974   -0.47358    0.89289    0.95709    0.59792
  -1.33382   -2.02607    0.99623    0.88320    0.55309
   0.42054   -5.15077    0.65467    0.86044    0.64337
  -5.92004   10.65806    0.83768    0.24675    0.30888
  -5.40819   -3.25913    0.99623    0.88320    0.55309
 -14.20461    3.38480    0.89289    0.95709    0.59792
   0.67058  -10.57259    0.62807    0.01330    0.26082
  -3.74198    6.87833    0.83768    0.24675    0.30888
  -1.18223    5.51422    0.99239    0.69389    0.39008
   3.55299    4.76219    0.99239    0.69389    0.39008
 -12.41489    0.38706    0.99423    0.99769    0.74002
   3.87094   -8.98702    0.62807    0.01330    0.26082
  -6.54552   13.58278    0.83768    0.24675    0.30888
  11.80157   -8.12906    0.65467    0.86044    0.64337
  -3.10847    9.10286    0.99239    0.69389    0.39008
   7.58964   -6.32797    0.65467    0.86044    0.64337
  -0.33781   -9.14099    0.62807    0.01330    0.26082
   2.73101    3.69077    0.95825    0.43745    0.26736
  -7.91592   13.41660    0.83768    0.24675    0.30888
   1.48938    8.22478    0.99239    0.69389    0.39008
   9.67081   16.14754    0.95825    0.43745    0.26736
  -3.25507   -3.06308    0.38401    0.74295    0.65444
 -14.02972    6.13491    0.89289    0.95709    0.59792
  -5.28594    9.67115    0.83768    0.24675    0.30888
  -6.91538   11.74737    0.83768    0.24675    0.30888
  -6.86914   13.54475    0.83768    0.24675    0.30888
  -6.88267   11.71452    0.83768    0.24675    0.30888
  11.33974   -0.05395    0.65467    0.86044    0.64337
  -4.48790    3.77311    0.89289    0.95709    0.59792
  -3.74851    1.29298    0.99239    0.69389    0.39008
  -3.68239    5.90658    0.83768    0.24675    0.30888
  -1.52994    1.05647    0.99623    0.88320    0.55309
  -5.50355    0.96635    0.38401    0.74295    0.65444
   2.84241    5.26817    0.95825    0.43745    0.26736
  -5.38982   -2.61839    0.99623    0.88320    0.55309
   1.51609   -8.56537    0.62807    0.01330    0.26082
  -3.74919    3.73841    0.38401    0.74295    0.65444
  -9.05593    8.73597    0.99423    0.99769    0.74002
   1.22725    2.99751    0.99239    0.69389    0.39008
 -12.67772   -3.69549    0.89289    0.95709    0.59792
  -2.74493   -2.27313    0.99623    0.88320    0.55309
  -2.53505   -8.74119    0.62807    0.01330    0.26082
   0.06414   -3.50196    0.62807    0.01330    0.26082
  -0.28080   16.90481    0.95825    0.43745    0.26736
  -8.93594    2.25946    0.89289    0.95709    0.59792
  -8.27724    8.07349    0.95825    0.43745    0.26736
  -0.40053   19.52705    0.95825    0.43745    0.26736
  -4.59255    0.64388    0.38401    0.74295    0.65444
  12.22220  -10.95668    0.65467    0.86044    0.64337
  -0.67309    1.62357    0.20623    0.52018    0.73495
  -5.72879   -2.72904    0.99423    0.99769    0.74002
  -8.78894   -7.21099    0.99423    0.99769    0.74002
  -1.91326    2.33437    0.95825    0.43745    0.26736
  -3.89641   -1.96879    0.38401    0.74295    0.65444
  -0.42958    3.20374    0.95825    0.43745    0.26736
  -3.25863    9.79744    0.83768    0.24675    0.30888
  12.80919   -9.49833    0.65467    0.86044    0.64337
  11.43681   -7.03399    0.65467    0.86044    0.64337
  -2.52388   -6.11521    0.62807    0.01330    0.26082
  -1.26408   -0.54232    0.20623    0.52018    0.73495
 -10.13014    4.20609    0.89289    0.95709    0.59792
  -8.79759   -1.36689    0.99423    0.99769    0.74002
  10.86130   -9.17540    0.65467    0.86044    0.64337
   8.08466   -3.26170    0.20623    0.52018    0.73495
   1.45516   -1.98839    0.20623    0.52018    0.73495
  -9.55924   -0.07493    0.89289    0.95709    0.59792
   1.15735  -16.70176    0.62807    0.01330    0.26082
   9.96384   -5.63052    0.20623    0.52018    0.73495
  -0.47663   -8.71306    0.62807    0.01330    0.26082
  -7.84676   13.39488    0.83768    0.24675    0.30888
 -10.92500   -5.81749    0.38401    0.74295    0.65444
   3.54917    2.65460    0.99239    0.69389    0.39008
  12.27862   -7.77405    0.65467    0.86044    0.64337
  -7.75279   13.17842    0.83768    0.24675    0.30888
  -0.71919   -0.21345    0.38401    0.74295    0.65444
  -5.57102   11.90773    0.83768    0.24675    0.30888
   3.02824   -6.09164    0.99623    0.88320    0.55309
   6.34367   -9.44163    0.65467    0.86044    0.64337
  -0.67162  -13.72667    0.62807    0.01330    0.26082
  19.48966   -7.09706    0.65467    0.86044    0.64337
  -0.60082    4.78405    0.99239    0.69389    0.39008
  -2.68091   -5.28455    0.99423    0.99769    0.74002
   1.09834   -0.28596    0.99623    0.88320    0.55309
  -8.75391    2.24614    0.89289    0.95709    0.59792
   5.42436   -5.69200    0.20623    0.52018    0.73495
  -1.52116    0.48274    0.99423    0.99769    0.74002
  -0.35679    6.31700    0.99239    0.69389    0.39008
  -3.60489    7.86036    0.95825    0.43745    0.26736
   3.44747    0.24891    0.20623    0.52018    0.73495
   6.03413    2.91210    0.95825    0.43745    0.26736
  -4.47735   12.33150    0.83768    0.24675    0.30888
   1.95196   -1.22490    0.99623    0.88320    0.55309
   4.80404   -3.06755    0.20623    0.52018    0.73495
  -9.37872   13.28034    0.38401    0.74295    0.65444
   3.55598   -4.07661    0.20623    0.52018    0.73495
  -1.75115   -7.30830    0.99423    0.99769    0.74002
   3.99980  -11.61046    0.62807    0.01330    0.26082
  13.25154   -9.91903    0.65467    0.86044    0.64337
  -7.33081   -6.52694    0.99423    0.99769    0.74002
 -10.32622   12.09313    0.83768    0.24675    0.30888
  -6.16186   11.10757    0.83768    0.24675    0.30888
  -6.33274   11.51279    0.83768    0.24675    0.30888
  -1.63669   18.39049    0.95825    0.43745    0.26736
   4.15714    7.38648    0.99239    0.69389    0.39008
   6.33450    4.51326    0.99239    0.69389    0.39008
  -4.43084    9.32638    0.83768    0.24675    0.30888
  -2.82579    0.34857    0.99623    0.88320    0.55309
  -5.78924   -1.26986    0.99623    0.88320    0.55309
  -6.92225   -8.09818    0.99623    0.88320    0.55309
  -0.10463   -1.68366    0.99239    0.69389    0.39008
  -4.52665    4.03799    0.38401    0.74295    0.65444
   2.89170    8.44728    0.99239    0.69389    0.39008
  -9.58836   -7.15513    0.99423    0.99769    0.74002
 -12.41550   -3.07105    0.89289    0.95709    0.59792
  -0.21208    5.05227    0.83768    0.24675    0.30888
   2.34701   -1.86496    0.20623    0.52018    0.73495
  -0.65628   10.47066    0.95825    0.43745    0.26736
   0.98009    5.80398    0.99239    0.69389    0.39008
  -1.74078   10.00067    0.95825    0.43745    0.26736
   6.55483  -13.49918    0.62807    0.01330    0.26082
   0.00008   -3.36288    0.99423    0.99769    0.74002
   0.29262   -4.14739    0.99623    0.88320    0.55309
  18.20849   -1.91787    0.99239    0.69389    0.39008
  -8.59517   -2.55458    0.99423    0.99769    0.74002
   0.38219    3.34867    0.95825    0.43745    0.26736
  -1.18864   10.22812    0.83768    0.24675    0.30888
   5.21835   11.31822    0.95825    0.43745    0.26736
  -2.20058   11.50264    0.95825    0.43745    0.26736
  -6.70752    3.78111    0.89289    0.95709    0.59792
  -6.38088    2.49266    0.38401    0.74295    0.65444
  -1.81249   -0.28552    0.99623    0.88320    0.55309
  -1.45666   -0.43455    0.99623    0.88320    0.55309
   4.22602   -1.48109    0.20623    0.52018    0.73495
  -8.51841   13.73509    0.83768    0.24675    0.30888
  -1.03992   -3.87024    0.20623    0.52018    0.73495
  -7.86990   -4.56122    0.99423    0.99769    0.74002
 -13.82541    3.88505    0.89289    0.95709    0.59792
  -2.02154    7.97287    0.83768    0.24675    0.30888
  -0.64245   12.81220    0.95825    0.43745    0.26736
   6.74523   -3.65818    0.20623    0.52018    0.73495
  -7.75364   -1.83993    0.89289    0.95709    0.59792
  -8.89846    4.83762    0.89289    0.95709    0.59792
  -4.40811    1.77860    0.99623    0.88320    0.55309
  -2.96884   -2.08547    0.99623    0.88320    0.55309
  -4.10569   11.56929    0.83768    0.24675    0.30888
 -11.91938    6.27057    0.89289    0.95709    0.59792
  -3.73785   11.04925    0.83768    0.24675    0.30888
   1.84991    2.10530    0.99239    0.69389    0.39008
  -8.54748    0.88949    0.89289    0.95709    0.59792
  -1.86061  -10.65253    0.62807    0.01330    0.26082
   0.80733  -12.10272    0.62807    0.01330    0.26082
  -1.17807  -14.78650    0.20623    0.52018    0.73495
  -5.99371   13.43326    0.83768    0.24675    0.30888
  -5.92279    4.78751    0.95825    0.43745    0.26736
  -4.74743    8.25575    0.83768    0.24675    0.30888
   1.28661    5.78592    0.95825    0.43745    0.26736
   8.25510    6.97369    0.65467    0.86044    0.64337
  -5.48431   -5.19566    0.99623    0.88320    0.55309
  -6.49160   12.72129    0.83768    0.24675    0.30888
 -11.47886    2.44519    0.89289    0.95709    0.59792
  -5.23570   -4.47945    0.99623    0.88320    0.55309
   2.17321    3.55616    0.99239    0.69389    0.39008
  -0.02866   13.90481    0.95825    0.43745    0.26736
  -3.75087    8.46292    0.38401    0.74295    0.65444
   8.29496   -6.53186    0.65467    0.86044    0.64337
  -3.58615    2.00391    0.99423    0.99769    0.74002
   0.21064    4.83266    0.38401    0.74295    0.65444
  -5.05142   -5.36677    0.99623    0.88320    0.55309
  -6.47200   12.20085    0.83768    0.24675    0.30888
  -7.15156   -2.39383    0.99423    0.99769    0.74002
  -5.38095    1.06852    0.38401    0.74295    0.65444
  -2.96787    8.60865    0.38401    0.74295    0.65444
   0.04400   -6.41401    0.20623    0.52018    0.73495
  -1.52269   -3.91033    0.99423    0.99769    0.74002
  -5.16616   -0.43932    0.89289    0.95709    0.59792
  -4.32941   -2.07114    0.99423    0.99769    0.74002
  -1.97001   -1.97981    0.99623    0.88320    0.55309
  -4.49471    9.13749    0.38401    0.74295    0.65444
  -9.06798   -1.53840    0.89289    0.95709    0.59792
   1.11666   -3.24654    0.99423    0.99769    0.74002
  -4.70289   12.36446    0.83768    0.24675    0.30888
  -7.66155    2.14376    0.38401    0.74295    0.65444
   1.80599    8.32324    0.95825    0.43745    0.26736
  -3.79411   -2.61887    0.99423    0.99769    0.74002
  -0.72134    6.98132    0.83768    0.24675    0.30888
   0.05278   -2.91408    0.99623    0.88320    0.55309
   3.21403  -10.02435    0.89289    0.95709    0.59792
  13.94558   -2.20019    0.65467    0.86044    0.64337
  -3.54899   -0.92846    0.99623    0.88320    0.55309
   1.46070   -9.63322    0.62807    0.01330    0.26082
  -3.35281    7.36244    0.38401    0.74295    0.65444
   1.07881   -2.33001    0.99623    0.88320    0.55309
  -5.29991   -0.92048    0.99623    0.88320    0.55309
  -5.39863   -6.06498    0.99423    0.99769    0.74002
   5.77370   -7.43805    0.20623    0.52018    0.73495
 -14.66183    2.37848    0.89289    0.95709    0.59792
  -1.82994   -2.52275    0.99623    0.88320    0.55309
  10.32169   -1.01651    0.65467    0.86044    0.64337
 -10.07884    5.14005    0.89289    0.95709    0.59792
 -12.65370   -1.18921    0.89289    0.95709    0.59792
 -11.28743    1.64602    0.89289    0.95709    0.59792
   5.60650    3.90640    0.99239    0.69389    0.39008
  -4.57978    3.53618    0.38401    0.74295    0.65444
   0.57820    5.46338    0.83768    0.24675    0.30888
  -4.53598   11.81877    0.83768    0.24675    0.30888
  11.58971   15.60915    0.95825    0.43745    0.26736
  -3.78020   -3.69400    0.99423    0.99769    0.74002
  -3.12998    4.40163    0.99239    0.69389    0.39008
   6.52957   -5.38138    0.62807    0.01330    0.26082
 -11.06124   -0.17736    0.89289    0.95709    0.59792
 -14.01888    5.45209    0.89289    0.95709    0.59792
   2.60861    3.07331    0.99239    0.69389    0.39008
  -6.83457   11.72654    0.83768    0.24675    0.30888
  -3.02978   -2.42301    0.99423    0.99769    0.74002
  -7.26061   12.01225    0.83768    0.24675    0.30888
   0.20390    2.82633    0.89289    0.95709    0.59792
  -7.17127   14.35150    0.83768    0.24675    0.30888
  -4.62907   10.76866    0.83768    0.24675    0.30888
   6.89256    4.59874    0.99239    0.69389    0.39008
  -6.04209    6.76065    0.38401    0.74295    0.65444
  -7.24335    3.32086    0.38401    0.74295    0.65444
  13.68413   -5.60182    0.65467    0.86044    0.64337
  -0.32841   -2.32429    0.99623    0.88320    0.55309
  -9.34833    5.78238    0.38401    0.74295    0.65444
   0.35896    0.62383    0.95825    0.43745    0.26736
  13.68371   -2.84358    0.65467    0.86044    0.64337
   3.94023    2.25384    0.99239    0.69389    0.39008
  -1.34493    3.07006    0.99623    0.88320    0.55309
  -0.03432  -10.24870    0.62807    0.01330    0.26082
   8.76677   -9.11898    0.65467    0.86044    0.64337
  -2.42342   -7.30441    0.99623    0.88320    0.55309
  -6.25474   12.11637    0.83768    0.24675    0.30888
  16.76101   -5.62971    0.65467    0.86044    0.64337
   5.63154   -7.97462    0.65467    0.86044    0.64337
  16.37755   -3.16669    0.65467    0.86044    0.64337
  -7.83651   -2.11678    0.89289    0.95709    0.59792
   1.81150    0.73910    0.99423    0.99769    0.74002
  -2.63941    5.60627    0.65467    0.86044    0.64337
  -4.09105    2.08623    0.38401    0.74295    0.65444
  17.05066   -7.53157    0.65467    0.86044    0.64337
  -5.89674    2.71417    0.83768    0.24675    0.30888
   7.01237   -4.59459    0.20623    0.52018    0.73495
   4.81223    0.03191    0.65467    0.86044    0.64337
  -4.85163    9.11049    0.83768    0.24675    0.30888
   6.33137   -5.58884    0.20623    0.52018    0.73495
   6.69336    3.88339    0.99239    0.69389    0.39008
   2.09239  -10.29414    0.62807    0.01330    0.26082
   4.71051   -2.33555    0.20623    0.52018    0.73495
  -4.49967   -1.86285    0.99623    0.88320    0.55309
  -4.18961    6.10843    0.38401    0.74295    0.65444
  -6.44947   -3.03525    0.99423    0.99769    0.74002
  13.49278   -7.83792    0.65467    0.86044    0.64337
   0.31834   -0.31664    0.95825    0.43745    0.26736
  13.83711   -5.44698    0.65467    0.86044    0.64337
   2.47880    7.08786    0.95825    0.43745    0.26736
   3.45533   -4.14180    0.20623    0.52018    0.73495
   4.66034   -5.27148    0.20623    0.52018    0.73495
   2.83493   -7.69179    0.99623    0.88320    0.55309
   2.32583   -4.90332    0.38401    0.74295    0.65444
  25.85005   -4.99758    0.65467    0.86044    0.64337
  10.84796   -0.34594    0.65467    0.86044    0.64337
  -2.06511    0.25238    0.99623    0.88320    0.55309
  -2.60621   -2.19775    0.99623    0.88320    0.55309
  -5.99476   -5.72832    0.20623    0.52018    0.73495
  -6.92013   11.55985    0.83768    0.24675    0.30888
  -2.14633    0.40177    0.99623    0.88320    0.55309
   3.47118   -4.25449    0.20623    0.52018    0.73495
   0.70836   -1.78877    0.20623    0.52018    0.73495
   0.42542   13.95503    0.95825    0.43745    0.26736
   0.80081  -14.30295    0.62807    0.01330    0.26082
   4.19752   -5.46669    0.20623    0.52018    0.73495
  -1.98131   -4.56548    0.99623    0.88320    0.55309
  -2.96590   21.07151    0.95825    0.43745    0.26736
  -2.66603   -0.60620    0.99623    0.88320    0.55309
  -8.08307    6.70719    0.89289    0.95709    0.59792
  -8.26210   -4.37328    0.38401    0.74295    0.65444
   3.08660  -19.94366    0.62807    0.01330    0.26082
   4.24627    7.79768    0.95825    0.43745    0.26736
   3.85081  -11.19605    0.62807    0.01330    0.26082
  -1.20583   -5.85420    0.99423    0.99769    0.74002
   1.59004    1.88049    0.38401    0.74295    0.65444
  -1.84366    1.00794    0.20623    0.52018    0.73495
  -4.70209    7.35611    0.83768    0.24675    0.30888
  -6.26725    2.54383    0.38401    0.74295    0.65444
  10.03779   -1.33525    0.65467    0.86044    0.64337
  -0.30604    2.15704    0.38401    0.74295    0.65444
   6.21056   -3.24496    0.20623    0.52018    0.73495
  -0.41363   13.80021    0.95825    0.43745    0.26736
   2.45769   -8.00149    0.62807    0.01330    0.26082
   4.34208   -3.49043    0.20623    0.52018    0.73495
  -6.69624    2.18752    0.38401    0.74295    0.65444
  -3.91372    4.42501    0.38401    0.74295    0.65444
  -8.83978   10.29702    0.83768    0.24675    0.30888
  -7.83831   11.22964    0.83768    0.24675    0.30888
  -4.03862   -6.45876    0.99623    0.88320    0.55309
   4.69880   -4.28533    0.20623    0.52018    0.73495
  -3.94311   -3.77662    0.99423    0.99769    0.74002
   6.55155   -2.69863    0.20623    0.52018    0.73495
  -4.94920   -1.62481    0.99623    0.88320    0.55309
  -9.25625   11.35007    0.83768    0.24675    0.30888
   0.66343    2.25541    0.99239    0.69389    0.39008
   0.18378    4.29796    0.99239    0.69389    0.39008
   3.21143   -0.94634    0.20623    0.52018    0.73495
 -10.03442    3.40023    0.89289    0.95709    0.59792
  -1.53259   -7.58739    0.62807    0.01330    0.26082
   4.32912   -7.88194    0.62807    0.01330    0.26082
  -4.29103    7.68501    0.38401    0.74295    0.65444
  -3.25845   -1.26508    0.99623    0.88320    0.55309
   2.73474   -3.36963    0.99423    0.99769    0.74002
  -4.33751    1.58820    0.38401    0.74295    0.65444
  -0.85425    5.30923    0.95825    0.43745    0.26736
   0.59230   -3.47930    0.20623    0.52018    0.73495
  -0.72910    0.60575    0.99423    0.99769    0.74002
  -7.20807   -4.91884    0.99423    0.99769    0.74002
  -1.44906   20.06785    0.95825    0.43745    0.26736
   1.39661   -4.48235    0.99423    0.99769    0.74002
  17.97320   -8.67196    0.65467    0.86044    0.64337
   0.31074  -10.55359    0.62807    0.01330    0.26082
  -9.63071   -6.42277    0.99623    0.88320    0.55309
  -5.33621    9.78996    0.83768    0.24675    0.30888
  -5.97597    4.18633    0.38401    0.74295    0.65444
  -3.39298    9.40910    0.83768    0.24675    0.30888
   2.48780    2.68978    0.65467    0.86044    0.64337
  -7.23829   -0.95296    0.99423    0.99769    0.74002
  -6.12005   11.55638    0.83768    0.24675    0.30888
   7.33434   -4.53134    0.65467    0.86044    0.64337
   7.01998   14.73226    0.95825    0.43745    0.26736
  -2.46206    6.91652    0.38401    0.74295    0.65444
  -4.68310   -7.86839    0.99623    0.88320    0.55309
  -5.35900   11.35805    0.83768    0.24675    0.30888
  -3.11662   -6.73112    0.62807    0.01330    0.26082
  -1.75756   -9.41658    0.62807    0.01330    0.26082
  -3.90678   -2.70050    0.99623    0.88320    0.55309
   1.19277  -10.69094    0.65467    0.86044    0.64337
  -3.05506   -3.27483    0.99423    0.99769    0.74002
   0.48447   -7.80520    0.62807    0.01330    0.26082
  -8.05633   -8.51149    0.99623    0.88320    0.55309
   3.80927   -8.49635    0.99423    0.99769    0.74002
 -11.78998    5.19748    0.89289    0.95709    0.59792
  -9.12757    4.01632    0.38401    0.74295    0.65444
   1.34332   12.46876    0.95825    0.43745    0.26736
  -3.86671    6.10501    0.83768    0.24675    0.30888
  -0.57491    1.57244    0.99239    0.69389    0.39008
  -5.38016   10.27527    0.38401    0.74295    0.65444
  19.57258   -4.75069    0.65467    0.86044    0.64337
  -8.89087   -1.89988    0.99423    0.99769    0.74002
  21.80611   -5.55150    0.65467    0.86044    0.64337
  11.13189  -11.33688    0.65467    0.86044    0.64337
  -3.31908   -4.47038    0.99423    0.99769    0.74002
   6.32570  -14.78640    0.62807    0.01330    0.26082
   1.21016  -13.42119    0.62807    0.01330    0.26082
  -1.18089   10.90657    0.95825    0.43745    0.26736
  -6.38606   14.01177    0.83768    0.24675    0.30888
   3.87315   -8.79066    0.62807    0.01330    0.26082
  -1.88713    0.14009    0.89289    0.95709    0.59792
  -8.25602   -0.96979    0.89289    0.95709    0.59792
   7.18749   -2.48590    0.20623    0.52018    0.73495
   7.26860   -4.37541    0.65467    0.86044    0.64337
   3.61011    1.20474    0.99239    0.69389    0.39008
   9.47326  -10.42971    0.20623    0.52018    0.73495
  -7.63994    1.21887    0.38401    0.74295    0.65444
   1.50922    5.15645    0.99239    0.69389    0.39008
 -11.88025  -18.17880    0.62807    0.01330    0.26082
  12.13522   -8.21338    0.65467    0.86044    0.64337
   4.86293   11.88204    0.95825    0.43745    0.26736
  -5.85175   -4.07117    0.99423    0.99769    0.74002
  -5.58038    8.84881    0.89289    0.95709    0.59792
   5.42929   -1.66142    0.20623    0.52018    0.73495
  -9.71544   -3.61247    0.99423    0.99769    0.74002
  -5.03230   11.70096    0.83768    0.24675    0.30888
  -0.81598    4.97063    0.99239    0.69389    0.39008
   3.81773   -2.16947    0.20623    0.52018    0.73495
   3.25263    1.71168    0.99239    0.69389    0.39008
   5.29158    3.54792    0.99239    0.69389    0.39008
   5.37828    0.16549    0.83768    0.24675    0.30888
 -10.58028   -0.82815    0.99623    0.88320    0.55309
  -0.65641   -7.84311    0.62807    0.01330    0.26082
 -10.91266    3.76641    0.89289    0.95709    0.59792
  -6.02925    0.05329    0.89289    0.95709    0.59792
  -8.07995  -10.07183    0.99623    0.88320    0.55309
  -2.50227   10.42903    0.83768    0.24675    0.30888
  -4.93207   -2.77148    0.99423    0.99769    0.74002
 -12.96535    2.14084    0.89289    0.95709    0.59792
  -4.37353   -5.47871    0.99423    0.99769    0.74002
   5.72720   -0.34702    0.65467    0.86044    0.64337
 -10.69377    7.30980    0.89289    0.95709    0.59792
  -7.74072    0.70645    0.38401    0.74295    0.65444
   1.92061  -11.14545    0.62807    0.01330    0.26082
  -4.00107   -0.26185    0.20623    0.52018    0.73495
   9.48862   -2.02433    0.65467    0.86044    0.64337
  -6.18050  -14.67016    0.62807    0.01330    0.26082
   1.86552   -6.08862    0.20623    0.52018    0.73495
   5.52768    4.46432    0.99239    0.69389    0.39008
 -12.32080   -6.90126    0.99623    0.88320    0.55309
  -5.44957  -11.99020    0.62807    0.01330    0.26082
   5.84649   -4.02477    0.20623    0.52018    0.73495
   2.66891    5.22898    0.99239    0.69389    0.39008
  12.27174    8.28220    0.99239    0.69389    0.39008
  11.29943  -17.13468    0.65467    0.86044    0.64337
  -7.43122    2.88875    0.38401    0.74295    0.65444
   1.87945    0.69661    0.38401    0.74295    0.65444
  -3.50717    2.03966    0.99623    0.88320    0.55309
  -7.46364   13.89397    0.83768    0.24675    0.30888
  -0.08180    1.78340    0.20623    0.52018    0.73495
  -3.72839    7.66412    0.95825    0.43745    0.26736
  -4.71450   -4.40091    0.62807    0.01330    0.26082
  14.60853   -4.65859    0.65467    0.86044    0.64337
   7.14753   -1.87245    0.20623    0.52018    0.73495
   1.82954   13.57357    0.95825    0.43745    0.26736
  -3.71592   20.23057    0.95825    0.43745    0.26736
  -6.59419    7.17675    0.38401    0.74295    0.65444
  13.67286   -5.10203    0.65467    0.86044    0.64337
  -4.62728   -4.39785    0.99623    0.88320    0.55309
   6.91844   -6.72282    0.62807    0.01330    0.26082
  -5.00659  -17.65380    0.62807    0.01330    0.26082
   7.64367    6.42971    0.99239    0.69389    0.39008
  -4.03567   -3.67030    0.99423    0.99769    0.74002
  -7.31703    7.37876    0.99423    0.99769    0.74002
  -1.45048   -3.48086    0.65467    0.86044    0.64337
   6.67168   12.52413    0.95825    0.43745    0.26736
  -8.51412   13.75557    0.83768    0.24675    0.30888
  -2.32022    3.65022    0.99239    0.69389    0.39008
   6.02537   -6.00479    0.20623    0.52018    0.73495
  -1.75725    4.09257    0.99239    0.69389    0.39008
  -4.99542   -1.56507    0.38401    0.74295    0.65444
  -2.15042   -0.36770    0.99623    0.88320    0.55309
  -3.78288    6.16603    0.83768    0.24675    0.30888
   1.26154   10.41043    0.95825    0.43745    0.26736
  -6.45569   12.33927    0.83768    0.24675    0.30888
   6.89092   -3.89780    0.20623    0.52018    0.73495
  -6.10481   -3.93614    0.99423    0.99769    0.74002
 -13.08844   10.50207    0.89289    0.95709    0.59792
  -8.37641   13.37327    0.83768    0.24675    0.30888
   6.88768    9.79486    0.95825    0.43745    0.26736
  -0.20191    1.79384    0.38401    0.74295    0.65444
  15.73600   -8.27081    0.65467    0.86044    0.64337
  -5.15347    9.21239    0.83768    0.24675    0.30888
   2.02897   -3.30589    0.20623    0.52018    0.73495
  -9.29819   -4.73660    0.99623    0.88320    0.55309
  -2.77156  -11.16992    0.62807    0.01330    0.26082
  -7.39121   14.65526    0.83768    0.24675    0.30888
   8.98695   -8.38526    0.20623    0.52018    0.73495
  -6.99301    6.32211    0.89289    0.95709    0.59792
   1.77166   12.06862    0.95825    0.43745    0.26736
  -6.80425    2.86593    0.99423    0.99769    0.74002
   3.21086   -6.63070    0.99239    0.69389    0.39008
  -4.86166    3.27178    0.89289    0.95709    0.59792
  -0.56458  -10.83056    0.62807    0.01330    0.26082
  -3.20416   -0.17928    0.99623    0.88320    0.55309
  -7.25996  -19.00745    0.62807    0.01330    0.26082
  -0.71013   -3.98777    0.89289    0.95709    0.59792
  -1.32491    1.84558    0.99423    0.99769    0.74002
  11.33596  -16.98170    0.65467    0.86044    0.64337
   3.04651   -2.11001    0.20623    0.52018    0.73495
  -5.35466   12.58930    0.95825    0.43745    0.26736
  -4.09842    1.35774    0.99623    0.88320    0.55309
  -3.89537    5.50206    0.38401    0.74295    0.65444
   1.70165    7.22483    0.95825    0.43745    0.26736
  -4.36108   -4.46669    0.99423    0.99769    0.74002
   5.71511    5.64248    0.99239    0.69389    0.39008
  -9.96544   -1.17099    0.99423    0.99769    0.74002
   2.85850    8.85145    0.83768    0.24675    0.30888
   2.83255   -1.29793    0.20623    0.52018    0.73495
  -7.27607   13.28384    0.83768    0.24675    0.30888
  -5.15257    4.13164    0.38401    0.74295    0.65444
  -6.42022   12.73244    0.83768    0.24675    0.30888
   8.24410   -6.32488    0.65467    0.86044    0.64337
  -4.65082    2.31873    0.38401    0.74295    0.65444
   7.94466    1.14402    0.65467    0.86044    0.64337
   0.12150   -4.99977    0.99623    0.88320    0.55309
  -7.36082    3.53108    0.38401    0.74295    0.65444
  -4.69958  -12.91331    0.65467    0.86044    0.64337
   5.38968   -3.20448    0.20623    0.52018    0.73495
   1.66475   -3.80117    0.62807    0.01330    0.26082
  -5.61986   -1.96182    0.99423    0.99769    0.74002
   0.24689    3.54114    0.95825    0.43745    0.26736
  10.18203    3.72973    0.65467    0.86044    0.64337
   1.63534  -17.34258    0.62807    0.01330    0.26082
  -1.98122   -1.25912    0.20623    0.52018    0.73495
  -4.98177    4.42004    0.83768    0.24675    0.30888
  14.74704   -1.09205    0.65467    0.86044    0.64337
  -0.12028   13.80548    0.95825    0.43745    0.26736
  14.85917   -4.32588    0.65467    0.86044    0.64337
  -4.83179   12.76580    0.83768    0.24675    0.30888
 -13.79067    2.33524    0.89289    0.95709    0.59792
   5.20252   -4.90700    0.62807    0.01330    0.26082
  -7.63442   -1.38253    0.99423    0.99769    0.74002
  -1.52722   -2.74823    0.99423    0.99769    0.74002
  -4.29551   11.77417    0.83768    0.24675    0.30888
  -1.20635    7.85180    0.99239    0.69389    0.39008
  -9.52816    2.19169    0.38401    0.74295    0.65444
  -4.53435    8.65832    0.83768    0.24675    0.30888
   3.97055    5.17505    0.99239    0.69389    0.39008
  -1.33373   -2.89829    0.20623    0.52018    0.73495
  -0.94811    2.39765    0.95825    0.43745    0.26736
  -3.07193   -1.51333    0.99623    0.88320    0.55309
  -5.26233   11.33173    0.83768    0.24675    0.30888
  -4.07476    4.29428    0.38401    0.74295    0.65444
  -0.50892   12.49728    0.95825    0.43745    0.26736
  -6.16339   11.68421    0.83768    0.24675    0.30888
   6.98515   20.53769    0.95825    0.43745    0.26736
  -6.72686   10.91758    0.83768    0.24675    0.30888
  -8.43749   -2.37705    0.89289    0.95709    0.59792
  -2.23284   -3.77830    0.99623    0.88320    0.55309
 -11.46732    1.59382    0.38401    0.74295    0.65444
   1.56018    1.36558    0.20623    0.52018    0.73495
  -4.23588   11.26433    0.95825    0.43745    0.26736
   1.18869   -5.54349    0.62807    0.01330    0.26082
   2.34127   -6.79369    0.20623    0.52018    0.73495
 -11.14903    3.17606    0.89289    0.95709    0.59792
   1.51097   -0.17695    0.38401    0.74295    0.65444
  -3.75768   11.07990    0.83768    0.24675    0.30888
  -9.74279    3.83305    0.89289    0.95709    0.59792
   3.76623   -8.00764    0.65467    0.86044    0.64337
  -5.01970    9.81796    0.83768    0.24675    0.30888
   3.70789    4.45248    0.99239    0.69389    0.39008
  -6.42122   11.46399    0.83768    0.24675    0.30888
  -1.73891    1.08725    0.20623    0.52018    0.73495
   5.09245  -13.10734    0.62807    0.01330    0.26082
  -6.18333    2.93398    0.99423    0.99769    0.74002
  -1.77937   -4.60198    0.99623    0.88320    0.55309
  -1.17234   -0.46953    0.99423    0.99769    0.74002
 -11.13621    5.10032    0.38401    0.74295    0.65444
  -3.36132    9.35454    0.83768    0.24675    0.30888
 -11.44408    0.78552    0.89289    0.95709    0.59792
 -10.86950    1.26513    0.89289    0.95709    0.59792
  -1.55894    0.16192    0.99423    0.99769    0.74002
  -2.55015   -0.74001    0.99423    0.99769    0.74002
  -3.88866   12.85340    0.83768    0.24675    0.30888
  -6.32178    3.46509    0.38401    0.74295    0.65444
  -3.91055   -1.74118    0.99623    0.88320    0.55309
  -0.81765   -1.32774    0.20623    0.52018    0.73495
   4.13935   -1.28648    0.65467    0.86044    0.64337
  -7.78481    2.54711    0.89289    0.95709    0.59792
  -3.82364    1.86076    0.38401    0.74295    0.65444
  -1.23416    9.23321    0.99239    0.69389    0.39008
  -1.56218   -6.93469    0.62807    0.01330    0.26082
  -5.30551   -1.31859    0.99423    0.99769    0.74002
  11.74490   -4.50216    0.65467    0.86044    0.64337
  -2.79755    5.28920    0.38401    0.74295    0.65444
  -2.41145   -2.88184    0.38401    0.74295    0.65444
   5.86521   -9.90732    0.62807    0.01330    0.26082
   9.08035   19.29022    0.95825    0.43745    0.26736
  -3.23094   10.96370    0.95825    0.43745    0.26736
  -1.88509    2.64162    0.38401    0.74295    0.65444
   5.07153    4.76330    0.99239    0.69389    0.39008
  -8.89148    0.79422    0.99423    0.99769    0.74002
  -6.16061   -5.24610    0.38401    0.74295    0.65444
  19.12286   -7.87237    0.65467    0.86044    0.64337
  -3.32070   10.05761    0.95825    0.43745    0.26736
  -7.57162   13.26064    0.83768    0.24675    0.30888
  -5.62846    6.58826    0.89289    0.95709    0.59792
   1.94540   13.74588    0.95825    0.43745    0.26736
   6.06632    1.97253    0.99423    0.99769    0.74002
  -2.29203    7.08525    0.95825    0.43745    0.26736
 -10.70124    0.95083    0.89289    0.95709    0.59792
   4.73861   -4.14507    0.65467    0.86044    0.64337
   5.83802    4.76137    0.65467    0.86044    0.64337
  -4.36889   -2.91013    0.89289    0.95709    0.59792
  -2.97341    8.09275    0.83768    0.24675    0.30888
   1.41081  -10.44536    0.62807    0.01330    0.26082
  -1.55335   -3.53980    0.99423    0.99769    0.74002
  -2.36383    3.15322    0.83768    0.24675    0.30888
  -6.49033   12.25000    0.83768    0.24675    0.30888
  -5.74262   -2.21679    0.99623    0.88320    0.55309
  -1.56935   -2.30959    0.99623    0.88320    0.55309
  -2.89086   -3.38032    0.99423    0.99769    0.74002
  -5.04520    6.67221    0.95825    0.43745    0.26736
  -4.63397    9.52423    0.83768    0.24675    0.30888
  -5.50432    6.45664    0.38401    0.74295    0.65444
  -7.60585   -1.29924    0.89289    0.95709    0.59792
  -8.76878   12.46527    0.83768    0.24675    0.30888
  -7.67225   -1.15808    0.99623    0.88320    0.55309
  -5.63518   -4.46011    0.99423    0.99769    0.74002
  -6.02585   10.52971    0.83768    0.24675    0.30888
   0.64538   -3.28641    0.20623    0.52018    0.73495
   2.67496   -5.79424    0.20623    0.52018    0.73495
  -0.24755   -0.04077    0.20623    0.52018    0.73495
   8.37068   -6.24966    0.20623    0.52018    0.73495
   7.21448   -9.13035    0.65467    0.86044    0.64337
  -5.47841   -2.43378    0.99423    0.99769    0.74002
  -1.11683  -11.65533    0.62807    0.01330    0.26082
  -2.90196  -11.30570    0.62807    0.01330    0.26082
   3.62488   12.08317    0.95825    0.43745    0.26736
  -5.39830    0.30306    0.99623    0.88320    0.55309
  -0.24998  -12.86475    0.62807    0.01330    0.26082
   4.18443    6.08099    0.99239    0.69389    0.39008
  -9.42782   13.13338    0.83768    0.24675    0.30888
   0.33014  -14.73550    0.62807    0.01330    0.26082
  -6.02391   11.80108    0.83768    0.24675    0.30888
  -4.28115   -2.88914    0.99423    0.99769    0.74002
  -5.21033    0.88801    0.38401    0.74295    0.65444
   2.93614    7.67266    0.99239    0.69389    0.39008
  -8.93300    6.18864    0.89289    0.95709    0.59792
  -0.82015    3.54161    0.38401    0.74295    0.65444
  -1.84218    1.28551    0.38401    0.74295    0.65444
  -4.75868   12.01896    0.83768    0.24675    0.30888
   5.77248    8.25285    0.99239    0.69389    0.39008
 -16.02432    4.41592    0.89289    0.95709    0.59792
  -5.02818   10.46008    0.83768    0.24675    0.30888
 -16.89665    3.94478    0.89289    0.95709    0.59792
   1.05541    5.88365    0.99239    0.69389    0.39008
  -6.23984   10.43287    0.83768    0.24675    0.30888
 -11.89705    6.75253    0.89289    0.95709    0.59792
   1.51216    9.21977    0.99239    0.69389    0.39008
   5.87262    9.73776    0.95825    0.43745    0.26736
  10.69115   -3.87873    0.65467    0.86044    0.64337
  -4.14077    6.99187    0.83768    0.24675    0.30888
  -0.03579   16.94423    0.95825    0.43745    0.26736
  -7.37382   13.43699    0.83768    0.24675    0.30888
  -4.62136   -3.57929    0.99623    0.88320    0.55309
   7.25819   -3.87618    0.20623    0.52018    0.73495
   7.62258   -2.41880    0.65467    0.86044    0.64337
 -14.83647    4.16579    0.89289    0.95709    0.59792
  -0.59320   -5.21455    0.99423    0.99769    0.74002
   4.31175    4.60416    0.99239    0.69389    0.39008
  -5.05459    6.35524    0.38401    0.74295    0.65444
  -6.56609    4.85642    0.89289    0.95709    0.59792
   9.08766   -2.50225    0.65467    0.86044    0.64337
   0.66899  -13.50379    0.62807    0.01330    0.26082
  -7.68425    6.96481    0.89289    0.95709    0.59792
  -5.42490   -5.44527    0.99623    0.88320    0.55309
  -2.73976   -5.51135    0.99623    0.88320    0.55309
  -1.27963   -4.58667    0.99623    0.88320    0.55309
  -5.95230   12.86949    0.83768    0.24675    0.30888
   2.36133  -12.11645    0.62807    0.01330    0.26082
  -2.15749  -14.43822    0.62807    0.01330    0.26082
  -4.12269   -5.20953    0.99623    0.88320    0.55309
  -1.97940    3.91783    0.99423    0.99769    0.74002
 -10.93198    1.87760    0.89289    0.95709    0.59792
  -3.86395    2.65404    0.99623    0.88320    0.55309
  -5.22240   10.08166    0.83768    0.24675    0.30888
   4.85095    8.52317    0.95825    0.43745    0.26736
  -3.28854    0.80950    0.99423    0.99769    0.74002
   0.68524   -2.65888    0.62807    0.01330    0.26082
   2.22048   13.72103    0.95825    0.43745    0.26736
   8.77627   13.49192    0.99239    0.69389    0.39008
 -12.14451    3.78202    0.89289    0.95709    0.59792
  -1.54023    3.91250    0.99239    0.69389    0.39008
  -8.11920   -0.08622    0.89289    0.95709    0.59792
  -0.48256    4.08409    0.99239    0.69389    0.39008
  -1.81897  -11.73864    0.62807    0.01330    0.26082
   4.89305    7.75314    0.99239    0.69389    0.39008
   5.33795   -0.05822    0.65467    0.86044    0.64337
   5.31206    3.94052    0.99239    0.69389    0.39008
  -4.14774    8.09901    0.83768    0.24675    0.30888
  -0.25707   11.14471    0.95825    0.43745    0.26736
   2.05658  -12.77078    0.62807    0.01330    0.26082
  -2.49674  -19.64864    0.62807    0.01330    0.26082
  -2.95404   -4.70577    0.99423    0.99769    0.74002
   2.65070   -0.52918    0.20623    0.52018    0.73495
  -4.79864    3.48145    0.38401    0.74295    0.65444
  -9.42154   -0.27477    0.38401    0.74295    0.65444
   1.56873  -11.13763    0.62807    0.01330    0.26082
  -0.97263    3.77568    0.99239    0.69389    0.39008
  -4.38326   -3.42571    0.99623    0.88320    0.55309
  -0.45202    0.78101    0.20623    0.52018    0.73495
  -7.16660   10.34954    0.83768    0.24675    0.30888
  -0.84624    8.92674    0.38401    0.74295    0.65444
  -4.79226    2.43665    0.38401    0.74295    0.65444
  -1.06827   -1.55320    0.38401    0.74295    0.65444
   9.21719   -1.47415    0.65467    0.86044    0.64337
  -3.26865   -2.51407    0.99623    0.88320    0.55309
   9.04422  -11.74785    0.62807    0.01330    0.26082
   2.14099   13.55724    0.95825    0.43745    0.26736
  -7.63711    5.84891    0.38401    0.74295    0.65444
  -6.07851    2.41870    0.38401    0.74295    0.65444
   8.19966   -5.27623    0.65467    0.86044    0.64337
  -6.93109   11.80226    0.83768    0.24675    0.30888
   5.26206   -5.06169    0.20623    0.52018    0.73495
  -1.15315    5.43778    0.99423    0.99769    0.74002
   0.10261    2.03764    0.99239    0.69389    0.39008
   7.24667   -2.56208    0.20623    0.52018    0.73495
  -9.62320  -14.07768    0.62807    0.01330    0.26082
   5.35623   -2.69377    0.20623    0.52018    0.73495
  -2.03011    7.50093    0.83768    0.24675    0.30888
   1.31223  -17.17801    0.62807    0.01330    0.26082
   2.47923   19.46248    0.95825    0.43745    0.26736
  -8.64967    0.05542    0.89289    0.95709    0.59792
  -4.40709    0.36493    0.38401    0.74295    0.65444
   5.45348   -2.88139    0.20623    0.52018    0.73495
   7.04096    4.24790    0.99239    0.69389    0.39008
  11.16660   -0.05550    0.95825    0.43745    0.26736
  -6.64069   -3.79332    0.99623    0.88320    0.55309
  -3.12393   -0.40053    0.99423    0.99769    0.74002
  11.39573   -6.46627    0.65467    0.86044    0.64337
 -12.48299    2.09617    0.89289    0.95709    0.59792
   3.93648    6.31658    0.99239    0.69389    0.39008
  -6.63067   11.85028    0.83768    0.24675    0.30888
  14.88057   -0.09332    0.99239    0.69389    0.39008
  -2.95840   -1.68859    0.99623    0.88320    0.55309
   1.17144   14.72902    0.95825    0.43745    0.26736
  -0.40016    2.35077    0.99239    0.69389    0.39008
   3.51374    4.31227    0.99239    0.69389    0.39008
  -6.29975    4.14822    0.38401    0.74295    0.65444
  -4.07351   -5.58609    0.99623    0.88320    0.55309
  -5.17260    4.03074    0.38401    0.74295    0.65444
  -1.77626   -6.72608    0.99623    0.88320    0.55309
  -8.62484    0.61198    0.89289    0.95709    0.59792
 -10.16136    3.89800    0.89289    0.95709    0.59792
   1.24559   -1.59253    0.20623    0.52018    0.73495
  -0.01127  -13.44339    0.62807    0.01330    0.26082
  -2.03404   -2.54710    0.99623    0.88320    0.55309
   1.29422   12.22730    0.95825    0.43745    0.26736
   8.64451  -13.56790    0.62807    0.01330    0.26082
  -1.23910   -5.74867    0.62807    0.01330    0.26082
  -3.23877    4.93061    0.38401    0.74295    0.65444
   8.12199    7.04236    0.99239    0.69389    0.39008
  -4.04701   -5.58946    0.99623    0.88320    0.55309
  -9.56997   13.39128    0.83768    0.24675    0.30888
  19.67298   -4.00219    0.65467    0.86044    0.64337
   4.13370    9.68313    0.95825    0.43745    0.26736
  -6.54282   12.64763    0.83768    0.24675    0.30888
  -5.96137   -5.68505    0.38401    0.74295    0.65444
   4.55812    5.22459    0.99239    0.69389    0.39008
  -5.33509    4.40274    0.38401    0.74295    0.65444
  16.23912   -4.98805    0.65467    0.86044    0.64337
  -3.88288    8.52711    0.83768    0.24675    0.30888
  -0.29633   -7.92150    0.20623    0.52018    0.73495
   5.25129    1.35755    0.20623    0.52018    0.73495
   3.14078   -2.77871    0.20623    0.52018    0.73495
   0.68744   -5.53896    0.62807    0.01330    0.26082
   1.35318   -2.31818    0.99623    0.88320    0.55309
  -5.68171  -22.28976    0.62807    0.01330    0.26082
  -6.05992   12.26463    0.83768    0.24675    0.30888
  -4.85241    0.47808    0.99423    0.99769    0.74002
   3.11182  -11.99359    0.62807    0.01330    0.26082
   2.40271    1.60281    0.99239    0.69389    0.39008
   4.70582   -6.76376    0.20623    0.52018    0.73495
  -0.36272    5.73308    0.95825    0.43745    0.26736
 -14.62117    3.29647    0.89289    0.95709    0.59792
  -5.88231   -8.56421    0.89289    0.95709    0.59792
  -6.08650   10.47982    0.83768    0.24675    0.30888
  12.03751   -2.67014    0.65467    0.86044    0.64337
   2.45832  -13.61494    0.62807    0.01330    0.26082
   4.67994    6.47474    0.95825    0.43745    0.26736
   0.04854   -2.38208    0.62807    0.01330    0.26082
   2.38810   -0.94795    0.20623    0.52018    0.73495
   3.26239    4.50349    0.95825    0.43745    0.26736
  -4.12763    6.36028    0.38401    0.74295    0.65444
  -5.87343   12.03801    0.83768    0.24675    0.30888
 -10.15612   -0.52766    0.89289    0.95709    0.59792
  -2.98929    0.69785    0.38401    0.74295    0.65444
  -8.08824    5.71472    0.38401    0.74295    0.65444
  -6.37025   11.72277    0.83768    0.24675    0.30888
   2.46476    5.72127    0.99239    0.69389    0.39008
   2.60350   -0.17964    0.99239    0.69389    0.39008
   3.97687   -9.79865    0.62807    0.01330    0.26082
   1.37511    7.51237    0.95825    0.43745    0.26736
  -0.82815    4.51351    0.95825    0.43745    0.26736
  -2.79702   -0.73478    0.99423    0.99769    0.74002
 -12.49830    2.89052    0.89289    0.95709    0.59792
   1.66843   -9.75841    0.62807    0.01330    0.26082
  -9.03677   13.00003    0.83768    0.24675    0.30888
   3.00716  -13.62503    0.62807    0.01330    0.26082
  -5.60250   12.26263    0.83768    0.24675    0.30888
  -8.05148    3.47260    0.38401    0.74295    0.65444
  13.49043   -8.55149    0.65467    0.86044    0.64337
   1.81650   -1.69067    0.20623    0.52018    0.73495
  -4.51244    1.86602    0.38401    0.74295    0.65444
   5.80399   10.20855    0.99239    0.69389    0.39008
  -4.87493   -0.75341    0.99623    0.88320    0.55309
  -1.44012   -9.05696    0.62807    0.01330    0.26082
 -13.10818    3.60369    0.89289    0.95709    0.59792
  -1.11382   -2.83309    0.38401    0.74295    0.65444
   2.02247    3.66920    0.65467    0.86044    0.64337
   8.28490    4.05428    0.99239    0.69389    0.39008
  14.74308   11.47832    0.95825    0.43745    0.26736
   8.46619  -10.29191    0.65467    0.86044    0.64337
  -0.08117    0.19224    0.99423    0.99769    0.74002
  -1.73253  -11.62266    0.62807    0.01330    0.26082
  -2.43818   -5.59485    0.20623    0.52018    0.73495
  -4.29184    4.15691    0.38401    0.74295    0.65444
   4.77354   -1.19659    0.20623    0.52018    0.73495
  -3.19988    7.04616    0.38401    0.74295    0.65444
  -0.62181   -1.86668    0.95825    0.43745    0.26736
   0.80728    9.71873    0.95825    0.43745    0.26736
  -9.84232   -2.15383    0.89289    0.95709    0.59792
  -2.34211    8.56392    0.95825    0.43745    0.26736
  -9.44736    0.08084    0.89289    0.95709    0.59792
   6.65397   -0.61716    0.65467    0.86044    0.64337
   5.20224   -3.50706    0.20623    0.52018    0.73495
   3.12781    3.30789    0.95825    0.43745    0.26736
  -3.87579   -1.35345    0.99623    0.88320    0.55309
  -7.44873   11.96537    0.83768    0.24675    0.30888
   0.99583    1.39847    0.20623    0.52018    0.73495
  -1.81383  -11.15427    0.62807    0.01330    0.26082
  14.22146   -5.51036    0.65467    0.86044    0.64337
  -6.13387  -13.45583    0.62807    0.01330    0.26082
 -11.69777    2.51972    0.89289    0.95709    0.59792
  -7.04433   -5.26793    0.99423    0.99769    0.74002
   4.84986   -4.41842    0.20623    0.52018    0.73495
   1.07205    9.05513    0.99239    0.69389    0.39008
   1.77507  -11.76621    0.62807    0.01330    0.26082
  -5.31940    8.96922    0.83768    0.24675    0.30888
  -5.13944    5.53753    0.38401    0.74295    0.65444
  -2.95411    2.65545    0.99423    0.99769    0.74002
  -0.46250    1.84293    0.20623    0.52018    0.73495
  -9.13672    2.90303    0.89289    0.95709    0.59792
   1.89352    2.34134    0.99239    0.69389    0.39008
  -4.72745   -3.13941    0.38401    0.74295    0.65444
  15.68362   -5.56282    0.65467    0.86044    0.64337
 -12.89589   -1.09315    0.89289    0.95709    0.59792
   3.15789    3.36840    0.99239    0.69389    0.39008
   7.65751   -1.89707    0.65467    0.86044    0.64337
  11.95519  -15.25057    0.65467    0.86044    0.64337
   3.59978   -2.28461    0.20623    0.52018    0.73495
  -3.08772    9.70438    0.83768    0.24675    0.30888
 -12.21890   -2.30696    0.99623    0.88320    0.55309
  13.79994   -4.07452    0.65467    0.86044    0.64337
   2.02877  -10.66582    0.62807    0.01330    0.26082
   7.00925    4.16309    0.95825    0.43745    0.26736
  -1.98247    0.64642    0.38401    0.74295    0.65444
  -9.59040    3.89975    0.38401    0.74295    0.65444
  -7.81621   -2.81436    0.99423    0.99769    0.74002
  -5.87316   10.23841    0.83768    0.24675    0.30888
  -6.66583    1.95414    0.89289    0.95709    0.59792
  -4.94885   12.03182    0.83768    0.24675    0.30888
   3.34348   -4.18636    0.20623    0.52018    0.73495
   4.90448  -10.18829    0.65467    0.86044    0.64337
   1.45990   -7.79806    0.62807    0.01330    0.26082
   7.27253  -12.57485    0.65467    0.86044    0.64337
   2.82882   10.98291    0.95825    0.43745    0.26736
  -5.99954    1.55512    0.38401    0.74295    0.65444
  -8.85181   -5.17645    0.99423    0.99769    0.74002
 -11.28379   -0.77056    0.89289    0.95709    0.59792
   1.20909   -2.71361    0.99423    0.99769    0.74002
   2.80620   -7.89707    0.99623    0.88320    0.55309
  -4.05526   -5.72097    0.89289    0.95709    0.59792
 -10.58314   13.60467    0.83768    0.24675    0.30888
 -15.78494    0.48500    0.89289    0.95709    0.59792
  -1.55868   -4.94115    0.99623    0.88320    0.55309
  -4.95335    0.17274    0.38401    0.74295    0.65444
  -1.51910    5.02914    0.99239    0.69389    0.39008
   0.43355    2.39482    0.38401    0.74295    0.65444
  -2.99614    2.04896    0.99623    0.88320    0.55309
  -5.27175    1.81485    0.89289    0.95709    0.59792
   6.06285   -5.94628    0.20623    0.52018    0.73495
 -10.15886   -1.33608    0.89289    0.95709    0.59792
  -5.84185    7.72777    0.83768    0.24675    0.30888
 -11.88800   -5.64397    0.89289    0.95709    0.59792
   3.95415   -6.06926    0.62807    0.01330    0.26082
 -10.83058   -2.66351    0.89289    0.95709    0.59792
 -11.50016    8.65963    0.89289    0.95709    0.59792
  -3.16209   -4.59932    0.20623    0.52018    0.73495
  -9.17625    0.31226    0.89289    0.95709    0.59792
  -8.10068    2.37853    0.38401    0.74295    0.65444
   8.63761   -7.99307    0.65467    0.86044    0.64337
  -8.16489   12.33267    0.83768    0.24675    0.30888
  -8.85396    4.37171    0.89289    0.95709    0.59792
   0.47363   -8.59452    0.62807    0.01330    0.26082
  11.16300   -9.14793    0.62807    0.01330    0.26082
 -10.86692   -0.16749    0.89289    0.95709    0.59792
   2.03196   -2.32810    0.20623    0.52018    0.73495
  -1.35260    3.07149    0.38401    0.74295    0.65444
  -5.43813    4.63151    0.38401    0.74295    0.65444
  -8.46068    6.13105    0.38401    0.74295    0.65444
  -4.93767    7.85510    0.38401    0.74295    0.65444
   0.81989   13.73944    0.95825    0.43745    0.26736
  18.13713   -9.68005    0.65467    0.86044    0.64337
   5.62826    1.46434    0.99423    0.99769    0.74002
  -3.89820   -4.11910    0.20623    0.52018    0.73495
   4.30560    3.67432    0.99239    0.69389    0.39008
 -13.87426    6.42491    0.89289    0.95709    0.59792
  -4.43663   -0.24229    0.99623    0.88320    0.55309
  -6.53482    0.59333    0.89289    0.95709    0.59792
   6.49837   -1.24172    0.62807    0.01330    0.26082
   4.14491   -3.58116    0.62807    0.01330    0.26082
   1.59598   -2.28473    0.20623    0.52018    0.73495
  -4.35110   -5.92513    0.99623    0.88320    0.55309
  -2.58728    2.07129    0.38401    0.74295    0.65444
  -4.16602    8.42533    0.83768    0.24675    0.30888
   8.46431   -0.02212    0.65467    0.86044    0.64337
   6.70123   -6.80920    0.20623    0.52018    0.73495
 -11.11248   -7.49908    0.99423    0.99769    0.74002
   9.54135   -2.92795    0.65467    0.86044    0.64337
   1.93215    4.19921    0.95825    0.43745    0.26736
  -5.32915   -0.28241    0.38401    0.74295    0.65444
  -7.41520   -4.39389    0.99423    0.99769    0.74002
  -9.26911    5.83963    0.38401    0.74295    0.65444
  16.47505  -13.61347    0.65467    0.86044    0.64337
 -10.80417    1.61119    0.89289    0.95709    0.59792
  -4.84828   12.89040    0.83768    0.24675    0.30888
   2.28357   12.43324    0.95825    0.43745    0.26736
  -5.35409    8.96041    0.83768    0.24675    0.30888
  -8.55616    6.92160    0.38401    0.74295    0.65444
  -3.77929    0.02478    0.38401    0.74295    0.65444
  -6.24292    4.97114    0.38401    0.74295    0.65444
   9.86737    9.50064    0.99239    0.69389    0.39008
  12.37479   -8.61805    0.65467    0.86044    0.64337
  -6.60978    5.18063    0.89289    0.95709    0.59792
  -5.73679    4.61087    0.38401    0.74295    0.65444
   2.94677   -5.52769    0.99623    0.88320    0.55309
  -6.14815   12.17961    0.83768    0.24675    0.30888
  -5.56508    1.39991    0.89289    0.95709    0.59792
  -9.37382   13.75930    0.83768    0.24675    0.30888
  -2.32964    9.67284    0.95825    0.43745    0.26736
   4.43884   -3.45088    0.20623    0.52018    0.73495
  11.84275   -8.23969    0.65467    0.86044    0.64337
   1.94218    5.15338    0.99239    0.69389    0.39008
  -5.73134    9.46560    0.83768    0.24675    0.30888
 -10.85739   -3.46947    0.99423    0.99769    0.74002
   8.23322   -7.99247    0.65467    0.86044    0.64337
   6.91135   -1.06308    0.20623    0.52018    0.73495
  -4.06422    1.15321    0.99423    0.99769    0.74002
  -3.40593   10.27553    0.83768    0.24675    0.30888
  -1.92715   -0.44516    0.99623    0.88320    0.55309
  -6.48796   -2.37480    0.99623    0.88320    0.55309
 -12.80051    4.11157    0.89289    0.95709    0.59792
  10.84268   -9.60139    0.65467    0.86044    0.64337
   2.51252   -8.69296    0.62807    0.01330    0.26082
   4.44945   -5.21340    0.99239    0.69389    0.39008
   8.17966   -2.48785    0.65467    0.86044    0.64337
  -9.93531    6.24534    0.89289    0.95709    0.59792
  -1.92877   -7.01078    0.99623    0.88320    0.55309
  12.28555    0.88797    0.65467    0.86044    0.64337
  -0.61419    5.72570    0.95825    0.43745    0.26736
 -10.02398   -0.88389    0.99423    0.99769    0.74002
  -2.54978    9.11947    0.83768    0.24675    0.30888
   5.90078    2.04165    0.65467    0.86044    0.64337
  -3.99059   -2.33356    0.99423    0.99769    0.74002
   4.98062    6.45506    0.95825    0.43745    0.26736
  -2.66548   -7.15938    0.62807    0.01330    0.26082
   1.03528    2.88466    0.95825    0.43745    0.26736
   6.28753   -5.75818    0.20623    0.52018    0.73495
  13.64561   -6.92588    0.65467    0.86044    0.64337
  -2.11758   -6.86273    0.99623    0.88320    0.55309
   5.74743    5.59475    0.99239    0.69389    0.39008
  -9.38051   -5.30172    0.99423    0.99769    0.74002
   2.45551   -7.04997    0.20623    0.52018    0.73495
   0.52557    7.14393    0.99239    0.69389    0.39008
  12.04754  -10.20297    0.65467    0.86044    0.64337
 -10.50932   -0.31405    0.38401    0.74295    0.65444
  -4.91845   -3.51925    0.99623    0.88320    0.55309
  -3.62114   11.53429    0.83768    0.24675    0.30888
   4.84672   -2.80152    0.62807    0.01330    0.26082
   3.05529   -5.11545    0.20623    0.52018    0.73495
 -12.97416    4.23281    0.89289    0.95709    0.59792
   4.60123    7.55528    0.99239    0.69389    0.39008
  10.49898    0.11936    0.38401    0.74295    0.65444
  -1.07941   -6.65181    0.99623    0.88320    0.55309
  -0.26942   -2.73347    0.99623    0.88320    0.55309
  -8.35131   13.23006    0.83768    0.24675    0.30888
  -1.01390  -11.82382    0.62807    0.01330    0.26082
  -6.54070    6.45784    0.38401    0.74295    0.65444
  -3.06684   -9.86430    0.99623    0.88320    0.55309
  -3.22207    9.85423    0.83768    0.24675    0.30888
  -0.50185   -4.23699    0.99623    0.88320    0.55309
   1.11996   -1.09096    0.99239    0.69389    0.39008
   4.60760    2.48652    0.99239    0.69389    0.39008
  -4.57007    1.52910    0.89289    0.95709    0.59792
   5.06304    6.56923    0.99239    0.69389    0.39008


==> figures/embeddings/mnist,latent=2,hidden_features=128,layers=4,params=66851_3.dat <==
x y red green blue
  -8.25122    1.94071    0.89289    0.95709    0.59792
  -3.62265    9.91018    0.83768    0.24675    0.30888
  13.17303   -5.93788    0.65467    0.86044    0.64337
  12.32666   -3.34269    0.95825    0.43745    0.26736
 -12.75055    2.22503    0.89289    0.95709    0.59792
   5.52888   -0.23767    0.99239    0.69389    0.39008
   4.40727   -4.85384    0.20623    0.52018    0.73495
  10.99540   -6.36196    0.65467    0.86044    0.64337
  -3.18994   -2.57902    0.99423    0.99769    0.74002
 -12.73872    9.14678    0.89289    0.95709    0.59792
 -16.69989    5.72787    0.89289    0.95709    0.59792
   1.50308    5.20936    0.99239    0.69389    0.39008
  -5.89093   -1.06166    0.89289    0.95709    0.59792
 -10.65461   -4.25188    0.99623    0.88320    0.55309
  -4.38959   -6.82512    0.99623    0.88320    0.55309
  -2.10091    4.90512    0.99423    0.99769    0.74002
  -4.22882   -1.63943    0.99423    0.99769    0.74002
  -5.48750    1.07126    0.38401    0.74295    0.65444
  -1.55682    2.81057    0.38401    0.74295    0.65444
   7.02688    4.42704    0.99239    0.69389    0.39008
   1.79360    1.35219    0.20623    0.52018    0.73495
  -5.25266   -2.95592    0.38401    0.74295    0.65444
  -4.11241    3.70451    0.38401    0.74295    0.65444
  -1.78950   -0.92767    0.38401    0.74295    0.65444
  -2.22917    6.94122    0.83768    0.24675    0.30888
   6.36394   10.01162    0.95825    0.43745    0.26736
  -2.64867    5.68726    0.38401    0.74295    0.65444
  -0.96264   10.06561    0.83768    0.24675    0.30888
   6.24732   -7.96188    0.20623    0.52018    0.73495
 -14.19602    3.90040    0.89289    0.95709    0.59792
   0.61907    8.33926    0.95825    0.43745    0.26736
  18.54509  -13.89318    0.65467    0.86044    0.64337
  -7.10408   10.40701    0.83768    0.24675    0.30888
  18.04328   -6.67941    0.65467    0.86044    0.64337
 -13.57023    7.41185    0.89289    0.95709    0.59792
   7.21340  -11.42752    0.65467    0.86044    0.64337
   5.06366   -3.40298    0.20623    0.52018    0.73495
  10.34821   -7.73992    0.20623    0.52018    0.73495
  -4.82227   10.34059    0.83768    0.24675    0.30888
  -2.28451    2.31784    0.20623    0.52018    0.73495
  18.15306   -7.11304    0.65467    0.86044    0.64337
   6.09826   -1.58589    0.20623    0.52018    0.73495
  -3.56438    2.54267    0.38401    0.74295    0.65444
   4.76540   -9.39460    0.99623    0.88320    0.55309
   4.02347    9.34524    0.95825    0.43745    0.26736
   8.76413    6.29144    0.95825    0.43745    0.26736
 -15.87850    7.24264    0.89289    0.95709    0.59792
   7.21206   -6.54530    0.20623    0.52018    0.73495
   8.23444    5.33544    0.99239    0.69389    0.39008
  -2.43115    2.63789    0.99423    0.99769    0.74002
  -4.00113    9.76660    0.83768    0.24675    0.30888
   7.48884    7.18890    0.99239    0.69389    0.39008
  -8.97359   13.22617    0.83768    0.24675    0.30888
   9.80610   -3.57756    0.99423    0.99769    0.74002
   8.60574    3.26352    0.95825    0.43745    0.26736
   3.01045   -7.00304    0.20623    0.52018    0.73495
   2.01280    6.91771    0.95825    0.43745    0.26736
   6.10425    6.21945    0.99239    0.69389    0.39008
   4.47387  -15.03771    0.62807    0.01330    0.26082
   4.27300   -0.93371    0.65467    0.86044    0.64337
   2.28013   15.30522    0.95825    0.43745    0.26736
  -4.57886   -6.18384    0.99623    0.88320    0.55309
  15.87616   -4.69630    0.65467    0.86044    0.64337
   5.85455    2.09568    0.99239    0.69389    0.39008
  -7.39119   10.31279    0.83768    0.24675    0.30888
  19.41363   -6.24189    0.65467    0.86044    0.64337
  -7.27795    7.81533    0.83768    0.24675    0.30888
  -1.17542   -3.83835    0.99623    0.88320    0.55309
   1.53918    0.13250    0.95825    0.43745    0.26736
  10.07182   -3.97779    0.65467    0.86044    0.64337
  -1.33625   -2.71266    0.99623    0.88320    0.55309
  17.01834   -4.73891    0.65467    0.86044    0.64337
  -4.22591   13.21270    0.83768    0.24675    0.30888
  -5.01432   12.51876    0.83768    0.24675    0.30888
   5.57508   -7.52953    0.65467    0.86044    0.64337
  11.65941   -5.32054    0.65467    0.86044    0.64337
  -3.54076   -2.14410    0.99623    0.88320    0.55309
  -0.70081   12.87751    0.95825    0.43745    0.26736
  -4.71074    4.15456    0.38401    0.74295    0.65444
   7.46352    6.22644    0.99239    0.69389    0.39008
  13.11266   -1.15855    0.95825    0.43745    0.26736
  -1.30944   -4.47176    0.65467    0.86044    0.64337
   2.02578  -10.59215    0.62807    0.01330    0.26082
  -2.41837  -11.45865    0.62807    0.01330    0.26082
   3.25352    7.46026    0.95825    0.43745    0.26736
   4.71702   -1.08049    0.95825    0.43745    0.26736
   2.94264   -1.13268    0.20623    0.52018    0.73495
   4.41776    2.97494    0.99239    0.69389    0.39008
 -10.46948   -4.47397    0.89289    0.95709    0.59792
  22.99232  -12.49891    0.65467    0.86044    0.64337
  -7.80091   -4.44008    0.99423    0.99769    0.74002
  -1.92098   -4.41751    0.99623    0.88320    0.55309
   0.63202   -5.42150    0.99623    0.88320    0.55309
   3.16160   -3.37159    0.20623    0.52018    0.73495
  -2.16377   -5.75600    0.99623    0.88320    0.55309
  -4.03282    5.43464    0.38401    0.74295    0.65444
  -1.53769   -6.31452    0.99623    0.88320    0.55309
  -4.81759   -0.65529    0.38401    0.74295    0.65444
   1.87630   -3.24213    0.20623    0.52018    0.73495
  -6.10675   13.54198    0.83768    0.24675    0.30888
   1.78605   10.58476    0.83768    0.24675    0.30888
  10.09175   -4.71226    0.65467    0.86044    0.64337
   6.19786  -14.88031    0.62807    0.01330    0.26082
   7.46797   13.94590    0.95825    0.43745    0.26736
  -4.17311    1.02853    0.38401    0.74295    0.65444
   6.31080   -1.20934    0.65467    0.86044    0.64337
   1.45131   -5.60764    0.20623    0.52018    0.73495
  -1.01757   -7.14595    0.99623    0.88320    0.55309
   5.81558   10.04897    0.95825    0.43745    0.26736
  -7.19875   -6.22006    0.99623    0.88320    0.55309
  -6.36679    1.47698    0.38401    0.74295    0.65444
  -9.75789    2.52988    0.99423    0.99769    0.74002
   6.15792   -9.63186    0.20623    0.52018    0.73495
   8.77251   -4.16691    0.65467    0.86044    0.64337
  -1.84124    6.00338    0.83768    0.24675    0.30888
  -6.42462    9.49393    0.38401    0.74295    0.65444
  -8.55552  -13.09644    0.99623    0.88320    0.55309
 -19.00009    7.85229    0.89289    0.95709    0.59792
   1.28543   -1.24379    0.20623    0.52018    0.73495
  -1.16800   -2.03023    0.99423    0.99769    0.74002
  -5.97888    7.07353    0.38401    0.74295    0.65444
  -5.20032    8.71896    0.83768    0.24675    0.30888
   4.10954    9.57578    0.99239    0.69389    0.39008
   0.85923  -13.94607    0.62807    0.01330    0.26082
  -4.27428   -4.22723    0.99623    0.88320    0.55309
   9.55743    2.05412    0.99239    0.69389    0.39008
   2.45464    1.27400    0.95825    0.43745    0.26736
  -6.98374   -0.95152    0.89289    0.95709    0.59792
   7.78062    2.76701    0.99239    0.69389    0.39008
  10.41365   -7.73542    0.20623    0.52018    0.73495
  -5.61160   -9.64279    0.99423    0.99769    0.74002
  -3.96761   -1.26816    0.38401    0.74295    0.65444
   0.50903   -0.31725    0.20623    0.52018    0.73495
   9.05254   -5.42740    0.99239    0.69389    0.39008
  -9.29708    8.33911    0.89289    0.95709    0.59792
 -15.49000    4.30852    0.89289    0.95709    0.59792
   0.93848   -2.30009    0.95825    0.43745    0.26736
   1.24786    8.97512    0.95825    0.43745    0.26736
   4.12403   -3.93290    0.99623    0.88320    0.55309
   7.96753   13.91212    0.95825    0.43745    0.26736
   1.57882   -2.03263    0.20623    0.52018    0.73495
  -6.51779    5.39541    0.38401    0.74295    0.65444
  -1.27163   -0.96837    0.38401    0.74295    0.65444
   7.71026   -3.44723    0.20623    0.52018    0.73495
  12.86179    0.86864    0.65467    0.86044    0.64337
   6.67085  -16.88919    0.62807    0.01330    0.26082
  -4.40402    4.94118    0.38401    0.74295    0.65444
  10.11770   -5.87261    0.20623    0.52018    0.73495
   4.54159   -9.62022    0.20623    0.52018    0.73495
  -6.20030   14.30691    0.83768    0.24675    0.30888
  -4.82849   12.72540    0.83768    0.24675    0.30888
   2.55632   -2.85492    0.38401    0.74295    0.65444
   4.20211    6.27424    0.99239    0.69389    0.39008
   2.58752   -3.04403    0.62807    0.01330    0.26082
  -5.60439    3.93609    0.83768    0.24675    0.30888
  -8.65813  -11.94248    0.99623    0.88320    0.55309
   7.84578    6.20918    0.99239    0.69389    0.39008
   3.52162    5.66246    0.99239    0.69389    0.39008
   7.22563    8.65863    0.99239    0.69389    0.39008
  -5.40974   10.28914    0.83768    0.24675    0.30888
  -1.84879    9.53634    0.38401    0.74295    0.65444
   0.76456    0.52006    0.99239    0.69389    0.39008
   9.23655    8.97746    0.99239    0.69389    0.39008
  -1.20870    1.48467    0.38401    0.74295    0.65444
  -4.84523   12.14896    0.83768    0.24675    0.30888
   3.21167   -3.82345    0.20623    0.52018    0.73495
  13.61715   -4.00590    0.38401    0.74295    0.65444
  18.11794   -3.98881    0.65467    0.86044    0.64337
  -2.23431   -0.87784    0.99623    0.88320    0.55309
   3.08603    1.87229    0.83768    0.24675    0.30888
  -1.32129    1.43033    0.99239    0.69389    0.39008
 -18.21972    2.58887    0.89289    0.95709    0.59792
  18.29591  -10.88707    0.65467    0.86044    0.64337
  -4.41847   11.72810    0.83768    0.24675    0.30888
  -6.73886   -5.00138    0.99423    0.99769    0.74002
   9.95417   -0.57224    0.65467    0.86044    0.64337
  -1.85727   -2.45346    0.20623    0.52018    0.73495
   4.95842  -11.55243    0.62807    0.01330    0.26082
  -2.10675   -0.97184    0.99423    0.99769    0.74002
  12.15035    0.66905    0.99239    0.69389    0.39008
  -1.28244    1.86734    0.38401    0.74295    0.65444
 -12.24877   15.65822    0.89289    0.95709    0.59792
  12.99328   -8.42948    0.65467    0.86044    0.64337
  18.91973   -5.84647    0.65467    0.86044    0.64337
  -6.73152   -1.84074    0.99423    0.99769    0.74002
  -0.38958    8.82325    0.95825    0.43745    0.26736
  -1.63658   -2.00082    0.99623    0.88320    0.55309
   2.60557   -5.54578    0.99623    0.88320    0.55309
   6.46644   -0.96598    0.65467    0.86044    0.64337
  -5.26565   11.27593    0.83768    0.24675    0.30888
   0.07812   -3.42483    0.99623    0.88320    0.55309
  12.09085   -1.47113    0.65467    0.86044    0.64337
  -0.21323    1.25002    0.38401    0.74295    0.65444
  -3.55289    8.76010    0.38401    0.74295    0.65444
  -3.79471    8.44825    0.83768    0.24675    0.30888
   2.74169   -4.12952    0.20623    0.52018    0.73495
   7.17704    1.57446    0.95825    0.43745    0.26736
  -2.96588    5.90720    0.83768    0.24675    0.30888
   5.85870   -1.85457    0.99239    0.69389    0.39008
  -2.62316   -2.61860    0.99423    0.99769    0.74002
  14.91357   -8.68591    0.65467    0.86044    0.64337
   5.64844   -6.47795    0.20623    0.52018    0.73495
  -2.70521   -0.64104    0.99423    0.99769    0.74002
  -5.41983   14.73536    0.83768    0.24675    0.30888
 -10.25094   -1.49546    0.89289    0.95709    0.59792
   1.50963    2.02100    0.38401    0.74295    0.65444
  -7.31340   -6.93499    0.99423    0.99769    0.74002
   1.83427   -5.34098    0.20623    0.52018    0.73495
  -5.42046   12.20089    0.83768    0.24675    0.30888
   4.36074    0.65907    0.99239    0.69389    0.39008
   6.49909   12.50832    0.95825    0.43745    0.26736
   9.52169    5.34412    0.99239    0.69389    0.39008
   1.54514  -10.68030    0.62807    0.01330    0.26082
   5.08923   -5.39929    0.20623    0.52018    0.73495
  -0.39396    7.28371    0.95825    0.43745    0.26736
   0.55400  -15.57500    0.62807    0.01330    0.26082
   3.57496   -1.59725    0.20623    0.52018    0.73495
  -0.72179   -0.09335    0.99239    0.69389    0.39008
  -9.09208  -11.45021    0.99423    0.99769    0.74002
 -13.33212    1.22306    0.89289    0.95709    0.59792
  13.70530   -0.35660    0.65467    0.86044    0.64337
  11.02390  -15.97896    0.62807    0.01330    0.26082
   1.07554    6.32906    0.95825    0.43745    0.26736
  -5.42511   -9.59627    0.99623    0.88320    0.55309
  -4.98276   -3.91911    0.99423    0.99769    0.74002
  -3.03678   -1.78733    0.99423    0.99769    0.74002
  -5.06623   -4.90089    0.99423    0.99769    0.74002
  -3.73246   11.66204    0.83768    0.24675    0.30888
   4.03283   -4.33545    0.20623    0.52018    0.73495
   1.23753   -7.15514    0.62807    0.01330    0.26082
 -12.19979    5.07825    0.89289    0.95709    0.59792
  -9.06793   -7.58615    0.99423    0.99769    0.74002
  -5.22211    1.41192    0.38401    0.74295    0.65444
  -4.23933   -3.22222    0.99623    0.88320    0.55309
   6.74136   -2.86014    0.20623    0.52018    0.73495
  -7.50444   10.06921    0.83768    0.24675    0.30888
   3.65027    4.65709    0.99239    0.69389    0.39008
 -10.05352    1.08478    0.89289    0.95709    0.59792
   8.54442   -4.00498    0.20623    0.52018    0.73495
 -10.41391   -1.77145    0.89289    0.95709    0.59792
  -3.87505   14.70648    0.83768    0.24675    0.30888
  -4.31634   12.03253    0.83768    0.24675    0.30888
   1.85936   -1.09701    0.20623    0.52018    0.73495
  -3.36988   10.25731    0.83768    0.24675    0.30888
 -10.66096   10.41776    0.83768    0.24675    0.30888
  -3.34684  -11.44200    0.62807    0.01330    0.26082
  -0.76693    4.56138    0.95825    0.43745    0.26736
  -1.05260    0.46337    0.38401    0.74295    0.65444
  -0.10660    0.26682    0.20623    0.52018    0.73495
 -11.51932   -0.91776    0.89289    0.95709    0.59792
  -3.37585   -5.86947    0.99623    0.88320    0.55309
   0.98534    1.64611    0.20623    0.52018    0.73495
   5.12055  -14.30990    0.62807    0.01330    0.26082
  -8.59901   -3.67622    0.99423    0.99769    0.74002
  -1.37751    5.50442    0.38401    0.74295    0.65444
  10.94914  -10.51236    0.65467    0.86044    0.64337
 -19.22803    2.68538    0.89289    0.95709    0.59792
  -1.58520  -19.10980    0.62807    0.01330    0.26082
   8.99493   12.00307    0.95825    0.43745    0.26736
  11.99607   22.96293    0.95825    0.43745    0.26736
   2.72906    6.17922    0.99239    0.69389    0.39008
   1.61386   -3.79376    0.20623    0.52018    0.73495
  -1.49435   -6.59791    0.99623    0.88320    0.55309
  10.66824   -4.00996    0.65467    0.86044    0.64337
   3.54904    3.70908    0.99239    0.69389    0.39008
  -7.20470   11.98474    0.83768    0.24675    0.30888
  -3.13922   -3.00616    0.38401    0.74295    0.65444
   1.95611   -0.28470    0.99239    0.69389    0.39008
  12.88866  -17.89293    0.65467    0.86044    0.64337
  -5.35653   -1.82464    0.99423    0.99769    0.74002
  16.03750   -6.65477    0.65467    0.86044    0.64337
  -8.97947   18.21063    0.95825    0.43745    0.26736
 -11.55794    6.12320    0.89289    0.95709    0.59792
  -4.04575   13.08886    0.95825    0.43745    0.26736
   2.54792    6.20406    0.99239    0.69389    0.39008
   0.97285   -5.61719    0.65467    0.86044    0.64337
   4.73581    1.81832    0.99239    0.69389    0.39008
  -0.68039    1.95386    0.99239    0.69389    0.39008
   6.52960    4.51358    0.99239    0.69389    0.39008
  -5.91279    0.13693    0.89289    0.95709    0.59792
   4.75398  -17.01151    0.62807    0.01330    0.26082
   2.44940   -3.62170    0.65467    0.86044    0.64337
  -8.09473   -8.89857    0.99623    0.88320    0.55309
  -2.28047   -5.24363    0.99423    0.99769    0.74002
 -10.35444   -6.50639    0.89289    0.95709    0.59792
  -7.03976    7.88057    0.89289    0.95709    0.59792
   2.07007   -0.59833    0.65467    0.86044    0.64337
  -1.84153   -4.41320    0.99623    0.88320    0.55309
 -15.89572    3.60956    0.89289    0.95709    0.59792
  20.24317   -5.09771    0.65467    0.86044    0.64337
  13.37175    0.13390    0.99239    0.69389    0.39008
  -0.20765    3.50890    0.99239    0.69389    0.39008
 -15.19629    4.45690    0.89289    0.95709    0.59792
 -11.07426  -16.79199    0.62807    0.01330    0.26082
   2.60177   -8.46019    0.65467    0.86044    0.64337
   1.33299    0.76455    0.99239    0.69389    0.39008
  -2.02982   -8.87352    0.99623    0.88320    0.55309
  -5.61396    7.92344    0.99623    0.88320    0.55309
 -11.85192   -9.60571    0.99423    0.99769    0.74002
  -1.09276   -8.36085    0.62807    0.01330    0.26082
   1.30826   -1.80805    0.99623    0.88320    0.55309
   7.02947   -6.08184    0.65467    0.86044    0.64337
   8.22364    7.11554    0.99239    0.69389    0.39008
  10.74234    6.00386    0.99239    0.69389    0.39008
   0.05955   -4.22401    0.99423    0.99769    0.74002
  -9.92072   -1.66455    0.99623    0.88320    0.55309
 -14.42842    9.99272    0.89289    0.95709    0.59792
  -6.63237    4.52146    0.38401    0.74295    0.65444
  -2.43581   13.28471    0.95825    0.43745    0.26736
  -2.90788    9.23283    0.65467    0.86044    0.64337
  -7.96557   11.14633    0.83768    0.24675    0.30888
 -16.09003   -0.64526    0.89289    0.95709    0.59792
   2.68043  -18.00357    0.62807    0.01330    0.26082
   2.43225    6.43644    0.99239    0.69389    0.39008
  13.47656  -13.51591    0.65467    0.86044    0.64337
  -3.12761    4.97709    0.38401    0.74295    0.65444
  -5.89253   -1.28854    0.99623    0.88320    0.55309
  -2.10097   -4.74793    0.99423    0.99769    0.74002
  -9.30592    1.90714    0.89289    0.95709    0.59792
  -4.36011    8.99010    0.83768    0.24675    0.30888
 -18.73752   -1.30878    0.89289    0.95709    0.59792
  -3.31653    3.51142    0.83768    0.24675    0.30888
  -1.56288   -1.72720    0.89289    0.95709    0.59792
  -0.03583   -7.01404    0.20623    0.52018    0.73495
  -0.59151   -0.42045    0.99423    0.99769    0.74002
  -9.52245   14.14045    0.83768    0.24675    0.30888
   6.97968   -5.43654    0.20623    0.52018    0.73495
 -14.72480   -2.52644    0.89289    0.95709    0.59792
 -14.66773   14.04530    0.89289    0.95709    0.59792
  -2.47225    8.65436    0.99239    0.69389    0.39008
  -3.45731   -3.17303    0.99423    0.99769    0.74002
  -2.63425    9.34360    0.83768    0.24675    0.30888
   3.17563    2.49076    0.38401    0.74295    0.65444
   1.34582   11.47454    0.95825    0.43745    0.26736
  -6.69568    5.24273    0.89289    0.95709    0.59792
  15.85057   -7.95617    0.65467    0.86044    0.64337
   4.27142    4.31136    0.99239    0.69389    0.39008
  -3.03087   -3.01145    0.99423    0.99769    0.74002
  11.20303    2.49602    0.99239    0.69389    0.39008
  -6.20083  -18.35473    0.20623    0.52018    0.73495
   3.43539    4.20235    0.99239    0.69389    0.39008
  -4.26970  -18.97319    0.62807    0.01330    0.26082
   4.30440  -10.44950    0.65467    0.86044    0.64337
   1.15943  -24.74562    0.62807    0.01330    0.26082
 -16.70736  -11.24949    0.38401    0.74295    0.65444
  -1.52896   11.40954    0.83768    0.24675    0.30888
  12.34540   -9.80179    0.65467    0.86044    0.64337
  -8.02448   13.67412    0.83768    0.24675    0.30888
   4.62660    9.67974    0.95825    0.43745    0.26736
  -2.51599    5.62106    0.83768    0.24675    0.30888
 -10.11526   -3.60800    0.89289    0.95709    0.59792
  -5.89761  -21.14023    0.62807    0.01330    0.26082
   6.51159    0.16248    0.38401    0.74295    0.65444
  -9.49529    8.38054    0.89289    0.95709    0.59792
  -2.34501    4.85643    0.38401    0.74295    0.65444
  -1.43540   -2.88958    0.99623    0.88320    0.55309
  -5.40639   -6.80892    0.38401    0.74295    0.65444
   8.80446   -9.03292    0.65467    0.86044    0.64337
  14.57379   -9.54492    0.65467    0.86044    0.64337
  20.17655   -6.48795    0.65467    0.86044    0.64337
  -2.41459   -2.81697    0.99623    0.88320    0.55309
  -2.35338   -0.38526    0.99623    0.88320    0.55309
  -5.33974   -1.70898    0.89289    0.95709    0.59792
  -0.03024    4.54089    0.99239    0.69389    0.39008
  -3.92875    5.59113    0.38401    0.74295    0.65444
   2.98728   14.25513    0.95825    0.43745    0.26736
  -2.07499    8.70419    0.83768    0.24675    0.30888
  -2.44582   -1.83611    0.99423    0.99769    0.74002
   2.75894   -2.26807    0.62807    0.01330    0.26082
  -2.90466    8.33130    0.83768    0.24675    0.30888
  -6.57260   -6.29085    0.99623    0.88320    0.55309
   1.32332   -1.33333    0.99423    0.99769    0.74002
   1.32391    4.97194    0.38401    0.74295    0.65444
  -0.16762   -8.43765    0.62807    0.01330    0.26082
  12.85650    3.10705    0.99239    0.69389    0.39008
  -0.11238   -9.72386    0.20623    0.52018    0.73495
   9.54425    6.99530    0.95825    0.43745    0.26736
  -3.93214    0.29695    0.38401    0.74295    0.65444
 -14.45525    3.42739    0.89289    0.95709    0.59792
 -13.41476    4.86297    0.89289    0.95709    0.59792
   3.34732    2.40002    0.65467    0.86044    0.64337
   5.23492    7.82191    0.99239    0.69389    0.39008
  -6.12303   10.72664    0.83768    0.24675    0.30888
  -4.41229    0.48808    0.38401    0.74295    0.65444
   1.02762   29.46478    0.95825    0.43745    0.26736
 -10.64637   -2.27774    0.99423    0.99769    0.74002
   0.14741    9.06604    0.95825    0.43745    0.26736
  -3.05693   -5.57112    0.89289    0.95709    0.59792
  12.88353   -4.85277    0.65467    0.86044    0.64337
  -5.61343   -0.84269    0.89289    0.95709    0.59792
  -6.25610   11.66252    0.83768    0.24675    0.30888
  -0.15687   -3.28860    0.99623    0.88320    0.55309
 -17.32323    4.63127    0.89289    0.95709    0.59792
 -10.65267   -0.21145    0.89289    0.95709    0.59792
  -4.63474   13.47470    0.83768    0.24675    0.30888
   9.91809   -0.30449    0.65467    0.86044    0.64337
   1.05706   -5.00093    0.99623    0.88320    0.55309
  11.34705   -5.90318    0.20623    0.52018    0.73495
   1.64824    5.75907    0.99239    0.69389    0.39008
  11.99276   -6.24949    0.65467    0.86044    0.64337
   2.78844   -2.52425    0.20623    0.52018    0.73495
  -6.66334   -9.34625    0.99423    0.99769    0.74002
   1.83236    2.58108    0.99239    0.69389    0.39008
   2.02198    8.68573    0.95825    0.43745    0.26736
   4.01669    5.77011    0.38401    0.74295    0.65444
  -4.32777    0.36912    0.99423    0.99769    0.74002
   3.68907   14.26145    0.95825    0.43745    0.26736
   4.47509    7.62775    0.99239    0.69389    0.39008
   4.70323   -5.13548    0.20623    0.52018    0.73495
   6.43471  -14.35322    0.62807    0.01330    0.26082
   6.05175   -5.16687    0.20623    0.52018    0.73495
  -3.05596    6.76533    0.83768    0.24675    0.30888
  -6.10234   10.00173    0.83768    0.24675    0.30888
  -4.06669   -7.18724    0.99423    0.99769    0.74002
  21.59644   -9.13459    0.65467    0.86044    0.64337
   3.01064  -14.93117    0.65467    0.86044    0.64337
   1.79196    3.73055    0.99239    0.69389    0.39008
   2.16186    6.37437    0.99239    0.69389    0.39008
 -11.47412    0.89993    0.89289    0.95709    0.59792
  -4.54677   -8.66574    0.99623    0.88320    0.55309
  -4.05277    2.13529    0.99623    0.88320    0.55309
   0.36336  -16.71249    0.62807    0.01330    0.26082
 -22.06487    4.02512    0.89289    0.95709    0.59792
 -15.28981    1.82945    0.89289    0.95709    0.59792
  10.03433  -15.99498    0.62807    0.01330    0.26082
   0.36161   -0.32598    0.99239    0.69389    0.39008
   6.76753   12.21882    0.95825    0.43745    0.26736
   2.63403   -4.42564    0.62807    0.01330    0.26082
  -9.97521   -4.00864    0.89289    0.95709    0.59792
  19.90284  -11.01410    0.65467    0.86044    0.64337
  -4.01299    4.57275    0.38401    0.74295    0.65444
 -14.11501    0.86187    0.89289    0.95709    0.59792
   7.31727   -5.09024    0.20623    0.52018    0.73495
   6.24630   12.22527    0.95825    0.43745    0.26736
  12.09717    6.83094    0.95825    0.43745    0.26736
  12.65321   -6.51255    0.65467    0.86044    0.64337
  -3.50955   -5.52474    0.99623    0.88320    0.55309
 -13.46376   -1.60274    0.89289    0.95709    0.59792
  -7.62589   -0.66720    0.38401    0.74295    0.65444
  -3.27538   18.11834    0.95825    0.43745    0.26736
  -3.23862    2.76270    0.38401    0.74295    0.65444
   3.24332    0.67649    0.99239    0.69389    0.39008
   2.06890   -8.70208    0.62807    0.01330    0.26082
  -0.45255    0.89940    0.99423    0.99769    0.74002
  -9.99123    9.90236    0.89289    0.95709    0.59792
   4.50236    2.50476    0.20623    0.52018    0.73495
   3.21053  -12.81537    0.62807    0.01330    0.26082
  -5.63249   10.22775    0.83768    0.24675    0.30888
   6.27933    0.51286    0.99239    0.69389    0.39008
   6.52837    4.07434    0.99239    0.69389    0.39008
  -6.06304    3.83307    0.38401    0.74295    0.65444
  -4.65981   11.76773    0.38401    0.74295    0.65444
   7.19991    6.15168    0.99239    0.69389    0.39008
  -4.82655   10.00802    0.38401    0.74295    0.65444
  -5.94556   13.46208    0.83768    0.24675    0.30888
  -0.77206   -3.46728    0.20623    0.52018    0.73495
 -10.99242    4.13430    0.89289    0.95709    0.59792
  -2.13931    6.05073    0.38401    0.74295    0.65444
   4.73984   -1.45180    0.20623    0.52018    0.73495
  -0.87810   -1.34976    0.20623    0.52018    0.73495
 -20.83381    1.13641    0.89289    0.95709    0.59792
  -1.49541   -8.95504    0.62807    0.01330    0.26082
 -13.82287    1.09746    0.89289    0.95709    0.59792
   4.24461    3.02854    0.99239    0.69389    0.39008
  22.64094   -6.87975    0.65467    0.86044    0.64337
   5.81060   -4.71897    0.20623    0.52018    0.73495
   8.02497   -6.51172    0.20623    0.52018    0.73495
   5.76325   -3.57412    0.20623    0.52018    0.73495
  -9.22488   -8.34827    0.99423    0.99769    0.74002
   1.68054  -14.74212    0.62807    0.01330    0.26082
  19.29725   -6.19124    0.65467    0.86044    0.64337
   2.46540    7.35923    0.65467    0.86044    0.64337
   8.68104   -9.83120    0.62807    0.01330    0.26082
   0.86639  -11.02015    0.62807    0.01330    0.26082
  -5.54416    2.26235    0.38401    0.74295    0.65444
  -3.96055    9.39544    0.83768    0.24675    0.30888
 -17.80642    6.12833    0.89289    0.95709    0.59792
   7.42670   -3.15512    0.20623    0.52018    0.73495
   0.67302   -8.70514    0.62807    0.01330    0.26082
  -5.60844    1.13557    0.89289    0.95709    0.59792
   1.37163   22.74667    0.95825    0.43745    0.26736
   7.79078   -1.19499    0.99239    0.69389    0.39008
  -6.50482   12.17384    0.83768    0.24675    0.30888
 -10.65015    8.15864    0.89289    0.95709    0.59792
   4.46489   -4.20445    0.62807    0.01330    0.26082
   5.62247   -4.54286    0.20623    0.52018    0.73495
 -13.77877    3.14940    0.89289    0.95709    0.59792
  -4.78365    6.96227    0.83768    0.24675    0.30888
  19.77793   -7.97938    0.65467    0.86044    0.64337
   1.73036    3.84462    0.95825    0.43745    0.26736
   3.67275   -8.82305    0.20623    0.52018    0.73495
  -1.00008    3.34661    0.38401    0.74295    0.65444
  17.01698   -4.23884    0.65467    0.86044    0.64337
  -1.80838   -3.46976    0.99623    0.88320    0.55309
   0.92067   -2.88327    0.99423    0.99769    0.74002
 -14.14927    5.98922    0.89289    0.95709    0.59792
  -3.14114   -4.69008    0.99423    0.99769    0.74002
   4.23684   13.13841    0.95825    0.43745    0.26736
  -3.84830    1.86348    0.38401    0.74295    0.65444
  -4.18629    8.47807    0.83768    0.24675    0.30888
  -4.89581    9.84123    0.38401    0.74295    0.65444
  -4.64220    9.11584    0.83768    0.24675    0.30888
  -5.77155    6.75137    0.38401    0.74295    0.65444
   4.50456   -6.32768    0.20623    0.52018    0.73495
  -4.61262  -17.39270    0.62807    0.01330    0.26082
  -1.02783    8.18371    0.95825    0.43745    0.26736
  -5.57518   11.90912    0.83768    0.24675    0.30888
  -5.15019    3.57008    0.99623    0.88320    0.55309
  17.16330   -4.26847    0.65467    0.86044    0.64337
   2.35822   -7.72149    0.62807    0.01330    0.26082
 -13.71608   10.33084    0.89289    0.95709    0.59792
  -2.11090   -8.70234    0.99623    0.88320    0.55309
   2.53686    6.25985    0.99239    0.69389    0.39008
  -2.10637   -6.02604    0.99623    0.88320    0.55309
   3.68135    9.21167    0.95825    0.43745    0.26736
  -1.42300   -1.04487    0.38401    0.74295    0.65444
   4.46294   14.25620    0.95825    0.43745    0.26736
  -0.82539   -9.52338    0.99423    0.99769    0.74002
   9.92123   11.64756    0.95825    0.43745    0.26736
   1.77937    6.53838    0.38401    0.74295    0.65444
   9.15465   -9.59496    0.65467    0.86044    0.64337
  -3.87486   10.43496    0.83768    0.24675    0.30888
   0.15320   -2.97670    0.99623    0.88320    0.55309
  -7.18292   -9.01544    0.99423    0.99769    0.74002
   0.50965   -2.03227    0.95825    0.43745    0.26736
   4.65101   -4.42352    0.20623    0.52018    0.73495
  -0.10841    9.30454    0.95825    0.43745    0.26736
  -0.82519    0.43979    0.38401    0.74295    0.65444
  -7.92015    0.92462    0.99623    0.88320    0.55309
   8.99517   14.29981    0.95825    0.43745    0.26736
  -6.73434    7.21228    0.95825    0.43745    0.26736
  -5.18530   13.32004    0.38401    0.74295    0.65444
   4.21630   -9.36088    0.62807    0.01330    0.26082
  -6.76114   12.23177    0.83768    0.24675    0.30888
   2.90570   -2.66622    0.20623    0.52018    0.73495
  12.74280   -8.98627    0.65467    0.86044    0.64337
   4.48605    0.90828    0.99239    0.69389    0.39008
  -4.88143   -1.32860    0.38401    0.74295    0.65444
  -5.88588   14.03689    0.83768    0.24675    0.30888
   6.97162   -7.04956    0.65467    0.86044    0.64337
   1.11278  -11.28941    0.62807    0.01330    0.26082
  -2.90766   11.99848    0.83768    0.24675    0.30888
  -8.03677   12.09637    0.83768    0.24675    0.30888
  -4.08514   -1.38725    0.38401    0.74295    0.65444
  -1.99899    3.47555    0.38401    0.74295    0.65444
  16.16261   -6.95825    0.65467    0.86044    0.64337
   5.80426    8.68331    0.95825    0.43745    0.26736
  -5.44318   -6.18928    0.99423    0.99769    0.74002
 -11.52416   -2.01104    0.89289    0.95709    0.59792
   7.99100   -5.67647    0.20623    0.52018    0.73495
  -8.04701    4.36022    0.95825    0.43745    0.26736
  -6.94045    6.41197    0.99423    0.99769    0.74002
   1.53721   -6.18396    0.62807    0.01330    0.26082
   6.27887    2.94762    0.65467    0.86044    0.64337
   4.48240    3.55716    0.99239    0.69389    0.39008
 -16.16105   10.10950    0.89289    0.95709    0.59792
 -19.86648   -0.36210    0.89289    0.95709    0.59792
  -4.08790    8.28567    0.83768    0.24675    0.30888
  -8.70389    9.25311    0.83768    0.24675    0.30888
  -5.42030    4.89118    0.38401    0.74295    0.65444
 -11.74137    3.38594    0.89289    0.95709    0.59792
  -3.09309    1.81035    0.38401    0.74295    0.65444
  -1.01485   10.32102    0.83768    0.24675    0.30888
   7.42459    2.06291    0.95825    0.43745    0.26736
  12.33699    9.82339    0.95825    0.43745    0.26736
   2.21681   -2.05793    0.20623    0.52018    0.73495
  -1.54096   -5.68287    0.99623    0.88320    0.55309
   2.11077   -4.40547    0.20623    0.52018    0.73495
   0.64903    7.11460    0.20623    0.52018    0.73495
  -0.90552   -5.35904    0.62807    0.01330    0.26082
   0.20372    0.16585    0.99423    0.99769    0.74002
   4.61930   -7.63486    0.20623    0.52018    0.73495
  -7.02004    1.92781    0.38401    0.74295    0.65444
 -12.60583    2.70187    0.89289    0.95709    0.59792
  -5.72207    6.62768    0.38401    0.74295    0.65444
   7.17696    1.69977    0.99239    0.69389    0.39008
 -12.56864    3.16513    0.89289    0.95709    0.59792
  -6.54047    7.87528    0.38401    0.74295    0.65444
   6.11148    8.79937    0.99239    0.69389    0.39008
  -3.61798  -16.86138    0.62807    0.01330    0.26082
   5.20703    3.14679    0.99239    0.69389    0.39008
  -9.45294   -4.12892    0.89289    0.95709    0.59792
   6.23387   -4.44126    0.20623    0.52018    0.73495
   5.92123    3.55292    0.99239    0.69389    0.39008
  -1.28462   -6.39376    0.99623    0.88320    0.55309
  -2.81063   -5.08667    0.62807    0.01330    0.26082
   1.85043   -6.27240    0.99623    0.88320    0.55309
   3.36667    7.28743    0.95825    0.43745    0.26736
  -7.57925    8.40287    0.83768    0.24675    0.30888
   9.59914    4.22443    0.95825    0.43745    0.26736
  -1.47668  -15.61491    0.62807    0.01330    0.26082
  -1.97084   -5.09606    0.99623    0.88320    0.55309
  -3.29703   -3.47543    0.99423    0.99769    0.74002
 -11.52068    2.17998    0.89289    0.95709    0.59792
  -1.85579   -0.83100    0.99423    0.99769    0.74002
   0.36433   -0.43143    0.20623    0.52018    0.73495
  -4.15976    2.51986    0.99423    0.99769    0.74002
   2.94670    0.82352    0.99423    0.99769    0.74002
  -4.22510    6.88435    0.83768    0.24675    0.30888
  -3.07565    4.45179    0.38401    0.74295    0.65444
  -9.53907   -0.54561    0.89289    0.95709    0.59792
  -8.50317   -4.57508    0.89289    0.95709    0.59792
  -5.82743   -9.00957    0.99623    0.88320    0.55309
  -5.89931   -3.15661    0.99423    0.99769    0.74002
  -9.42022   -7.59545    0.99423    0.99769    0.74002
  -1.84142   -5.35604    0.99623    0.88320    0.55309
  -2.67857   -0.98499    0.99623    0.88320    0.55309
  10.88718    8.31379    0.99239    0.69389    0.39008
  -2.50323    5.08410    0.38401    0.74295    0.65444
   7.91349   -7.55845    0.20623    0.52018    0.73495
  -0.38635    8.53647    0.95825    0.43745    0.26736
  -0.69576   -1.34695    0.99623    0.88320    0.55309
  -0.59097  -18.39683    0.62807    0.01330    0.26082
  -5.32949    5.27609    0.38401    0.74295    0.65444
  -4.68532    9.43124    0.83768    0.24675    0.30888
   3.05368    5.64524    0.99239    0.69389    0.39008
  -1.83564    0.99159    0.99423    0.99769    0.74002
   1.66769   -3.82225    0.20623    0.52018    0.73495
  -3.51118   12.33011    0.83768    0.24675    0.30888
   7.10878   -6.46802    0.20623    0.52018    0.73495
  -4.85187   -3.26105    0.99423    0.99769    0.74002
   8.36401  -12.48628    0.65467    0.86044    0.64337
   2.27217   -4.07485    0.20623    0.52018    0.73495
   0.11671   -3.41172    0.38401    0.74295    0.65444
  -3.40835    4.40094    0.38401    0.74295    0.65444
   4.19244    4.26320    0.99239    0.69389    0.39008
   6.86859   17.09190    0.95825    0.43745    0.26736
   9.90829   -7.49772    0.20623    0.52018    0.73495
  -4.24591    2.37919    0.38401    0.74295    0.65444
  -0.59001    8.04631    0.95825    0.43745    0.26736
  -4.17726    2.90780    0.95825    0.43745    0.26736
   4.27163  -11.22758    0.62807    0.01330    0.26082
  -0.40534   -1.77080    0.99623    0.88320    0.55309
 -21.09204    8.53461    0.89289    0.95709    0.59792
  -6.31248    3.72801    0.38401    0.74295    0.65444
   1.77774   -3.70443    0.20623    0.52018    0.73495
  -8.59738  -12.45087    0.99423    0.99769    0.74002
   3.12619  -21.09561    0.62807    0.01330    0.26082
  -8.26323    1.50853    0.89289    0.95709    0.59792
   4.93758    6.91224    0.99239    0.69389    0.39008
  17.15933   -5.10733    0.65467    0.86044    0.64337
 -15.49590   -2.33789    0.89289    0.95709    0.59792
  -4.47147  -10.01104    0.62807    0.01330    0.26082
  10.92390   -0.11130    0.65467    0.86044    0.64337
  11.61301  -12.70643    0.65467    0.86044    0.64337
  25.19742   -6.18343    0.65467    0.86044    0.64337
   8.35722    2.53844    0.99239    0.69389    0.39008
   3.27239    0.91059    0.99239    0.69389    0.39008
   1.89268    5.17395    0.99239    0.69389    0.39008
   5.59074   -1.10889    0.65467    0.86044    0.64337
  -8.44348    0.26533    0.89289    0.95709    0.59792
 -14.29432    1.78545    0.89289    0.95709    0.59792
  -5.16000   11.26744    0.83768    0.24675    0.30888
   5.59459   -4.20736    0.20623    0.52018    0.73495
   7.32200    6.65727    0.99239    0.69389    0.39008
  11.30787  -14.56767    0.65467    0.86044    0.64337
  -4.02252    6.49494    0.83768    0.24675    0.30888
  -4.02359   -2.92725    0.99623    0.88320    0.55309
   7.28541    2.25514    0.99239    0.69389    0.39008
  -0.94707  -24.33864    0.62807    0.01330    0.26082
   1.91478   -8.54269    0.62807    0.01330    0.26082
   4.30436    5.03196    0.99239    0.69389    0.39008
  -2.72592   -6.09588    0.99623    0.88320    0.55309
  19.98133   -7.57367    0.65467    0.86044    0.64337
  -3.41822   -1.30306    0.99423    0.99769    0.74002
   8.47704    5.99084    0.99239    0.69389    0.39008
 -13.35699    1.39092    0.89289    0.95709    0.59792
  -1.43267   -5.38585    0.99623    0.88320    0.55309
  21.63199   -8.45687    0.65467    0.86044    0.64337
   6.56438   -7.08020    0.62807    0.01330    0.26082
  -5.13669   12.40186    0.83768    0.24675    0.30888
   1.31809   -7.94149    0.99623    0.88320    0.55309
  -2.28296    0.25604    0.99423    0.99769    0.74002
  -0.96343   -5.69417    0.99623    0.88320    0.55309
 -13.21280   -2.44274    0.89289    0.95709    0.59792
 -12.40197   -2.83595    0.38401    0.74295    0.65444
  -5.55173   12.60306    0.83768    0.24675    0.30888
  -9.55037   -1.65194    0.89289    0.95709    0.59792
   5.53528   20.32351    0.95825    0.43745    0.26736
   4.33693    7.93903    0.99239    0.69389    0.39008
   1.54933   -1.27893    0.99239    0.69389    0.39008
   2.97380   18.41353    0.95825    0.43745    0.26736
  -5.11022   -1.81047    0.99423    0.99769    0.74002
  13.87260   -2.52291    0.65467    0.86044    0.64337
   3.17828   -8.15552    0.62807    0.01330    0.26082
  10.28890   -4.05476    0.65467    0.86044    0.64337
 -11.24715    7.81266    0.95825    0.43745    0.26736
  -6.48377   -4.72566    0.99423    0.99769    0.74002
  -7.51744   -5.73335    0.99423    0.99769    0.74002
   0.37236   -6.44094    0.99423    0.99769    0.74002
   4.57820   -3.98754    0.65467    0.86044    0.64337
  -6.26853   13.39950    0.83768    0.24675    0.30888
 -18.16095   -0.22581    0.89289    0.95709    0.59792
  11.33704   -7.72714    0.20623    0.52018    0.73495
  -0.23500   -8.23751    0.99623    0.88320    0.55309
  -0.96645   -4.26002    0.99423    0.99769    0.74002
  -3.89049    9.09026    0.83768    0.24675    0.30888
  -6.24624   10.82039    0.83768    0.24675    0.30888
   1.80114    9.08309    0.95825    0.43745    0.26736
  -8.15789    7.67407    0.65467    0.86044    0.64337
   3.29274   -1.13567    0.20623    0.52018    0.73495
   4.02580    1.29917    0.65467    0.86044    0.64337
   1.87504    4.54072    0.65467    0.86044    0.64337
  -2.23618   -4.58671    0.99423    0.99769    0.74002
  -5.75935   -0.95231    0.99623    0.88320    0.55309
   4.86019   -6.72021    0.20623    0.52018    0.73495
 -15.55962   -0.02945    0.89289    0.95709    0.59792
  -6.47042  -13.16672    0.99623    0.88320    0.55309
  12.90731   -5.67879    0.65467    0.86044    0.64337
   5.04271  -15.12770    0.62807    0.01330    0.26082
   5.11393  -17.17321    0.62807    0.01330    0.26082
 -12.45509    4.07664    0.89289    0.95709    0.59792
  -3.54924   13.09021    0.83768    0.24675    0.30888
  -0.41742    1.46638    0.20623    0.52018    0.73495
   0.67117   11.51628    0.95825    0.43745    0.26736
   3.73512  -23.62400    0.62807    0.01330    0.26082
  -9.42039    6.38930    0.83768    0.24675    0.30888
   0.75254   -6.96639    0.99623    0.88320    0.55309
   6.60646    9.39155    0.95825    0.43745    0.26736
  -9.85959    2.37085    0.89289    0.95709    0.59792
  -1.69176    8.26691    0.38401    0.74295    0.65444
  12.80144  -20.63413    0.65467    0.86044    0.64337
  -5.89472    1.21234    0.89289    0.95709    0.59792
  -9.77412    3.48932    0.89289    0.95709    0.59792
   4.83174    0.65984    0.99239    0.69389    0.39008
  -3.54682   -9.99562    0.99623    0.88320    0.55309
   9.39211   -2.69264    0.99239    0.69389    0.39008
  -6.58997   14.18914    0.83768    0.24675    0.30888
  11.16609  -15.17415    0.65467    0.86044    0.64337
  -3.68473    2.69085    0.95825    0.43745    0.26736
  -3.63010    3.54838    0.38401    0.74295    0.65444
  -4.29060   10.36239    0.83768    0.24675    0.30888
  -2.93362    7.62295    0.38401    0.74295    0.65444
  -2.55007   -2.83417    0.99423    0.99769    0.74002
 -14.08794   -9.66599    0.99423    0.99769    0.74002
  -9.43645   -1.07127    0.99423    0.99769    0.74002
  13.07798   -8.65109    0.65467    0.86044    0.64337
  -1.54689   -5.17266    0.62807    0.01330    0.26082
  -2.30429  -15.32485    0.62807    0.01330    0.26082
  -3.60697   13.06676    0.83768    0.24675    0.30888
 -11.58823    5.88479    0.99623    0.88320    0.55309
   2.64180  -18.20740    0.62807    0.01330    0.26082
   7.93384   -2.24678    0.99239    0.69389    0.39008
   9.13857    2.75553    0.65467    0.86044    0.64337
   8.45557   -2.62186    0.99423    0.99769    0.74002
   2.21179  -11.69818    0.62807    0.01330    0.26082
   3.16623    3.26523    0.65467    0.86044    0.64337
  -0.17146   -0.48503    0.38401    0.74295    0.65444
   1.33366   -8.11419    0.62807    0.01330    0.26082
   0.21137  -21.71915    0.62807    0.01330    0.26082
 -12.40229  -12.75089    0.99623    0.88320    0.55309
  -0.37202   -1.89790    0.99623    0.88320    0.55309
   1.23266  -10.99386    0.62807    0.01330    0.26082
  -0.56259    9.87788    0.95825    0.43745    0.26736
  -3.56061   11.20543    0.83768    0.24675    0.30888
  -1.39453    2.42984    0.99423    0.99769    0.74002
   0.53618    0.57820    0.99239    0.69389    0.39008
  -8.03038   -9.09917    0.99423    0.99769    0.74002
 -11.25876    2.33798    0.89289    0.95709    0.59792
   2.44955   -8.88786    0.62807    0.01330    0.26082
  -4.21490   13.68393    0.83768    0.24675    0.30888
  13.70084   -3.70290    0.65467    0.86044    0.64337
   2.96340    0.41418    0.38401    0.74295    0.65444
  -7.64785    0.59942    0.99623    0.88320    0.55309
   8.57328   -2.80474    0.65467    0.86044    0.64337
  -2.93578    7.37515    0.38401    0.74295    0.65444
 -10.72514    5.40345    0.89289    0.95709    0.59792
  11.85750  -15.31953    0.65467    0.86044    0.64337
   7.42452   -6.87287    0.20623    0.52018    0.73495
  -0.56377    3.63008    0.99239    0.69389    0.39008
 -15.41730    9.39100    0.89289    0.95709    0.59792
  -5.39946   11.47601    0.83768    0.24675    0.30888
   8.70165   11.56443    0.95825    0.43745    0.26736
   3.59269    3.45271    0.99239    0.69389    0.39008
   6.82061    4.32915    0.95825    0.43745    0.26736
  -6.07916   -5.90227    0.99423    0.99769    0.74002
   0.44636    1.57640    0.95825    0.43745    0.26736
  -3.50403   -3.91720    0.99423    0.99769    0.74002
  -4.19434   -2.51976    0.99423    0.99769    0.74002
   7.27625    5.01392    0.99239    0.69389    0.39008
   8.83564   -6.96671    0.20623    0.52018    0.73495
   7.05200   -5.08355    0.20623    0.52018    0.73495
  -1.11308   -2.98799    0.99623    0.88320    0.55309
  -5.12059   11.18956    0.83768    0.24675    0.30888
  12.88864    1.90456    0.99239    0.69389    0.39008
   1.53932   -7.19739    0.38401    0.74295    0.65444
   0.68580   14.41790    0.95825    0.43745    0.26736
  11.60297   -7.47058    0.65467    0.86044    0.64337
  -1.32840   -1.78635    0.99423    0.99769    0.74002
  -0.86422  -10.99543    0.99423    0.99769    0.74002
  10.63183   -9.29565    0.20623    0.52018    0.73495
  -6.15646   -5.56247    0.99623    0.88320    0.55309
   3.96453  -12.90253    0.20623    0.52018    0.73495
 -13.27046    1.27678    0.89289    0.95709    0.59792
   0.31491   -4.74989    0.99623    0.88320    0.55309
  -2.53015    8.15648    0.95825    0.43745    0.26736
  -5.47202   -2.09449    0.99423    0.99769    0.74002
  14.38822   -5.10098    0.65467    0.86044    0.64337
   4.61203    4.73369    0.99239    0.69389    0.39008
 -10.95450   -3.03588    0.89289    0.95709    0.59792
   5.84872    2.70771    0.99239    0.69389    0.39008
  -1.46269    3.14428    0.38401    0.74295    0.65444
  -1.53190   -4.54852    0.99623    0.88320    0.55309
   0.72264    1.12390    0.38401    0.74295    0.65444
  -5.92199    7.23912    0.99423    0.99769    0.74002
   2.05308   -0.92293    0.99239    0.69389    0.39008
  -5.47844   -1.61376    0.89289    0.95709    0.59792
   8.97992   -4.61033    0.65467    0.86044    0.64337
   0.65979   -0.92427    0.99423    0.99769    0.74002
  -2.95906   -9.01317    0.62807    0.01330    0.26082
  -6.81657   12.59223    0.83768    0.24675    0.30888
 -10.75735    5.73717    0.89289    0.95709    0.59792
  -9.43885    2.70436    0.89289    0.95709    0.59792
  -4.47297    3.35252    0.38401    0.74295    0.65444
  15.69621   -8.62690    0.65467    0.86044    0.64337
   6.43655   19.79935    0.95825    0.43745    0.26736
  -0.76203    2.56341    0.38401    0.74295    0.65444
  -5.90790   12.92421    0.83768    0.24675    0.30888
  -3.51181    0.18144    0.38401    0.74295    0.65444
  -5.55047   12.15400    0.83768    0.24675    0.30888
  -5.08928   -3.44353    0.99623    0.88320    0.55309
   8.70447    7.50502    0.99239    0.69389    0.39008
  -3.72045   -9.77956    0.99423    0.99769    0.74002
   5.19391    3.94232    0.99239    0.69389    0.39008
   0.57280   -6.28695    0.62807    0.01330    0.26082
   0.77507   -1.58805    0.95825    0.43745    0.26736
   0.18462   -2.37762    0.99623    0.88320    0.55309
   0.01593   14.72805    0.95825    0.43745    0.26736
  -4.77055    9.03504    0.83768    0.24675    0.30888
   3.69560   -6.41479    0.20623    0.52018    0.73495
  -5.77779   -8.56550    0.99423    0.99769    0.74002
   1.09599   -5.98204    0.95825    0.43745    0.26736
  20.53345   -4.40385    0.65467    0.86044    0.64337
   9.08573    1.84703    0.99239    0.69389    0.39008
  -2.47565   -5.49269    0.99423    0.99769    0.74002
 -14.32509    5.32889    0.89289    0.95709    0.59792
  -7.49876   15.97578    0.95825    0.43745    0.26736
   2.92581   22.35654    0.95825    0.43745    0.26736
  -8.76055    7.22367    0.38401    0.74295    0.65444
  -9.26326   -0.65083    0.89289    0.95709    0.59792
  -5.84133    5.68795    0.83768    0.24675    0.30888
  -1.65158   -9.61835    0.99623    0.88320    0.55309
  -4.61839   12.64486    0.83768    0.24675    0.30888
   5.60809    1.65490    0.95825    0.43745    0.26736
  -1.86534   -4.70479    0.99423    0.99769    0.74002
  -4.54107    7.66721    0.83768    0.24675    0.30888
   3.24630    7.73084    0.99239    0.69389    0.39008
   4.79719    6.77815    0.99239    0.69389    0.39008
   0.28816   12.73007    0.95825    0.43745    0.26736
  -5.82015   12.94612    0.83768    0.24675    0.30888
  -0.11937   -0.98883    0.20623    0.52018    0.73495
  -6.10179    1.10844    0.38401    0.74295    0.65444
   2.05401   -4.62847    0.20623    0.52018    0.73495
   5.40607   -4.29439    0.20623    0.52018    0.73495
   8.19776   -4.51295    0.20623    0.52018    0.73495
 -17.96214    4.19872    0.89289    0.95709    0.59792
   9.19874    1.97457    0.95825    0.43745    0.26736
   6.39065    1.35833    0.99239    0.69389    0.39008
  -2.95300  -13.87983    0.62807    0.01330    0.26082
   1.22018    1.71654    0.38401    0.74295    0.65444
  -3.02362   -1.74735    0.99623    0.88320    0.55309
  -6.82312   13.76252    0.83768    0.24675    0.30888
  -8.33941    0.99378    0.89289    0.95709    0.59792
   5.18462    9.56744    0.95825    0.43745    0.26736
  -8.74637   12.76463    0.83768    0.24675    0.30888
  -4.48609   -5.10701    0.99623    0.88320    0.55309
  -7.87273   -1.50484    0.99623    0.88320    0.55309
   7.58877    2.14866    0.38401    0.74295    0.65444
  -4.27272   -5.11687    0.99623    0.88320    0.55309
  -6.86840    4.96318    0.99423    0.99769    0.74002
  -9.59329   -6.39107    0.99423    0.99769    0.74002
 -15.55994    4.29310    0.89289    0.95709    0.59792
   4.31644   -3.65337    0.99423    0.99769    0.74002
   6.79495   -7.43311    0.20623    0.52018    0.73495
  -6.43513   -9.72831    0.99623    0.88320    0.55309
  -3.02289   -6.53182    0.99623    0.88320    0.55309
   1.62663    3.57418    0.38401    0.74295    0.65444
  10.68611    5.74753    0.95825    0.43745    0.26736
   1.43811   -1.16667    0.99423    0.99769    0.74002
  -0.31551  -11.64289    0.62807    0.01330    0.26082
   5.79788    0.45277    0.95825    0.43745    0.26736
 -10.84141    2.20915    0.89289    0.95709    0.59792
  22.23368   -9.59993    0.65467    0.86044    0.64337
 -10.98115    6.80125    0.89289    0.95709    0.59792
  -2.36783    1.64266    0.99423    0.99769    0.74002
   3.63706    1.41398    0.65467    0.86044    0.64337
   4.71696    5.43702    0.99239    0.69389    0.39008
   1.71503   -9.00675    0.62807    0.01330    0.26082
   1.73717    3.67561    0.99239    0.69389    0.39008
  19.42833   19.84729    0.95825    0.43745    0.26736
  -9.21289  -21.65850    0.62807    0.01330    0.26082
  -7.47300   10.85585    0.83768    0.24675    0.30888
  -5.39361   -1.77107    0.99623    0.88320    0.55309
  -0.58132   -1.38706    0.99623    0.88320    0.55309
 -11.04196    2.66811    0.89289    0.95709    0.59792
  -2.45214    1.09451    0.99423    0.99769    0.74002
  13.10845   -8.25555    0.65467    0.86044    0.64337
   0.35668   -8.71153    0.99623    0.88320    0.55309
  10.45380  -12.98800    0.20623    0.52018    0.73495
 -16.57431    8.91598    0.89289    0.95709    0.59792
  -3.64493  -10.99630    0.99623    0.88320    0.55309
   4.01978   -5.29261    0.62807    0.01330    0.26082
   0.97167   -4.43773    0.99623    0.88320    0.55309
  -0.21575   -6.44727    0.99623    0.88320    0.55309
 -10.74308    3.17005    0.89289    0.95709    0.59792
  -4.42539   -6.74557    0.99423    0.99769    0.74002
  -3.31801   -0.18674    0.38401    0.74295    0.65444
  -5.67341   12.21175    0.83768    0.24675    0.30888
  -6.75691   -1.09894    0.99623    0.88320    0.55309
  -2.27158  -17.24191    0.62807    0.01330    0.26082
  -0.91229   -8.96166    0.62807    0.01330    0.26082
   1.38225  -17.27258    0.62807    0.01330    0.26082
   2.73175    2.73664    0.99239    0.69389    0.39008
  -3.71238    4.00123    0.38401    0.74295    0.65444
  -4.07560    9.74111    0.83768    0.24675    0.30888
   6.78868    7.95122    0.99239    0.69389    0.39008
  -9.43544   -0.90589    0.89289    0.95709    0.59792
   4.63657    6.71726    0.95825    0.43745    0.26736
  -0.12938    2.70267    0.38401    0.74295    0.65444
  10.43784  -10.11150    0.62807    0.01330    0.26082
  -6.27952   -5.06032    0.99623    0.88320    0.55309
  -3.54964   11.11655    0.83768    0.24675    0.30888
  11.30830    6.31714    0.99239    0.69389    0.39008
  -3.98267    8.50401    0.95825    0.43745    0.26736
  -2.06294    3.20163    0.99239    0.69389    0.39008
   4.13018    0.44306    0.95825    0.43745    0.26736
   3.15744    0.14719    0.99623    0.88320    0.55309
   1.01108   -5.77884    0.20623    0.52018    0.73495
  20.30662   -3.89856    0.65467    0.86044    0.64337
   5.87364   10.84077    0.95825    0.43745    0.26736
   0.44174    2.64563    0.99239    0.69389    0.39008
  -3.08220   18.47164    0.95825    0.43745    0.26736
  -7.67278   11.50858    0.83768    0.24675    0.30888
  16.81912   -7.60049    0.65467    0.86044    0.64337
   6.73833   -5.65639    0.20623    0.52018    0.73495
   2.77085   -5.74003    0.20623    0.52018    0.73495
  15.13221   -7.04350    0.65467    0.86044    0.64337
  -6.05549   13.65865    0.83768    0.24675    0.30888
   1.65448   10.07265    0.95825    0.43745    0.26736
  -9.18160    5.36286    0.38401    0.74295    0.65444
  -3.60521    1.83853    0.38401    0.74295    0.65444
  -4.54867   11.41618    0.83768    0.24675    0.30888
  -8.83647   -0.06449    0.89289    0.95709    0.59792
   0.07756   -2.98683    0.65467    0.86044    0.64337
  -9.83170   -6.12568    0.99623    0.88320    0.55309
   6.45758   -8.96285    0.99423    0.99769    0.74002
  12.35772   -7.88443    0.65467    0.86044    0.64337
   8.12741   -1.31189    0.65467    0.86044    0.64337
 -11.23086    2.01298    0.95825    0.43745    0.26736
  13.72604    6.98062    0.99239    0.69389    0.39008
   4.88767    4.00779    0.99239    0.69389    0.39008
   1.05012   -5.30024    0.20623    0.52018    0.73495
   4.09718   -4.41283    0.99623    0.88320    0.55309
   3.14905   -6.17475    0.38401    0.74295    0.65444
  -5.31060    5.99935    0.38401    0.74295    0.65444
  -3.00235   -9.29783    0.62807    0.01330    0.26082
   0.37011    0.09353    0.38401    0.74295    0.65444
   0.53008   -2.48974    0.99239    0.69389    0.39008
   8.93394   -3.50546    0.99239    0.69389    0.39008
 -17.60328   -0.79199    0.89289    0.95709    0.59792


==> figures/embeddings/test.dat <==
x y red green blue
 -19.55548   14.14151    0.90196    0.96078    0.59608
  -8.34727    4.52559    0.99146    0.67735    0.37809
  -5.63772    0.38133    0.99808    0.99923    0.74602
 -12.23247    0.31497    0.99146    0.67735    0.37809
  -5.99484    6.03505    0.83106    0.23845    0.30880
   4.81204   -3.73759    0.19946    0.52895    0.73910
   1.93078    2.62748    0.66528    0.86459    0.64321
  -9.45010    6.09894    0.90196    0.96078    0.59608
 -42.19260   16.17404    0.61961    0.00392    0.25882
  -8.80444    2.46775    0.66528    0.86459    0.64321
 -35.15435   16.44470    0.95686    0.42745    0.26275
  15.62457  -12.00604    0.66528    0.86459    0.64321
  12.60406   -1.60828    0.99608    0.87843    0.54510
 -17.87993    9.63653    0.90196    0.96078    0.59608
  -7.36688    1.81566    0.99146    0.67735    0.37809
   9.50079   -4.64067    0.99608    0.87843    0.54510
  12.33611   -5.26534    0.19946    0.52895    0.73910
  -3.15869    3.78751    0.83106    0.23845    0.30880
 -31.26961   15.53722    0.90196    0.96078    0.59608
  -0.91697    1.67234    0.40000    0.76078    0.64706
  15.79664   -3.78916    0.19946    0.52895    0.73910
   9.97588   -1.21104    0.99608    0.87843    0.54510
 -21.93687   11.08911    0.95686    0.42745    0.26275
 -19.14973   14.67536    0.90196    0.96078    0.59608
  -7.72500    9.91094    0.90196    0.96078    0.59608
  -3.20103    3.48807    0.83106    0.23845    0.30880
 -11.11661   -0.04849    0.99146    0.67735    0.37809
 -16.06831    8.08159    0.99808    0.99923    0.74602
 -19.35264   14.23118    0.83106    0.23845    0.30880
  -4.38732   -0.90403    0.99808    0.99923    0.74602
 -10.45876    8.02481    0.83106    0.23845    0.30880
 -20.25883    7.96710    0.95686    0.42745    0.26275
 -17.05250    1.68045    0.99808    0.99923    0.74602
 -12.83940    7.04792    0.90196    0.96078    0.59608
 -19.04440    3.34749    0.61961    0.00392    0.25882
  15.43618   -0.02797    0.99608    0.87843    0.54510
  -2.24372   -0.60409    0.99808    0.99923    0.74602
 -12.59188   10.54496    0.40000    0.76078    0.64706
  -4.82525    4.21851    0.83106    0.23845    0.30880
 -27.94775    8.97568    0.61961    0.00392    0.25882
  17.24521   -6.75144    0.19946    0.52895    0.73910
 -12.41767   10.73761    0.40000    0.76078    0.64706
 -17.78854    1.93571    0.61961    0.00392    0.25882
 -13.11101   10.26301    0.61961    0.00392    0.25882
   0.08035    1.18230    0.99808    0.99923    0.74602
  13.61921   -2.04539    0.99608    0.87843    0.54510
   9.90841   -4.28579    0.19946    0.52895    0.73910
  -3.02254    1.66005    0.83106    0.23845    0.30880
 -33.52749   10.11878    0.95686    0.42745    0.26275
  -2.45760   -0.13770    0.83106    0.23845    0.30880
 -11.71314    3.35162    0.99146    0.67735    0.37809
  -8.54800    2.74571    0.99808    0.99923    0.74602
 -20.19401   10.32197    0.95686    0.42745    0.26275
  18.95725  -11.60935    0.66528    0.86459    0.64321
 -33.86710   17.37372    0.90196    0.96078    0.59608
 -15.27394   10.59829    0.90196    0.96078    0.59608
 -24.08117    3.14998    0.99146    0.67735    0.37809
 -15.19108    2.71085    0.99808    0.99923    0.74602
 -12.00364   10.19968    0.83106    0.23845    0.30880
 -26.44650   10.57455    0.99808    0.99923    0.74602
 -35.13203   19.40038    0.90196    0.96078    0.59608
 -12.90994    8.17417    0.90196    0.96078    0.59608
 -15.28685    4.30510    0.61961    0.00392    0.25882
 -26.74491    7.35256    0.61961    0.00392    0.25882
  14.69647   -4.13694    0.19946    0.52895    0.73910
   7.28822    1.58638    0.99608    0.87843    0.54510
  16.75570   -9.70078    0.99608    0.87843    0.54510
  -7.91869    2.87150    0.99808    0.99923    0.74602
   7.87649   -1.83277    0.66528    0.86459    0.64321
 -22.33900    9.63987    0.99808    0.99923    0.74602
  -9.34449    6.75967    0.99808    0.99923    0.74602
  -2.26716    0.92386    0.83106    0.23845    0.30880
  -8.53561   -1.65703    0.99146    0.67735    0.37809
  14.72313    1.92086    0.99608    0.87843    0.54510
  14.63411   -1.88224    0.99608    0.87843    0.54510
 -41.67096   17.60259    0.61961    0.00392    0.25882
 -16.08247   10.56110    0.40000    0.76078    0.64706
 -50.24492   17.62877    0.61961    0.00392    0.25882
   5.82452    2.18961    0.95686    0.42745    0.26275
  -1.70729   -0.91596    0.66528    0.86459    0.64321
  11.78809  -10.38300    0.66528    0.86459    0.64321
 -18.79595    6.48657    0.61961    0.00392    0.25882
 -20.26949   -0.13729    0.99146    0.67735    0.37809
 -11.44694   -0.67014    0.99146    0.67735    0.37809
   5.02281   -3.12359    0.19946    0.52895    0.73910
  12.90806   -8.20870    0.66528    0.86459    0.64321
 -58.01997   23.95655    0.95686    0.42745    0.26275
 -10.25557    3.78939    0.99808    0.99923    0.74602
  -2.98559    3.42773    0.83106    0.23845    0.30880
 -26.62049    7.90612    0.61961    0.00392    0.25882
  10.07585    0.59208    0.99608    0.87843    0.54510
 -31.58878   11.35404    0.61961    0.00392    0.25882
 -13.68291    5.55933    0.90196    0.96078    0.59608
 -16.09531    2.04554    0.99146    0.67735    0.37809
  -5.25769    8.84723    0.40000    0.76078    0.64706
 -16.39450   14.59443    0.90196    0.96078    0.59608
  18.42834   -5.55450    0.99608    0.87843    0.54510
 -24.94389   15.00890    0.90196    0.96078    0.59608
  -3.03844    2.38582    0.83106    0.23845    0.30880
   3.19037   -3.36935    0.19946    0.52895    0.73910
  -4.00999    2.30825    0.83106    0.23845    0.30880
 -18.40326   13.07853    0.90196    0.96078    0.59608
 -28.72386    7.71535    0.61961    0.00392    0.25882
 -16.56232    7.16322    0.99808    0.99923    0.74602
  17.28626   -9.64947    0.66528    0.86459    0.64321
 -12.46772    8.57929    0.90196    0.96078    0.59608
 -41.13624   12.46951    0.61961    0.00392    0.25882
 -20.32851   15.06382    0.90196    0.96078    0.59608
 -33.64198   12.29245    0.61961    0.00392    0.25882
 -23.42276    5.58237    0.61961    0.00392    0.25882
  -8.06863    6.24386    0.90196    0.96078    0.59608
 -18.89398    8.38113    0.61961    0.00392    0.25882
   6.66181   -4.47013    0.66528    0.86459    0.64321
  15.94371   -5.51672    0.19946    0.52895    0.73910
 -16.93612   10.54339    0.90196    0.96078    0.59608
  -7.09492   10.15330    0.40000    0.76078    0.64706
  -0.48289    1.67853    0.83106    0.23845    0.30880
  14.02110   -0.68346    0.99608    0.87843    0.54510
  -8.16679    0.25296    0.99146    0.67735    0.37809
   3.49473    0.69673    0.99608    0.87843    0.54510
   9.28312   -1.86146    0.99608    0.87843    0.54510
   6.18992   -0.23581    0.40000    0.76078    0.64706
 -18.45230   -0.08334    0.99808    0.99923    0.74602
 -11.50004   13.86478    0.40000    0.76078    0.64706
 -14.24860    0.71871    0.99146    0.67735    0.37809
  12.53508   -2.53984    0.99608    0.87843    0.54510
 -13.76521   10.37988    0.83106    0.23845    0.30880
  -1.64686    7.68091    0.99808    0.99923    0.74602
 -18.07423   13.03260    0.40000    0.76078    0.64706
 -20.18469    7.81169    0.99808    0.99923    0.74602
 -36.64538    7.41904    0.99146    0.67735    0.37809
  -2.84132    5.02579    0.40000    0.76078    0.64706
   4.45294   -2.66004    0.66528    0.86459    0.64321
   4.91209    0.60339    0.61961    0.00392    0.25882
  -2.35011    3.72994    0.95686    0.42745    0.26275
 -15.69966    4.32953    0.99808    0.99923    0.74602
 -30.70776    7.10995    0.99146    0.67735    0.37809
   0.74332    2.55122    0.83106    0.23845    0.30880
  10.72598   -3.26666    0.99608    0.87843    0.54510
 -22.24252    5.65513    0.99808    0.99923    0.74602
   3.79302    3.26737    0.99608    0.87843    0.54510
  -9.52222    0.24395    0.99808    0.99923    0.74602
 -19.64164    7.10716    0.90196    0.96078    0.59608
 -24.31417    4.93195    0.61961    0.00392    0.25882
 -28.04892   10.57590    0.90196    0.96078    0.59608
  15.81489   -8.73574    0.19946    0.52895    0.73910
 -12.52449    8.92513    0.95686    0.42745    0.26275
 -11.34791    2.41900    0.95686    0.42745    0.26275
  16.09220   -4.34427    0.19946    0.52895    0.73910
  12.44858   -2.79988    0.19946    0.52895    0.73910
  13.43676   -8.24002    0.19946    0.52895    0.73910
  -8.02224    4.76760    0.95686    0.42745    0.26275
  10.76905   -7.43434    0.66528    0.86459    0.64321
  -7.71789    6.44539    0.83106    0.23845    0.30880
  -6.46214    4.37726    0.83106    0.23845    0.30880
  14.33442   -8.32545    0.66528    0.86459    0.64321
  10.45894   -5.22275    0.19946    0.52895    0.73910
  -9.38587    0.02071    0.99146    0.67735    0.37809
  -9.78380    8.13811    0.40000    0.76078    0.64706
  -7.42015    7.17621    0.40000    0.76078    0.64706
  -3.40968    8.51449    0.40000    0.76078    0.64706
  -5.57916    3.99473    0.83106    0.23845    0.30880
  -2.38163    1.06676    0.83106    0.23845    0.30880
  15.03720   -9.51939    0.66528    0.86459    0.64321
 -10.50882    1.03512    0.99808    0.99923    0.74602
  -4.01555   -0.78917    0.99146    0.67735    0.37809
  -2.75062    7.03177    0.40000    0.76078    0.64706
  -8.11529    8.58331    0.40000    0.76078    0.64706
  -6.88349    5.61400    0.40000    0.76078    0.64706
  15.85651   -7.95419    0.19946    0.52895    0.73910
  -1.89715    4.04739    0.90196    0.96078    0.59608
 -20.54304   15.09917    0.90196    0.96078    0.59608
  -6.87125    7.04588    0.83106    0.23845    0.30880
 -29.15607    8.45478    0.61961    0.00392    0.25882
  -8.10318    2.03744    0.95686    0.42745    0.26275
   9.54766  -10.02366    0.66528    0.86459    0.64321
  -1.05284    5.99384    0.99608    0.87843    0.54510
   1.35115   -1.11977    0.66528    0.86459    0.64321
  16.79788  -10.89583    0.66528    0.86459    0.64321
   5.34513    0.53537    0.99608    0.87843    0.54510
   5.66670    2.04629    0.99608    0.87843    0.54510
   0.06830    0.53804    0.83106    0.23845    0.30880
  11.95464   -2.91695    0.66528    0.86459    0.64321
 -15.26991   -0.07767    0.99146    0.67735    0.37809
  -8.07912    2.72810    0.99808    0.99923    0.74602
 -22.90153   10.72385    0.95686    0.42745    0.26275
  -4.80358    6.48809    0.40000    0.76078    0.64706
  13.08273   -9.33958    0.66528    0.86459    0.64321
  -9.17984    5.86297    0.40000    0.76078    0.64706
 -14.11625    7.90374    0.40000    0.76078    0.64706
   1.06716    1.88933    0.66528    0.86459    0.64321
  -9.60608   11.64707    0.40000    0.76078    0.64706
 -16.28413    1.90866    0.99808    0.99923    0.74602
 -32.23998   11.63071    0.61961    0.00392    0.25882
   2.44844   -2.65238    0.66528    0.86459    0.64321
  -2.82172   -0.58717    0.99808    0.99923    0.74602
  -6.33831    0.47233    0.99146    0.67735    0.37809
 -41.98397   13.58714    0.61961    0.00392    0.25882
   5.04999   -3.44028    0.66528    0.86459    0.64321
  14.64231    0.02918    0.99608    0.87843    0.54510
   8.40673   -7.65853    0.19946    0.52895    0.73910
 -23.79259    3.83003    0.61961    0.00392    0.25882
  -0.87902    0.11022    0.83106    0.23845    0.30880
 -13.83620   12.35597    0.90196    0.96078    0.59608
  12.69209   -2.72553    0.99608    0.87843    0.54510
   0.12198   -2.90526    0.99146    0.67735    0.37809
 -16.91141   13.44053    0.99608    0.87843    0.54510
  16.22650   -1.91621    0.99608    0.87843    0.54510
  -4.34252    4.45572    0.40000    0.76078    0.64706
  -8.69503    7.71384    0.95686    0.42745    0.26275
 -20.05602    6.53520    0.90196    0.96078    0.59608
   0.64547    3.86188    0.99608    0.87843    0.54510
 -20.08738   15.15175    0.90196    0.96078    0.59608
 -17.49340   11.38755    0.99808    0.99923    0.74602
   1.54744   -3.12132    0.66528    0.86459    0.64321
 -41.13861   14.61178    0.90196    0.96078    0.59608
  -3.23805    5.00156    0.83106    0.23845    0.30880
 -22.78369    5.86170    0.61961    0.00392    0.25882
 -26.02663    7.64130    0.99146    0.67735    0.37809
  -4.08607    4.17423    0.83106    0.23845    0.30880
   0.13921   -5.73262    0.99808    0.99923    0.74602
  -2.13706    0.22505    0.99808    0.99923    0.74602
  13.94991   -8.13676    0.66528    0.86459    0.64321
  -0.90019    4.65595    0.90196    0.96078    0.59608
 -35.96098   17.58215    0.95686    0.42745    0.26275
  12.81550   -1.63806    0.19946    0.52895    0.73910
  -8.38453    7.58051    0.40000    0.76078    0.64706
  15.83032   -7.38154    0.66528    0.86459    0.64321
 -24.38556    4.47028    0.99146    0.67735    0.37809
  -3.86171    3.71312    0.83106    0.23845    0.30880
  -4.12314    4.96872    0.83106    0.23845    0.30880
  13.99477   -6.14908    0.19946    0.52895    0.73910
 -21.47475    7.76709    0.61961    0.00392    0.25882
 -18.08817    4.58624    0.61961    0.00392    0.25882
 -20.51099   14.04900    0.90196    0.96078    0.59608
  -0.83386    4.47202    0.40000    0.76078    0.64706
  -1.82353    1.33393    0.99808    0.99923    0.74602
  11.42458   -8.65442    0.66528    0.86459    0.64321
  13.99970   -7.95365    0.19946    0.52895    0.73910
  -7.60283    0.00975    0.99146    0.67735    0.37809
 -12.21018    6.37753    0.95686    0.42745    0.26275
 -35.17160   12.56421    0.95686    0.42745    0.26275
   9.00048   -7.72877    0.66528    0.86459    0.64321
  11.73318   -3.09892    0.19946    0.52895    0.73910
 -17.79736   18.28521    0.90196    0.96078    0.59608
  11.66626   -5.62790    0.19946    0.52895    0.73910
 -13.65108    3.87035    0.99808    0.99923    0.74602
  19.56380   -9.77286    0.66528    0.86459    0.64321
   7.51592    1.45566    0.99608    0.87843    0.54510
  10.04462   -7.42382    0.19946    0.52895    0.73910
 -11.17867   11.74333    0.40000    0.76078    0.64706
  17.91203   -7.13091    0.19946    0.52895    0.73910
   3.43208   -1.85618    0.66528    0.86459    0.64321
 -14.49637   10.59277    0.90196    0.96078    0.59608
   3.92748   -0.27314    0.66528    0.86459    0.64321
 -31.96303    8.38416    0.61961    0.00392    0.25882
   4.39679    3.20658    0.99608    0.87843    0.54510
   7.86592    1.41244    0.99608    0.87843    0.54510
  12.38822   -1.43934    0.99608    0.87843    0.54510
 -14.88152   12.12215    0.99808    0.99923    0.74602
 -15.30934   11.43601    0.90196    0.96078    0.59608
 -12.07481    0.95676    0.99146    0.67735    0.37809
  -6.53831   -0.15770    0.99146    0.67735    0.37809
 -18.06199   11.06576    0.90196    0.96078    0.59608
  -5.17587    3.72947    0.83106    0.23845    0.30880
  10.87028   -4.12646    0.99608    0.87843    0.54510
 -10.73531    8.06647    0.83106    0.23845    0.30880
 -23.28146   13.97528    0.90196    0.96078    0.59608
  -5.45106    0.76224    0.99808    0.99923    0.74602
 -20.59814   12.05037    0.40000    0.76078    0.64706
 -16.63808    1.79099    0.99146    0.67735    0.37809
 -12.07933    8.65620    0.40000    0.76078    0.64706
 -12.52341    6.22049    0.99808    0.99923    0.74602
 -39.00798   24.34285    0.90196    0.96078    0.59608
  -7.63244    7.66232    0.83106    0.23845    0.30880
 -10.21843    2.68190    0.99808    0.99923    0.74602
  -5.90494    5.16177    0.40000    0.76078    0.64706
   5.95014   -2.16365    0.19946    0.52895    0.73910
 -26.24038   12.70801    0.95686    0.42745    0.26275
  -4.42272    4.15684    0.40000    0.76078    0.64706
   3.33164   -2.92594    0.40000    0.76078    0.64706
  -9.10959    6.80580    0.83106    0.23845    0.30880
 -18.27467    7.62241    0.99808    0.99923    0.74602
  -9.02532    2.68593    0.99808    0.99923    0.74602
   8.75068   -2.40305    0.99608    0.87843    0.54510
   5.33556   -5.60706    0.66528    0.86459    0.64321
 -18.77692    5.08833    0.99808    0.99923    0.74602
  -5.66067    5.59560    0.83106    0.23845    0.30880
 -28.53702   14.20777    0.95686    0.42745    0.26275
  -8.72326    7.79505    0.90196    0.96078    0.59608
  16.66525   -6.50471    0.19946    0.52895    0.73910
   4.00216   -1.50558    0.19946    0.52895    0.73910
 -39.78279   10.20036    0.61961    0.00392    0.25882
  15.38886    0.93814    0.99608    0.87843    0.54510
 -35.66131   22.46811    0.90196    0.96078    0.59608
   7.44592   -7.48997    0.66528    0.86459    0.64321
  -1.89972    2.13620    0.83106    0.23845    0.30880
   0.70196    3.60319    0.40000    0.76078    0.64706
  21.88100   -2.48481    0.99608    0.87843    0.54510
   1.51406   -0.24960    0.66528    0.86459    0.64321
 -17.29579    9.25715    0.90196    0.96078    0.59608
 -23.76263    7.78000    0.95686    0.42745    0.26275
 -32.26651   10.41115    0.95686    0.42745    0.26275
   5.38087   -5.83022    0.66528    0.86459    0.64321
  -8.75373    7.78344    0.95686    0.42745    0.26275
  -7.81916    6.21909    0.99808    0.99923    0.74602
 -15.85288    5.56406    0.99808    0.99923    0.74602
  11.60867   -3.57983    0.99608    0.87843    0.54510
  -5.30999    3.04816    0.99146    0.67735    0.37809
  11.29283   -3.47160    0.19946    0.52895    0.73910
  10.11673   -7.28152    0.66528    0.86459    0.64321
  -7.75464    1.50562    0.99146    0.67735    0.37809
  17.71236   -7.76610    0.99608    0.87843    0.54510
  10.24136   -6.88881    0.19946    0.52895    0.73910
 -31.45127    9.45911    0.61961    0.00392    0.25882
  -8.81581    5.00980    0.61961    0.00392    0.25882
  -5.01522    5.95078    0.90196    0.96078    0.59608
 -29.79409    7.07782    0.61961    0.00392    0.25882
   9.77713   -5.13977    0.66528    0.86459    0.64321
   0.42634    1.68338    0.99608    0.87843    0.54510
 -22.21093   13.60922    0.90196    0.96078    0.59608
  -2.81988    2.87813    0.83106    0.23845    0.30880
  -5.59444    5.67533    0.99808    0.99923    0.74602
  -9.54862    9.70599    0.90196    0.96078    0.59608
 -24.05430    4.13752    0.99146    0.67735    0.37809
 -16.20545   11.55123    0.83106    0.23845    0.30880
  12.63370   -9.78618    0.66528    0.86459    0.64321
  -0.19327   -1.15962    0.95686    0.42745    0.26275
  -7.29169    7.15682    0.83106    0.23845    0.30880
  -6.67243    0.44541    0.99146    0.67735    0.37809
  10.40067   -1.93275    0.19946    0.52895    0.73910
  -8.99445    4.70553    0.99808    0.99923    0.74602
 -41.01762   24.02072    0.90196    0.96078    0.59608
 -24.25070   12.79245    0.95686    0.42745    0.26275
 -16.21592    7.79387    0.61961    0.00392    0.25882
  15.18910   -6.26016    0.19946    0.52895    0.73910
   4.92687   -2.71150    0.66528    0.86459    0.64321
 -45.72899   19.02054    0.95686    0.42745    0.26275
 -18.85790   11.01351    0.95686    0.42745    0.26275
 -14.79136    5.93270    0.99808    0.99923    0.74602
  12.08194   -1.22238    0.99608    0.87843    0.54510
  -5.87647    4.64982    0.83106    0.23845    0.30880
  10.82183   -7.48188    0.66528    0.86459    0.64321
  -3.40975    9.95590    0.40000    0.76078    0.64706
   7.54419    0.82980    0.99608    0.87843    0.54510
 -13.08580    4.36690    0.99146    0.67735    0.37809
 -29.19148   10.70995    0.61961    0.00392    0.25882
  -9.57825    8.79881    0.40000    0.76078    0.64706
  11.09364   -4.65834    0.66528    0.86459    0.64321
   4.19345    2.89947    0.40000    0.76078    0.64706
 -20.18626   11.51699    0.90196    0.96078    0.59608
  -3.13415    5.35430    0.40000    0.76078    0.64706
  12.34395   -5.28098    0.19946    0.52895    0.73910
 -48.04890   19.31357    0.95686    0.42745    0.26275
 -25.95240   14.15458    0.95686    0.42745    0.26275
 -25.72253    6.48465    0.61961    0.00392    0.25882
 -28.65979   13.76928    0.99808    0.99923    0.74602
  17.08298   -4.93488    0.19946    0.52895    0.73910
  19.70855   -9.12345    0.19946    0.52895    0.73910
   5.46808   -5.81650    0.19946    0.52895    0.73910
   0.95754    2.03170    0.83106    0.23845    0.30880
 -26.51947   12.73299    0.95686    0.42745    0.26275
 -24.52823    5.38860    0.61961    0.00392    0.25882
  11.41692   -8.52575    0.66528    0.86459    0.64321
  11.39577   -8.78910    0.66528    0.86459    0.64321
 -11.30776    2.31823    0.99146    0.67735    0.37809
   4.05910   -6.71176    0.66528    0.86459    0.64321
 -20.07619   14.09435    0.90196    0.96078    0.59608
 -13.46876    9.70428    0.40000    0.76078    0.64706
 -21.81294    3.56680    0.99146    0.67735    0.37809
 -11.74483   14.26996    0.90196    0.96078    0.59608
  11.40813   -7.35261    0.66528    0.86459    0.64321
  15.37510    0.61938    0.99608    0.87843    0.54510
 -18.20160   12.98671    0.90196    0.96078    0.59608
 -11.18283    6.26787    0.40000    0.76078    0.64706
  -9.60281    9.14789    0.95686    0.42745    0.26275
  -1.28908    5.68601    0.83106    0.23845    0.30880
  17.38512   -3.22531    0.19946    0.52895    0.73910
 -10.55128    8.67561    0.83106    0.23845    0.30880
 -31.02551    8.06852    0.99146    0.67735    0.37809
   2.69072   -3.09111    0.99808    0.99923    0.74602
   1.01816   -4.73783    0.99146    0.67735    0.37809
   9.51097   -5.26508    0.99608    0.87843    0.54510
  -6.78011    5.54182    0.83106    0.23845    0.30880
  -0.57503    2.17986    0.83106    0.23845    0.30880
   5.83567   -3.63561    0.66528    0.86459    0.64321
 -12.43990    3.99487    0.95686    0.42745    0.26275
   9.90530   -2.57238    0.99608    0.87843    0.54510
  -3.16827    4.98777    0.40000    0.76078    0.64706
  10.07866   -8.70774    0.66528    0.86459    0.64321
  15.22642   -7.17967    0.19946    0.52895    0.73910
 -15.58425    8.38284    0.95686    0.42745    0.26275
 -10.32138    3.31996    0.99808    0.99923    0.74602
 -21.99459   10.43382    0.95686    0.42745    0.26275
 -27.24848   13.42857    0.90196    0.96078    0.59608
   7.26765   -7.37192    0.66528    0.86459    0.64321
 -19.04249    7.88820    0.95686    0.42745    0.26275
 -44.08714   14.42026    0.61961    0.00392    0.25882
  12.51202   -3.68391    0.99608    0.87843    0.54510
 -15.87476    5.25848    0.99808    0.99923    0.74602
  -9.86496    8.24808    0.40000    0.76078    0.64706
  21.74452  -14.31914    0.66528    0.86459    0.64321
  12.25199   -1.93139    0.99608    0.87843    0.54510
  16.86784   -3.17570    0.99608    0.87843    0.54510
  -5.50696    7.35924    0.40000    0.76078    0.64706
 -11.83899    0.69393    0.99146    0.67735    0.37809
 -18.44839   12.62232    0.95686    0.42745    0.26275
  -2.95841   -2.03533    0.99146    0.67735    0.37809
 -16.04700   11.00313    0.40000    0.76078    0.64706
 -33.18134   10.00766    0.61961    0.00392    0.25882
 -17.90190   11.37641    0.90196    0.96078    0.59608
 -25.64378    7.96559    0.61961    0.00392    0.25882
 -23.18927    1.68866    0.99146    0.67735    0.37809
  -4.02108   -0.09321    0.99146    0.67735    0.37809
  -9.07898    7.89330    0.83106    0.23845    0.30880
  17.80276   -2.91105    0.99608    0.87843    0.54510
  13.40782  -10.32021    0.66528    0.86459    0.64321
  14.36546   -5.18461    0.99608    0.87843    0.54510
  16.22046   -4.63763    0.19946    0.52895    0.73910
  17.46630  -11.75955    0.66528    0.86459    0.64321
 -23.45808   14.27732    0.95686    0.42745    0.26275
  -1.40641   -2.35044    0.95686    0.42745    0.26275
  -6.79617   -0.91959    0.99146    0.67735    0.37809
  -0.93024    5.05975    0.40000    0.76078    0.64706
  10.49276   -2.21616    0.99608    0.87843    0.54510
 -17.78500    7.62451    0.40000    0.76078    0.64706
 -23.51563    7.64026    0.95686    0.42745    0.26275
 -23.01670   13.88760    0.90196    0.96078    0.59608
 -32.70769   16.54328    0.95686    0.42745    0.26275
  -1.55974    4.85539    0.83106    0.23845    0.30880
 -13.18213   -2.82444    0.61961    0.00392    0.25882
 -15.68053    1.15269    0.99146    0.67735    0.37809
 -33.03083   21.18524    0.90196    0.96078    0.59608
  14.28300   -0.08158    0.99608    0.87843    0.54510
 -23.77058   12.25777    0.90196    0.96078    0.59608
  -4.75313    6.38194    0.83106    0.23845    0.30880
 -35.95797   12.05084    0.61961    0.00392    0.25882
   8.81653   -4.37055    0.66528    0.86459    0.64321
  -4.52338    4.57101    0.83106    0.23845    0.30880
 -14.42964   11.61557    0.90196    0.96078    0.59608
 -21.19376    3.50164    0.99808    0.99923    0.74602
 -28.27785    5.51575    0.61961    0.00392    0.25882
  -9.15121    1.92040    0.99146    0.67735    0.37809
 -19.98028    3.90352    0.61961    0.00392    0.25882
 -12.77864    2.71965    0.61961    0.00392    0.25882
  12.98063   -2.74334    0.99608    0.87843    0.54510
 -26.47243   16.95413    0.90196    0.96078    0.59608
   2.36670    1.71550    0.99146    0.67735    0.37809
  14.30336   -5.56796    0.19946    0.52895    0.73910
  13.09669   -7.97143    0.66528    0.86459    0.64321
  -7.78890    0.91760    0.99808    0.99923    0.74602
  14.38434  -11.26393    0.66528    0.86459    0.64321
 -12.99420    5.74965    0.61961    0.00392    0.25882
  12.66189   -4.75013    0.66528    0.86459    0.64321
   1.12116    1.78872    0.19946    0.52895    0.73910
  12.68153  -12.05160    0.66528    0.86459    0.64321
  -6.43838   -2.16900    0.99146    0.67735    0.37809
  -6.94273    2.92645    0.99146    0.67735    0.37809
 -32.42310   18.34085    0.90196    0.96078    0.59608
 -33.68395    7.60974    0.61961    0.00392    0.25882
 -17.10455   13.20086    0.90196    0.96078    0.59608
  -0.07489    4.14906    0.83106    0.23845    0.30880
 -30.55379    8.87658    0.99146    0.67735    0.37809
 -16.40322   10.87093    0.40000    0.76078    0.64706
  15.19429    0.20514    0.99608    0.87843    0.54510
   2.43698   -8.01616    0.66528    0.86459    0.64321
  13.88614  -10.58690    0.66528    0.86459    0.64321
 -16.38047    8.26517    0.95686    0.42745    0.26275
   6.51040   -6.27106    0.66528    0.86459    0.64321
  13.79776   -8.93203    0.66528    0.86459    0.64321
  11.36119   -4.68703    0.99608    0.87843    0.54510
  -4.16053    4.01094    0.83106    0.23845    0.30880
  -3.88044    4.51410    0.83106    0.23845    0.30880
 -16.59289   11.54066    0.90196    0.96078    0.59608
 -18.63890    3.24328    0.99808    0.99923    0.74602
   6.61323   -7.47264    0.66528    0.86459    0.64321
 -20.01963    5.41625    0.61961    0.00392    0.25882
 -24.70955   16.20332    0.83106    0.23845    0.30880
 -14.82465    7.39010    0.95686    0.42745    0.26275
   6.58409   -5.47023    0.66528    0.86459    0.64321
   7.08135   -2.50338    0.99146    0.67735    0.37809
 -12.69025    9.39896    0.83106    0.23845    0.30880
  13.08273   -9.33958    0.66528    0.86459    0.64321
 -22.78116    9.25276    0.95686    0.42745    0.26275
 -50.66420   18.44093    0.95686    0.42745    0.26275
  -7.70484    5.52363    0.99808    0.99923    0.74602
 -20.49166    7.99724    0.95686    0.42745    0.26275
  -8.54120    6.62942    0.83106    0.23845    0.30880
 -25.72006    5.72547    0.61961    0.00392    0.25882
  13.35378   -2.96927    0.19946    0.52895    0.73910
 -43.43347   13.86107    0.61961    0.00392    0.25882
 -16.27338    9.87646    0.90196    0.96078    0.59608
 -12.49582    8.14205    0.90196    0.96078    0.59608
  12.31213   -4.48878    0.99608    0.87843    0.54510
   6.30200   -7.64910    0.66528    0.86459    0.64321
  -0.89384    1.84526    0.99608    0.87843    0.54510
  -6.06402    1.82301    0.99808    0.99923    0.74602
 -25.51744    4.78354    0.99808    0.99923    0.74602
 -23.55710   18.50535    0.90196    0.96078    0.59608
   7.48453   -5.59389    0.66528    0.86459    0.64321
  -9.73627    9.65982    0.40000    0.76078    0.64706
  17.01993   -6.98134    0.19946    0.52895    0.73910
  -2.73990    1.77135    0.83106    0.23845    0.30880
   5.46206   -0.12547    0.19946    0.52895    0.73910
 -34.93211   22.22190    0.90196    0.96078    0.59608
  -5.57895    4.42658    0.83106    0.23845    0.30880
  -4.27121    8.54324    0.40000    0.76078    0.64706
  -1.33477    4.43461    0.66528    0.86459    0.64321
 -16.47816   11.96954    0.90196    0.96078    0.59608
 -14.38192    6.54947    0.61961    0.00392    0.25882
 -12.71453    1.45204    0.99808    0.99923    0.74602
  14.07137   -5.28263    0.19946    0.52895    0.73910
  23.30344  -12.43736    0.66528    0.86459    0.64321
  14.02808   -8.09272    0.19946    0.52895    0.73910
  11.22222   -6.28235    0.19946    0.52895    0.73910
  -4.80974    1.14751    0.99146    0.67735    0.37809
 -11.96038    2.26337    0.99808    0.99923    0.74602
  -0.05920   -1.41921    0.95686    0.42745    0.26275
   9.08879   -4.66612    0.19946    0.52895    0.73910
  -8.47537    3.22497    0.61961    0.00392    0.25882
   4.09493   -4.51273    0.99808    0.99923    0.74602
  12.22316   -1.04874    0.99608    0.87843    0.54510
  -6.12984   -1.27784    0.99808    0.99923    0.74602
  14.65551   -2.95294    0.19946    0.52895    0.73910
  -7.39101    5.26069    0.83106    0.23845    0.30880
 -10.90510    7.26394    0.83106    0.23845    0.30880
  -7.75501    6.69733    0.83106    0.23845    0.30880
   1.27923    7.17577    0.40000    0.76078    0.64706
 -22.76677    4.76791    0.99808    0.99923    0.74602
 -25.39475    6.73776    0.99146    0.67735    0.37809
 -27.36767   18.89238    0.90196    0.96078    0.59608
  15.48326  -10.53711    0.66528    0.86459    0.64321
 -20.23820   -1.48889    0.99146    0.67735    0.37809
 -24.16078    8.99651    0.61961    0.00392    0.25882
 -28.57807   10.07395    0.61961    0.00392    0.25882
  12.37302   -4.59376    0.19946    0.52895    0.73910
 -12.98824   10.05835    0.83106    0.23845    0.30880
  14.72781   -1.89735    0.19946    0.52895    0.73910
 -12.29160    9.10358    0.95686    0.42745    0.26275
 -20.80761   13.46621    0.90196    0.96078    0.59608
  14.34924   -9.88549    0.66528    0.86459    0.64321
 -26.57191   11.80808    0.95686    0.42745    0.26275
 -30.83659   14.99149    0.95686    0.42745    0.26275
  -6.59249    6.38744    0.40000    0.76078    0.64706
   9.42263   -2.65843    0.19946    0.52895    0.73910
  -4.75395    4.12506    0.83106    0.23845    0.30880
 -12.21359    6.84029    0.40000    0.76078    0.64706
  17.42787   -9.93071    0.66528    0.86459    0.64321
   6.06217   -1.33915    0.40000    0.76078    0.64706
 -14.34859    7.49845    0.90196    0.96078    0.59608
  -1.58649    3.75069    0.99608    0.87843    0.54510
  12.89864   -8.06126    0.19946    0.52895    0.73910
 -31.00620   10.00270    0.40000    0.76078    0.64706
  -8.05709    2.23286    0.99808    0.99923    0.74602
  -4.06190    2.60940    0.83106    0.23845    0.30880
  18.86905   -5.17810    0.19946    0.52895    0.73910
  15.46547   -1.01017    0.99608    0.87843    0.54510
  19.11330   -5.61025    0.99608    0.87843    0.54510
 -10.42878   10.51437    0.40000    0.76078    0.64706
  14.78685   -5.92238    0.19946    0.52895    0.73910
  -7.11031    6.55459    0.95686    0.42745    0.26275
   6.81459    0.87093    0.66528    0.86459    0.64321
 -17.72814   14.72850    0.90196    0.96078    0.59608
   6.74792   -1.43910    0.19946    0.52895    0.73910
  12.00911   -8.39075    0.19946    0.52895    0.73910
  13.37696   -5.00592    0.19946    0.52895    0.73910
  10.35276   -1.54130    0.99608    0.87843    0.54510
   9.02468   -1.82374    0.19946    0.52895    0.73910
 -21.12822   12.49594    0.95686    0.42745    0.26275
  15.52077   -7.21709    0.66528    0.86459    0.64321
   6.42529   -4.49133    0.99146    0.67735    0.37809
  -4.31294    1.56985    0.99808    0.99923    0.74602
   9.80408   -8.33187    0.66528    0.86459    0.64321
 -38.46341   17.58290    0.61961    0.00392    0.25882
 -19.14114    7.23113    0.99146    0.67735    0.37809
  19.09100   -4.46390    0.99608    0.87843    0.54510
  -5.67898    4.89417    0.83106    0.23845    0.30880
 -28.05580    5.30339    0.99808    0.99923    0.74602
 -21.07736   14.62375    0.90196    0.96078    0.59608
   5.44322   -6.21992    0.66528    0.86459    0.64321
 -19.43060   11.82717    0.95686    0.42745    0.26275
  10.76226   -5.11297    0.19946    0.52895    0.73910
  -9.33591    0.57765    0.99146    0.67735    0.37809
  -1.39330   -0.39815    0.95686    0.42745    0.26275
  -5.45709    3.99061    0.83106    0.23845    0.30880
   9.29185   -2.29766    0.19946    0.52895    0.73910
 -22.92440    9.14181    0.61961    0.00392    0.25882
 -27.30430   15.18252    0.90196    0.96078    0.59608
   1.91751   -0.78473    0.99146    0.67735    0.37809
  13.01534   -1.97778    0.99608    0.87843    0.54510
  -7.40211    5.48818    0.83106    0.23845    0.30880
  -5.64958    3.50160    0.40000    0.76078    0.64706
  12.16560  -10.51089    0.66528    0.86459    0.64321
  -6.83491    3.22457    0.99146    0.67735    0.37809
  13.25618   -6.30745    0.19946    0.52895    0.73910
 -16.28380   12.14793    0.95686    0.42745    0.26275
 -16.31572   -1.47801    0.61961    0.00392    0.25882
   2.13102   -5.79058    0.66528    0.86459    0.64321
   6.07270   -2.37954    0.19946    0.52895    0.73910
  18.07896  -11.41160    0.66528    0.86459    0.64321
 -26.22600    6.45920    0.99146    0.67735    0.37809
  -6.52224    5.04952    0.95686    0.42745    0.26275
  13.25164   -4.73300    0.19946    0.52895    0.73910
  -8.20082    8.95382    0.83106    0.23845    0.30880
  -0.60633   -3.17587    0.99146    0.67735    0.37809
 -21.41291    5.73850    0.61961    0.00392    0.25882
   3.46176    0.36123    0.19946    0.52895    0.73910
   9.36036   -8.24903    0.66528    0.86459    0.64321
  13.29977   -2.94255    0.19946    0.52895    0.73910
  -9.07206    9.03107    0.83106    0.23845    0.30880
 -22.37729    6.76797    0.40000    0.76078    0.64706
  -4.74072    6.22051    0.83106    0.23845    0.30880
 -15.72974    5.54677    0.19946    0.52895    0.73910
  -0.42293    1.08496    0.83106    0.23845    0.30880
 -47.95453   17.21872    0.95686    0.42745    0.26275
  -5.31793    1.88089    0.99808    0.99923    0.74602
 -31.51431   13.93905    0.95686    0.42745    0.26275
  -4.51563   -0.30843    0.99146    0.67735    0.37809
 -23.52326    1.52299    0.99146    0.67735    0.37809
  -3.91582    4.81805    0.83106    0.23845    0.30880
 -30.97049   19.79340    0.90196    0.96078    0.59608
  15.99081   -4.54303    0.19946    0.52895    0.73910
 -12.51771    6.23049    0.95686    0.42745    0.26275
 -14.37026   10.47924    0.40000    0.76078    0.64706
 -19.46809   16.48116    0.90196    0.96078    0.59608
 -40.47879   15.88190    0.61961    0.00392    0.25882
  -2.10774   -4.95725    0.99808    0.99923    0.74602
   9.37301   -8.16457    0.19946    0.52895    0.73910
  -2.35005    3.26280    0.83106    0.23845    0.30880
 -12.19221   10.59740    0.40000    0.76078    0.64706
 -30.30483    9.92201    0.61961    0.00392    0.25882
  12.12785   -8.64173    0.19946    0.52895    0.73910
  17.29172  -10.11045    0.66528    0.86459    0.64321
  -6.62121    6.75058    0.83106    0.23845    0.30880
  14.19326   -0.30297    0.99608    0.87843    0.54510
   2.27332    3.70669    0.99608    0.87843    0.54510
  12.28131   -9.07139    0.66528    0.86459    0.64321
  14.62318   -5.45508    0.19946    0.52895    0.73910
   4.76514   -0.32928    0.19946    0.52895    0.73910
  -9.01606    5.38107    0.40000    0.76078    0.64706
  -8.02458    0.87907    0.99146    0.67735    0.37809
  -1.50649   -0.87125    0.99808    0.99923    0.74602
 -26.56955    6.33033    0.61961    0.00392    0.25882
 -32.39836   10.76445    0.61961    0.00392    0.25882
  15.84986   -5.18530    0.19946    0.52895    0.73910
 -12.63167    4.02178    0.99146    0.67735    0.37809
 -11.54370    3.21194    0.99808    0.99923    0.74602
  -6.70113    4.13065    0.99808    0.99923    0.74602
  16.55853   -0.44227    0.99608    0.87843    0.54510
  -4.50477    3.04526    0.83106    0.23845    0.30880
 -27.63636   17.78105    0.90196    0.96078    0.59608
 -17.77217    4.50590    0.61961    0.00392    0.25882
   7.36451   -0.34952    0.99608    0.87843    0.54510
 -38.89770   14.85306    0.61961    0.00392    0.25882
   1.13548    5.24529    0.99608    0.87843    0.54510
  -4.46438    3.52830    0.83106    0.23845    0.30880
  11.10703   -0.58940    0.99608    0.87843    0.54510
 -23.21144    7.31001    0.61961    0.00392    0.25882
  -7.39272   -2.19911    0.99146    0.67735    0.37809
 -11.90590    2.50555    0.99146    0.67735    0.37809
 -31.73415   10.02740    0.61961    0.00392    0.25882
  -6.37657    5.40815    0.83106    0.23845    0.30880
 -14.75164   11.22617    0.40000    0.76078    0.64706
 -21.39026    8.31991    0.99808    0.99923    0.74602
  -4.44156   -6.24643    0.99808    0.99923    0.74602
 -11.15945    7.25721    0.95686    0.42745    0.26275
  12.04919   -7.22220    0.19946    0.52895    0.73910
  -2.61839    7.51334    0.40000    0.76078    0.64706
  12.93155   -6.42707    0.19946    0.52895    0.73910
  -0.93731   -2.16430    0.99146    0.67735    0.37809
 -32.10352    7.51601    0.61961    0.00392    0.25882
   2.36350    1.50214    0.40000    0.76078    0.64706
 -20.80884   17.46570    0.90196    0.96078    0.59608
 -36.90194   16.00791    0.95686    0.42745    0.26275
  -1.62090   -2.49204    0.99146    0.67735    0.37809
   5.87868    1.24325    0.99608    0.87843    0.54510
  -6.79440   10.35581    0.40000    0.76078    0.64706
 -10.41566    4.05206    0.99146    0.67735    0.37809
  -1.78639    2.25915    0.83106    0.23845    0.30880
 -12.36643    9.75716    0.95686    0.42745    0.26275
 -40.96773   15.89809    0.61961    0.00392    0.25882
 -40.08927   17.61280    0.61961    0.00392    0.25882
 -14.46837    2.67402    0.99146    0.67735    0.37809
  -9.33286    8.22607    0.83106    0.23845    0.30880
 -36.03722    9.48115    0.99146    0.67735    0.37809
  -7.24409    4.19627    0.95686    0.42745    0.26275
  -7.40057    0.87425    0.99808    0.99923    0.74602
   0.15430    1.76199    0.83106    0.23845    0.30880
 -16.20301    9.78325    0.90196    0.96078    0.59608
   6.38398   -0.74303    0.66528    0.86459    0.64321
  -9.04684    8.36984    0.83106    0.23845    0.30880
 -11.07563    1.09509    0.99146    0.67735    0.37809
 -14.03008   11.87198    0.83106    0.23845    0.30880
 -29.76272   14.11825    0.95686    0.42745    0.26275
 -31.47867    5.58492    0.99146    0.67735    0.37809
 -26.42175    6.83105    0.99146    0.67735    0.37809
 -14.69919    1.97920    0.61961    0.00392    0.25882
 -26.60488    4.88057    0.99146    0.67735    0.37809
 -27.05290   13.89211    0.95686    0.42745    0.26275
  -7.41579   12.60999    0.40000    0.76078    0.64706
  -4.94865    7.07517    0.40000    0.76078    0.64706
 -27.75051   12.54892    0.90196    0.96078    0.59608
  -9.74461   11.30616    0.40000    0.76078    0.64706
  11.50080   -9.07326    0.66528    0.86459    0.64321
  -7.92715    9.06788    0.40000    0.76078    0.64706
  -4.34753   -1.63905    0.99808    0.99923    0.74602
  13.19405   -1.59717    0.99608    0.87843    0.54510
  -9.72755    2.26808    0.99146    0.67735    0.37809
 -22.76144    6.56309    0.61961    0.00392    0.25882
  -5.14431    8.40992    0.40000    0.76078    0.64706
 -12.60911    4.43470    0.99146    0.67735    0.37809
 -23.54071    5.49702    0.61961    0.00392    0.25882
 -31.64454   12.29096    0.61961    0.00392    0.25882
  -8.64322    6.82195    0.83106    0.23845    0.30880
  -3.88344    6.41986    0.83106    0.23845    0.30880
  12.29388   -4.61051    0.99608    0.87843    0.54510
 -17.68282   10.12338    0.40000    0.76078    0.64706
 -24.37561   14.49796    0.90196    0.96078    0.59608
 -14.15585    7.54348    0.61961    0.00392    0.25882
  -1.02992    0.68106    0.99808    0.99923    0.74602
 -10.52133    5.47736    0.95686    0.42745    0.26275
 -11.89866    5.60696    0.95686    0.42745    0.26275
   7.05954   -5.91233    0.66528    0.86459    0.64321
  13.55977   -8.57509    0.66528    0.86459    0.64321
 -11.19969    9.03424    0.90196    0.96078    0.59608
  19.85191   -9.57184    0.66528    0.86459    0.64321
 -18.59940   10.79422    0.40000    0.76078    0.64706
  11.24869   -1.03554    0.99608    0.87843    0.54510
 -16.88144   15.01041    0.90196    0.96078    0.59608
   7.33954   -5.09641    0.19946    0.52895    0.73910
  21.05650  -13.07111    0.66528    0.86459    0.64321
   7.97587   -6.13664    0.19946    0.52895    0.73910
 -31.12368   18.01643    0.90196    0.96078    0.59608
 -33.07237    7.53297    0.61961    0.00392    0.25882
  -8.24390    0.09074    0.99808    0.99923    0.74602
  11.03946   -7.07028    0.66528    0.86459    0.64321
  -6.54038    8.15561    0.83106    0.23845    0.30880
   6.95507    0.07444    0.99608    0.87843    0.54510
 -54.52367   21.63629    0.61961    0.00392    0.25882
   4.86944    1.14899    0.19946    0.52895    0.73910
 -43.71132   14.65375    0.61961    0.00392    0.25882
   6.64010   -2.69056    0.19946    0.52895    0.73910
  13.17629   -6.07649    0.19946    0.52895    0.73910
  -4.73470    1.18324    0.99808    0.99923    0.74602
  -6.02614   -0.31790    0.99146    0.67735    0.37809
 -20.61368    8.17143    0.99808    0.99923    0.74602
  -5.97830    0.26764    0.99146    0.67735    0.37809
  -9.18322    6.60689    0.40000    0.76078    0.64706
  -5.56055    6.24122    0.83106    0.23845    0.30880
  -8.64644    2.04762    0.99808    0.99923    0.74602
   6.61389   -6.35956    0.66528    0.86459    0.64321
  13.98373   -2.65959    0.99608    0.87843    0.54510
  12.27020   -7.55827    0.66528    0.86459    0.64321
  16.79788  -10.89583    0.66528    0.86459    0.64321
 -18.97778    5.52471    0.99808    0.99923    0.74602
  11.26676   -6.68436    0.66528    0.86459    0.64321
   1.69623   -0.98741    0.19946    0.52895    0.73910
  -9.04316    7.25909    0.83106    0.23845    0.30880
 -23.99937   16.14428    0.95686    0.42745    0.26275
 -20.43823   10.60197    0.61961    0.00392    0.25882
  13.29066   -1.17067    0.99608    0.87843    0.54510
 -38.29859    9.00339    0.61961    0.00392    0.25882
 -38.20628   14.09662    0.95686    0.42745    0.26275
  12.75727   -1.98565    0.19946    0.52895    0.73910
  13.00388    0.46416    0.99608    0.87843    0.54510
  -9.92166    6.20983    0.99146    0.67735    0.37809
  15.02020    0.66374    0.99608    0.87843    0.54510
  12.98040   -1.86852    0.99608    0.87843    0.54510
 -15.80214    8.67396    0.95686    0.42745    0.26275
 -20.46589   10.19372    0.61961    0.00392    0.25882
  -3.13936    8.73464    0.40000    0.76078    0.64706
  10.70658   -4.10283    0.19946    0.52895    0.73910
  -7.60593    7.47145    0.40000    0.76078    0.64706
 -25.14766    7.60960    0.61961    0.00392    0.25882
  -6.43866    2.58297    0.99808    0.99923    0.74602
 -21.44056    2.82989    0.61961    0.00392    0.25882
 -35.30301   17.00027    0.95686    0.42745    0.26275
  15.36586  -10.65701    0.66528    0.86459    0.64321
 -29.11524    7.62351    0.61961    0.00392    0.25882
 -14.97077    7.47559    0.95686    0.42745    0.26275
   9.58430   -3.68508    0.19946    0.52895    0.73910
 -15.64956    0.30913    0.99146    0.67735    0.37809
 -31.04853    7.71738    0.61961    0.00392    0.25882
  -6.75658    5.10445    0.83106    0.23845    0.30880
 -49.14103   17.84919    0.61961    0.00392    0.25882
  -2.10277    0.43986    0.99808    0.99923    0.74602
   9.61356   -6.01207    0.19946    0.52895    0.73910
  -6.55440    4.73903    0.83106    0.23845    0.30880
 -14.91417   12.37300    0.40000    0.76078    0.64706
 -25.27515   12.38974    0.95686    0.42745    0.26275
  11.51077   -4.81134    0.99608    0.87843    0.54510
 -14.91142    6.15828    0.99808    0.99923    0.74602
 -32.82101   17.00837    0.90196    0.96078    0.59608
   5.84491   -4.76606    0.66528    0.86459    0.64321
 -28.64173   12.24490    0.90196    0.96078    0.59608
  -1.36947   -1.81769    0.99146    0.67735    0.37809
 -11.78668    9.23153    0.90196    0.96078    0.59608
 -13.17856    9.63424    0.90196    0.96078    0.59608
   1.26625    0.08875    0.83106    0.23845    0.30880
  -2.23366    2.09566    0.40000    0.76078    0.64706
  -6.96025   -0.47360    0.99146    0.67735    0.37809
  -6.17986    6.61920    0.40000    0.76078    0.64706
  -9.99229    6.72713    0.99808    0.99923    0.74602
  -1.08892   -0.35873    0.99146    0.67735    0.37809
 -11.58476    9.65617    0.40000    0.76078    0.64706
  -7.32930    6.43791    0.83106    0.23845    0.30880
  -1.20476   -3.96111    0.99146    0.67735    0.37809
  -1.62706   -2.89378    0.99808    0.99923    0.74602
 -11.51506    3.50234    0.99808    0.99923    0.74602
  -6.60032    3.75344    0.95686    0.42745    0.26275
  -1.32679    2.89365    0.99146    0.67735    0.37809
  -4.29110    3.30473    0.83106    0.23845    0.30880
  15.09327  -10.68927    0.66528    0.86459    0.64321
  -3.31948    1.24351    0.40000    0.76078    0.64706
  10.20044  -10.95113    0.66528    0.86459    0.64321
 -15.41730    7.05098    0.90196    0.96078    0.59608
  -5.46862    1.62943    0.66528    0.86459    0.64321
 -39.62173   17.24779    0.95686    0.42745    0.26275
  -4.57373    3.97798    0.83106    0.23845    0.30880
  -4.46915    4.30639    0.83106    0.23845    0.30880
 -15.25742   -0.25935    0.99146    0.67735    0.37809
  11.70023   -5.18406    0.19946    0.52895    0.73910
 -25.76406   13.97587    0.40000    0.76078    0.64706
 -17.16659    8.85748    0.95686    0.42745    0.26275
 -11.64213    5.32295    0.99808    0.99923    0.74602
  12.81838   -8.30492    0.66528    0.86459    0.64321
 -22.26737    1.47854    0.61961    0.00392    0.25882
  10.68678   -9.16521    0.66528    0.86459    0.64321
   1.88489   -3.22080    0.99146    0.67735    0.37809
 -30.23594   14.11054    0.61961    0.00392    0.25882
 -28.60154   13.86250    0.95686    0.42745    0.26275
  13.94454  -11.08653    0.66528    0.86459    0.64321
  16.70906   -1.63155    0.99608    0.87843    0.54510
 -11.43174    9.90596    0.99146    0.67735    0.37809
 -28.99932    5.18541    0.61961    0.00392    0.25882
  -9.10405    7.41643    0.90196    0.96078    0.59608
 -18.46720    7.56399    0.99808    0.99923    0.74602
 -20.76591    7.14681    0.61961    0.00392    0.25882
 -27.99240   13.20251    0.95686    0.42745    0.26275
  14.05434   -6.22508    0.19946    0.52895    0.73910
  15.02479   -5.03740    0.19946    0.52895    0.73910
  -8.32220   -1.80599    0.99146    0.67735    0.37809
  18.81225  -10.52937    0.66528    0.86459    0.64321
 -25.60074   12.75570    0.95686    0.42745    0.26275
   3.36440   -7.07958    0.99808    0.99923    0.74602
 -24.88118   15.04987    0.90196    0.96078    0.59608
 -27.10875    9.73050    0.95686    0.42745    0.26275
 -31.50631   14.33469    0.95686    0.42745    0.26275
   8.77832   -3.59414    0.66528    0.86459    0.64321
 -29.06397    6.41784    0.61961    0.00392    0.25882
 -33.12514   12.34115    0.95686    0.42745    0.26275
 -14.58642    7.37019    0.61961    0.00392    0.25882
  10.10134   -4.88096    0.66528    0.86459    0.64321
  -7.36934    7.56432    0.40000    0.76078    0.64706
  -5.73668    8.29726    0.40000    0.76078    0.64706
  10.70690   -3.35291    0.99608    0.87843    0.54510
  11.52005   -6.47619    0.19946    0.52895    0.73910
 -21.51747    7.63887    0.61961    0.00392    0.25882
 -15.96593   10.96466    0.95686    0.42745    0.26275
 -31.57656   14.69122    0.99808    0.99923    0.74602
   8.72047   -0.89514    0.99608    0.87843    0.54510
  -6.39347    5.12269    0.83106    0.23845    0.30880
  -5.90494    5.16177    0.40000    0.76078    0.64706
 -15.32111   11.19921    0.90196    0.96078    0.59608
  -3.97654    3.84088    0.83106    0.23845    0.30880
  -0.22024   -1.42864    0.99146    0.67735    0.37809
 -37.84252   19.04726    0.90196    0.96078    0.59608
 -31.89911   16.30236    0.95686    0.42745    0.26275
  17.92245   -3.21148    0.19946    0.52895    0.73910
 -21.47019    7.05725    0.61961    0.00392    0.25882
 -40.00536   22.12655    0.90196    0.96078    0.59608
 -23.74386    6.41703    0.90196    0.96078    0.59608
 -29.57461   12.66937    0.95686    0.42745    0.26275
 -17.13143    9.05680    0.99808    0.99923    0.74602
 -24.63757   10.91082    0.95686    0.42745    0.26275
  -7.66976    5.69629    0.83106    0.23845    0.30880
  -8.71462    5.68209    0.95686    0.42745    0.26275
  -4.28031    7.00684    0.40000    0.76078    0.64706
   6.31675   -4.15949    0.19946    0.52895    0.73910
  -4.48811    4.59777    0.99608    0.87843    0.54510
 -11.02063    3.92325    0.99146    0.67735    0.37809
 -45.95586   21.82276    0.95686    0.42745    0.26275
   4.88487   -0.98540    0.19946    0.52895    0.73910
 -11.38147   -0.63360    0.99146    0.67735    0.37809
 -47.51669   15.52336    0.61961    0.00392    0.25882
 -12.71967    6.17758    0.90196    0.96078    0.59608
 -45.15666   15.17845    0.61961    0.00392    0.25882
 -10.62541    2.23596    0.99808    0.99923    0.74602
 -47.21888   18.20557    0.61961    0.00392    0.25882
  11.51607   -1.15729    0.99608    0.87843    0.54510
  -2.25662    1.37813    0.40000    0.76078    0.64706
  10.62872   -2.84885    0.99608    0.87843    0.54510
 -10.40041    8.74138    0.90196    0.96078    0.59608
  -6.43412    4.44821    0.83106    0.23845    0.30880
  -8.62491    6.10618    0.40000    0.76078    0.64706
 -30.78926    7.57727    0.61961    0.00392    0.25882
  -7.44862    7.54160    0.83106    0.23845    0.30880
  -3.89428    0.39457    0.99808    0.99923    0.74602
 -17.22012    4.90631    0.99146    0.67735    0.37809
  12.67196   -7.91556    0.66528    0.86459    0.64321
 -30.91328   19.07490    0.90196    0.96078    0.59608
 -18.28024   11.36714    0.40000    0.76078    0.64706
 -17.54552    8.32345    0.90196    0.96078    0.59608
  10.91699   -1.72329    0.99608    0.87843    0.54510
 -11.69892    0.18494    0.99146    0.67735    0.37809
   9.60027   -7.55464    0.66528    0.86459    0.64321
 -13.37261   11.28132    0.90196    0.96078    0.59608
  -8.45136   11.86545    0.40000    0.76078    0.64706
 -45.21356   16.98775    0.61961    0.00392    0.25882
   8.21868   -0.96063    0.99608    0.87843    0.54510
  -6.05358    7.66981    0.83106    0.23845    0.30880
  -5.47926   -0.73615    0.99808    0.99923    0.74602
 -16.90007   11.31958    0.40000    0.76078    0.64706
   8.75458    0.26772    0.99608    0.87843    0.54510
  13.57762  -10.20192    0.66528    0.86459    0.64321
  10.89072   -2.14731    0.19946    0.52895    0.73910
   6.93986   -4.19385    0.19946    0.52895    0.73910
  17.06471  -11.79550    0.19946    0.52895    0.73910
   3.66501    0.11704    0.66528    0.86459    0.64321
 -17.84476    6.53072    0.99808    0.99923    0.74602
   7.92278   -6.34585    0.66528    0.86459    0.64321
  -8.60100    6.55590    0.99808    0.99923    0.74602
  -8.71212    6.46592    0.40000    0.76078    0.64706
  -5.83184    4.28749    0.99808    0.99923    0.74602
  -8.98008    4.30012    0.40000    0.76078    0.64706
   0.57205    5.91156    0.83106    0.23845    0.30880
 -10.58352   10.47960    0.95686    0.42745    0.26275
 -32.18431   11.74758    0.95686    0.42745    0.26275
  -1.80944    1.93777    0.83106    0.23845    0.30880
  -4.62827   -2.41707    0.99146    0.67735    0.37809
  12.41981   -4.91244    0.19946    0.52895    0.73910
  15.46796   -1.68390    0.99608    0.87843    0.54510
  10.20022    2.24052    0.99608    0.87843    0.54510
   1.00749    4.54975    0.83106    0.23845    0.30880
  13.12338   -6.73274    0.66528    0.86459    0.64321
  12.65184   -6.17281    0.19946    0.52895    0.73910
 -19.32216    9.78880    0.90196    0.96078    0.59608
  -8.27050    8.20933    0.83106    0.23845    0.30880
 -27.26633   13.24749    0.95686    0.42745    0.26275
 -37.54937   11.53893    0.61961    0.00392    0.25882
  -7.22078    5.30424    0.40000    0.76078    0.64706
  16.75809   -5.80327    0.19946    0.52895    0.73910
 -24.34047   11.11432    0.95686    0.42745    0.26275
 -11.99460    8.21409    0.90196    0.96078    0.59608
   9.91629   -2.52185    0.99608    0.87843    0.54510
  -6.07838    8.49704    0.40000    0.76078    0.64706
  -8.98846    4.16701    0.99808    0.99923    0.74602
  12.37912   -9.39452    0.66528    0.86459    0.64321
 -10.54393    2.06888    0.61961    0.00392    0.25882
  -3.01731    4.73162    0.40000    0.76078    0.64706
  18.60812  -12.72954    0.66528    0.86459    0.64321
  12.11730   -2.00367    0.99608    0.87843    0.54510
   0.12424    1.91385    0.66528    0.86459    0.64321
 -35.72984   14.07287    0.61961    0.00392    0.25882
  -4.87717    4.62376    0.83106    0.23845    0.30880
  15.77016   -6.51111    0.19946    0.52895    0.73910
 -21.75638    2.53559    0.99146    0.67735    0.37809
  -5.74925    6.91566    0.40000    0.76078    0.64706
 -10.10596   13.83856    0.40000    0.76078    0.64706
 -15.78784    1.68865    0.99146    0.67735    0.37809


==> figures/gon-multistep/detached_latents.csv <==
Epoch,original train,original test,1 step train,1 step test,2 step train,2 step test,10 step train,10 step test,25 steps (lr=1e-2) train,25 steps (lr=1e-2) test
1,0.012259381568432,0.012264347440004,0.030566978461742,0.030540078663826,0.02885047486186,0.028802701735497,0.026623575052023,0.026678341752291,0.02899589646101,0.029027705854178
2,0.010221118423641,0.010259379135072,0.024558357421756,0.024630925434828,0.027439746574164,0.027520377314091,0.024503980299234,0.024554341292381,0.023574492387176,0.023668051701784
3,0.009483424776495,0.009500148002803,0.023495362948179,0.023570895156264,0.022271023204327,0.022294869825244,0.022497590887547,0.022579572185874,0.021416669893265,0.021471585673094
4,0.008398273109496,0.008388845035434,0.02153352519989,0.021603294071555,0.021027854559422,0.02105840408504,0.021457420506477,0.021491232210398,0.020729866427183,0.020788266286254
5,0.007807999189198,0.007841141617298,0.021780062877536,0.021831950366497,0.019283612710238,0.019350811737776,0.020072546796203,0.020120795816183,0.019503976888657,0.019512618348003
6,0.00738280836612,0.007391814610362,0.023731460422278,0.023767833244801,0.020197877943516,0.020280972260237,0.02148819372654,0.021502205365896,0.019367292444706,0.019412844097614
7,0.007153066142201,0.007172217737138,0.018462726995945,0.018512531125546,0.018659461768866,0.018706640571356,0.020365262421966,0.02043700401187,0.018021024221182,0.018034646037221
8,0.006636005986929,0.006658506430686,0.017884729750753,0.017917302542925,0.019121153507233,0.019163809680939,0.01989828355968,0.019907689732313,0.018481593138576,0.01849800683856
9,0.006519343860745,0.006568827581406,0.017800398951769,0.017824340832234,0.017930666090846,0.018004801297188,0.019468433579207,0.01948566339612,0.01812394348383,0.018193157327175
10,0.006466725442112,0.006463994216919,0.016368494164944,0.01641483527422,0.01646855948627,0.016504019832611,0.017967202231884,0.017991824403405,0.019531131219268,0.019601444387436
11,0.006156115512252,0.006184962111712,0.016281524425149,0.016326487413049,0.016032536402941,0.016086863097549,0.016841823619008,0.016881089824438,0.017821950922012,0.017887201535702
12,0.006061863603294,0.00605929544121,0.01603329320252,0.016061511319876,0.016830073676109,0.016912452930212,0.016691415505409,0.016725341802836,0.017020912560225,0.017067746210098
13,0.005759987311363,0.005790165220201,0.0157657194978,0.015825346925855,0.016990212274194,0.017038391423225,0.017362321001291,0.017400304412842,0.016465032284856,0.016502720725536
14,0.005583911812305,0.00561467192471,0.015754133135676,0.015784448206425,0.015794802449346,0.015848933395743,0.016353351609111,0.016365042895079,0.016094301124811,0.016140874153376
15,0.005522625640631,0.005553988593817,0.016132403775454,0.016113828372955,0.015832317037582,0.015886787858605,0.016245347487927,0.016310819709301,0.016985942850709,0.016958346948028
16,0.005272223728299,0.00531377023682,0.014998207156658,0.015019139820337,0.015713894796372,0.015721386787295,0.016158559164405,0.016192312645912,0.015270141327977,0.015296880614758
17,0.005044279589057,0.005061158834398,0.015053588763476,0.01508047029376,0.015202398029566,0.015189924103022,0.015922269332409,0.015991837885976,0.015368327406645,0.015406355121732
18,0.004916028547883,0.004925152282417,0.014564548476935,0.014575195866823,0.014779595724344,0.014807444936037,0.015032360391617,0.015078001952171,0.015425601290464,0.015471133065224
19,0.004875960106701,0.004882922305167,0.014581453685165,0.014619396406412,0.016727214254141,0.016738026490808,0.014771173503399,0.014809203514457,0.014574246250987,0.014584370216727
20,0.004685282780826,0.004694799651206,0.014656677005887,0.014687953096628,0.014445653922558,0.014489331623912,0.014657375910282,0.014676838254929,0.015080445920229,0.015076010447741
21,0.004619997780025,0.004633187926561,0.014379717751741,0.014419704577327,0.01465096480608,0.014675442498922,0.014121765707731,0.014148894938827,0.014409842275381,0.014440710362792
22,0.00463250459522,0.004655055978149,0.013807947529554,0.013842250993848,0.015122181463242,0.015152292665839,0.013912446796298,0.013934963643551,0.014028114444018,0.014031300723553
23,0.004543893871903,0.004578412566334,0.013775159826875,0.013786505126953,0.015793524715304,0.015831943178177,0.014383131018281,0.014428893136978,0.014017913116217,0.01400766158104
24,0.004437356412709,0.004451791175455,0.013838992416263,0.013855987107754,0.015411870191097,0.015433366402984,0.013680586009026,0.013689530342817,0.013760748612285,0.013818621021509
25,0.004420899585187,0.00444166726172,0.013539102314115,0.013578109666705,0.01402627347827,0.014066264152527,0.014161903336048,0.014179906874895,0.0132364432019,0.01324845212996
26,0.004430960025638,0.004423731470853,0.013250340958834,0.013294996708632,0.013624968713522,0.013648635435104,0.013286856406331,0.013238985675573,0.013391605219245,0.013410750794411
27,0.004335813088268,0.0043530653283,0.01303294077456,0.013038643085957,0.016720133683682,0.016717504221201,0.014017651040554,0.013989412432909,0.01414928508997,0.014186328995228
28,0.004278014442027,0.004282845523208,0.013514305267334,0.013552059540153,0.013632161951065,0.013667425721884,0.013420365586877,0.01347069041729,0.014219364945889,0.014206429046393
29,0.004220124159604,0.004231239063293,0.013206389015913,0.013228257644177,0.013498945822716,0.013504951322079,0.012856079009771,0.012888644176722,0.012933296042681,0.012952764835954
30,0.004176663315594,0.004192757721245,0.012876765393615,0.012870649018884,0.014744338635206,0.014778038591147,0.013093675848246,0.013097270974517,0.012718876786232,0.012745044070482
31,0.004114978406578,0.004130685225874,0.012694598225355,0.012725033342838,0.013716693665981,0.013748235398531,0.012737378196716,0.012755647432804,0.012524384346008,0.012543775549531
32,0.004066541779637,0.004073918040842,0.01355767017901,0.013560321071744,0.013303300679922,0.013334434324503,0.013615363211632,0.01359442679286,0.01268137216568,0.012686648404598
33,0.004071230570376,0.004086993698776,0.01280393121481,0.012822798737884,0.013777207064033,0.013785589459539,0.01316320522368,0.013171748173237,0.012837288215757,0.012886178028584
34,0.004056793099046,0.004070902659744,0.012412941685915,0.01244787799418,0.013779380223751,0.013834125223756,0.013192629880309,0.013201943486929,0.013049404994845,0.013027859610319
35,0.004067867131978,0.004077142889053,0.013152801371813,0.013150939121842,0.013028332594633,0.013070351296663,0.012933994240761,0.012996302720904,0.012639480826259,0.012629429197311
36,0.004050486038923,0.004062143316865,0.012179595663548,0.012238766911626,0.01366775211215,0.013762711107731,0.012613410012126,0.012631006368995,0.01260985077858,0.012629760161042
37,0.003973583432734,0.003975332842767,0.012132264941931,0.012162911729515,0.012911393111646,0.012921625292301,0.012716820416451,0.012772260272503,0.012206470546424,0.012227666565776
38,0.003949700127244,0.003952319858968,0.015122993685007,0.015126112189889,0.012708906185031,0.012778586807847,0.013881194735766,0.013902371802926,0.013270631769896,0.013269659507275
39,0.003967051425874,0.003986770583689,0.013310601629615,0.01329922157526,0.012863706546724,0.012857545232773,0.012700567375422,0.01274157038331,0.012167839521766,0.012174749688804
40,0.00387500477314,0.003874563845992,0.013982906398177,0.013973870360851,0.012566605218351,0.012582738512755,0.012951831096411,0.012988353833556,0.012350698104501,0.012357417957485
41,0.003853003039062,0.003869939191639,0.01271608140707,0.012736716341972,0.012603368992508,0.012632566839457,0.012763565745354,0.012771315038204,0.01248538323611,0.012470530697703
42,0.003885103906989,0.003905715958774,0.013181689120531,0.013177135360241,0.012769147028327,0.012801050531864,0.012840833365321,0.012844115149975,0.012184635915458,0.012164488515258
43,0.003838036753535,0.003855598768592,0.01251936716646,0.012501420085132,0.012587497226,0.012636923323572,0.013272852982283,0.013317999368906,0.012266166467667,0.012292169569433
44,0.003817220435739,0.003821074736863,0.014560883899927,0.014576584708691,0.013323952248097,0.013385076001287,0.012772609317303,0.012764784783125,0.012312569556832,0.012307652431727
45,0.003762641886771,0.003767196632922,0.013033501315713,0.013045596015453,0.012811576644778,0.012815939939022,0.013144912421703,0.01315726222992,0.012808156096339,0.012828247836232
46,0.003799903873801,0.003828329259902,0.013326538307667,0.013308889383078,0.012603616712093,0.012665861403942,0.012559169117808,0.012589193278551,0.012087585645616,0.012085428935289
47,0.003730658411384,0.003746063388884,0.013872671062946,0.01384097957015,0.012819738528431,0.012824689370394,0.013094542083144,0.013107736802101,0.011910848287344,0.011938045716286
48,0.00376375869602,0.003782337678969,0.012566573905945,0.012618297272921,0.013481786126494,0.013482077383995,0.013020330558419,0.013005158999562,0.012281369832158,0.012306144356728
49,0.003795495998561,0.003799825602025,0.012743255541921,0.012757604664564,0.012784119409025,0.012758115355671,0.01330763446033,0.013365454667807,0.011837292866707,0.011866033676267
50,0.003833639791012,0.003853037944436,0.012943922634125,0.012953028482199,0.012835045856238,0.012856132432819,0.012484220300615,0.012517719060183,0.012366796068847,0.012390885949135
51,0.003909801413715,0.00392798756361,0.012672863582969,0.01267836406827,0.013853221496344,0.013896183872223,0.013028024510741,0.013051926255226,0.012202721892595,0.012243172156811
52,0.003650728551596,0.003652370344102,0.012607683488727,0.012626565214992,0.01350132373333,0.013525699463487,0.014200959208012,0.014194174298644,0.013976028785706,0.013942034247518
53,0.003722971498668,0.003745918348432,0.011919342209101,0.011945629523695,0.012564836854935,0.012611657708883,0.012887611694038,0.012899285018444,0.011730973095298,0.011733170235157
54,0.003751929535866,0.003758288886398,0.012101814568639,0.012116872143746,0.013327011592388,0.013369353675842,0.012642800519466,0.012676616793871,0.011925489816666,0.011927607481182
55,0.003649717090577,0.003655818667263,0.013374273142815,0.01339377720058,0.013303766482473,0.013339668050408,0.014969046545029,0.014967575934529,0.012223681688309,0.012258681559563
56,0.003587254787385,0.003594395371526,0.012043160628975,0.012096577778459,0.01315270475328,0.013186789721251,0.012991389724016,0.012981353005767,0.012918727052808,0.012946915054321
57,0.003598905069977,0.003607306799293,0.011674135936499,0.011698062551022,0.012180686777234,0.01222393143028,0.013921012306213,0.013924429249764,0.013323987149,0.013343425273895
58,0.003667347891629,0.003683037164062,0.011922321476936,0.011947920283675,0.012288405817449,0.01229929549396,0.013234420562983,0.013244481825829,0.013155831104219,0.013161739712954
59,0.003595567899346,0.003607462994009,0.012585544714928,0.012632126295567,0.012395144900084,0.012423437592387,0.01298288991034,0.012991019156575,0.011717537375093,0.011782031801343
60,0.003606875826865,0.00361461776197,0.016247601846457,0.016205945396423,0.012434474666715,0.012459938558936,0.012614606505632,0.012641826599836,0.012040043880344,0.012062171190977


==> figures/gon-multistep/multistep.csv <==
Epoch,1_step_train,1_step_test,2_step_train,2_step_test,4_step_train, 4_step_test,8_step_train,8_step_test
1,0.012259381568432,0.012264347440004,0.012503437467218,0.012528233771026,0.01246371724546,0.01250687301755,0.012172468408346,0.012200134021044
2,0.010221118423641,0.010259379135072,0.010319150303304,0.01034365798533,0.010494904362857,0.010527681724727,0.010148565993309,0.010169513390958
3,0.009483424776495,0.009500148002803,0.0094029930228,0.009408517012,0.009421232739687,0.009433137631416,0.009273778739274,0.009294231504202
4,0.008398273109496,0.008388845035434,0.008631376914084,0.008662078727782,0.008629573944807,0.008637551884353,0.008642148353755,0.00864504339844
5,0.007807999189198,0.007841141617298,0.008012351096869,0.008041888076067,0.008110274211764,0.008126624198258,0.007851702984571,0.007893083314598
6,0.00738280836612,0.007391814610362,0.007649327149093,0.007622476273775,0.007638605096638,0.007647055017948,0.007441950980425,0.007456409466267
7,0.007153066142201,0.007172217737138,0.00713343344599,0.007152024656534,0.007233627071977,0.007242570535839,0.007019618490338,0.007021429106593
8,0.006636005986929,0.006658506430686,0.006849036232233,0.006875924964249,0.006800143233538,0.006794875657558,0.00682983561784,0.006828731916845
9,0.006519343860745,0.006568827581406,0.006659939396381,0.006681730373204,0.006726926177442,0.006726895399392,0.006564606608152,0.006608723130077
10,0.006466725442112,0.006463994216919,0.0064564618209,0.006477132295817,0.006363898702264,0.006386755035818,0.006314254183173,0.006328471024334
11,0.006156115512252,0.006184962111712,0.006206495855451,0.006187231787294,0.006281858426631,0.006315651875734,0.00603238938719,0.006048643918335
12,0.006061863603294,0.00605929544121,0.005988231216371,0.006020561930537,0.0060945846349,0.006097836115956,0.006000034956932,0.006019495724142
13,0.005759987311363,0.005790165220201,0.005842776801586,0.005850285938382,0.00591737659514,0.005952773901075,0.005700065049529,0.005696361286938
14,0.005583911812305,0.00561467192471,0.005653122443557,0.005669309897721,0.005689230013192,0.005693606290221,0.005561254608035,0.005574230798334
15,0.005522625640631,0.005553988593817,0.005457296878397,0.005471736523509,0.005486216647327,0.005490558092296,0.005499589830637,0.00549515798986
16,0.005272223728299,0.00531377023682,0.005297238337696,0.00530193926841,0.0053203219226,0.00531668895632,0.005209671580195,0.005250127820671
17,0.005044279589057,0.005061158834398,0.005202859638929,0.005214332499355,0.005187215679288,0.005212021455169,0.005083380585015,0.005077368804812
18,0.004916028547883,0.004925152282417,0.005087798994184,0.005105759173632,0.005041489450932,0.005069511347264,0.005085242063999,0.00511072666049
19,0.004875960106701,0.004882922305167,0.00494329860568,0.004977521657944,0.004989257185459,0.005004882954806,0.004862651869059,0.004855071148276
20,0.004685282780826,0.004694799651206,0.004810925121307,0.004820010022819,0.004781676850915,0.004781306868047,0.004719588796049,0.004723161347955
21,0.004619997780025,0.004633187926561,0.004720093770921,0.004721307629347,0.004805411305726,0.004825941883773,0.004658704246283,0.004672719853371
22,0.00463250459522,0.004655055978149,0.004697112556994,0.004697991617024,0.004594838717878,0.004612942462415,0.004588620069325,0.004591040094197
23,0.004543893871903,0.004578412566334,0.004575967348516,0.00460509961918,0.004580807885528,0.004604937174916,0.004560314760208,0.004574890775979
24,0.004437356412709,0.004451791175455,0.004550535977036,0.004566213989258,0.00452111408636,0.004514676897228,0.004501761454046,0.004495303358883
25,0.004420899585187,0.00444166726172,0.004494289636314,0.004512910370529,0.004462960554063,0.0044690128088,0.004452580986619,0.004462037779391
26,0.004430960025638,0.004423731470853,0.004443629137129,0.004456912020594,0.004404604296088,0.004413888093829,0.004371632093787,0.004389052721858
27,0.004335813088268,0.0043530653283,0.004393672583401,0.004393613748997,0.004356514405608,0.004371227287501,0.0043291035752,0.004338538731635
28,0.004278014442027,0.004282845523208,0.004341550389081,0.004348904524744,0.004348728110045,0.004364726680517,0.004433518036604,0.004457078872621
29,0.004220124159604,0.004231239063293,0.004273597060293,0.004284149686247,0.00425789221108,0.004255112153292,0.004278413522542,0.004300925402343
30,0.004176663315594,0.004192757721245,0.00424085976541,0.004256383109838,0.004210781934261,0.004217253226042,0.004304273216128,0.004339573707432
31,0.004114978406578,0.004130685225874,0.004220219939053,0.004238583733141,0.004214068206251,0.004223818188161,0.004132775972486,0.004131743204594
32,0.004066541779637,0.004073918040842,0.004242756022811,0.004267451123148,0.004167968830466,0.004175089477003,0.004218677755147,0.004210846147686
33,0.004071230570376,0.004086993698776,0.004139498909414,0.004162015276402,0.004075421081185,0.004082612807304,0.004176020623744,0.004192522424459
34,0.004056793099046,0.004070902659744,0.004074275402278,0.004090495510399,0.004090791544318,0.004109406150132,0.004066336723566,0.004067304210365
35,0.004067867131978,0.004077142889053,0.004055963425934,0.004056351882219,0.004022671248913,0.004025276625901,0.00402268250674,0.004034994135797
36,0.004050486038923,0.004062143316865,0.004073130850494,0.004081776089221,0.00414432103157,0.004149926761538,0.003982702435851,0.003982620510459
37,0.003973583432734,0.003975332842767,0.004120917519927,0.004113803984225,0.004051273572445,0.004056676784903,0.003984473772347,0.00400426542908
38,0.003949700127244,0.003952319858968,0.00400438594833,0.004015641203523,0.003991667909324,0.004012119530141,0.004021600951999,0.004040237906575
39,0.003967051425874,0.003986770583689,0.004023852240443,0.004035539337993,0.003934719888568,0.00394135523811,0.003882880359143,0.003888898712397
40,0.00387500477314,0.003874563845992,0.003945188671947,0.003966985583305,0.003899859131724,0.003907470935583,0.003879302139133,0.003877302719653
41,0.003853003039062,0.003869939191639,0.003914863681048,0.003929615746439,0.003900362024009,0.003913099604845,0.003847121759057,0.00385645051524
42,0.003885103906989,0.003905715958774,0.003839999809861,0.003846600700915,0.00389517709896,0.003893646989763,0.003858275886774,0.003861682504416
43,0.003838036753535,0.003855598768592,0.003886634187698,0.003898301813006,0.003860320062786,0.003877572033554,0.003914970618337,0.003920149588585
44,0.003817220435739,0.003821074736863,0.003832290825546,0.003846577183902,0.003906201633364,0.003918548433483,0.003867708231062,0.003871883890033
45,0.003762641886771,0.003767196632922,0.003808722722977,0.003819451987743,0.003879739546925,0.003890561720729,0.003798627748638,0.003805396153033
46,0.003799903873801,0.003828329259902,0.00376904298842,0.003777697847784,0.003851199755669,0.003874124534428,0.003796411891431,0.00380436347872
47,0.003730658411384,0.003746063388884,0.003796231153309,0.003805944317579,0.003819014107585,0.003837793985754,0.003860376911461,0.003868598563969
48,0.00376375869602,0.003782337678969,0.003763509215564,0.003766861000657,0.00383311606735,0.003843398357928,0.003750469889641,0.003759140235186
49,0.003795495998561,0.003799825602025,0.003779952513129,0.00379461569041,0.003808943682462,0.003809092877805,0.00378446742177,0.003786420934647
50,0.003833639791012,0.003853037944436,0.003777702175379,0.003788048899174,0.003690422052741,0.003699031223357,0.003681575799286,0.003691974417865
51,0.003909801413715,0.00392798756361,0.003701554526538,0.003713921612501,0.003714999347329,0.00372630001232,0.00369779837206,0.003701991139352
52,0.003650728551596,0.003652370344102,0.003759544637203,0.003756790026277,0.003662973142862,0.003674699150026,0.003701207364351,0.003712001837045
53,0.003722971498668,0.003745918348432,0.003681149304956,0.003690066434443,0.003754045649618,0.00376549693644,0.003703741052449,0.003699359500408
54,0.003751929535866,0.003758288886398,0.003746536784172,0.003769352882355,0.003651163585335,0.003669808515161,0.003657736230791,0.003666199346632
55,0.003649717090577,0.003655818667263,0.003671765895188,0.003682334477454,0.003684653100073,0.00369320974499,0.003650383584052,0.003660099866986
56,0.003587254787385,0.003594395371526,0.003716751070619,0.003744972468913,0.003767375307083,0.003795841053873,0.003637248004973,0.003644917730987
57,0.003598905069977,0.003607306799293,0.003679831701815,0.003677042044699,0.003666953723133,0.003680079538375,0.003694844560027,0.003713557403535
58,0.003667347891629,0.003683037164062,0.003686229905188,0.003683323792368,0.003627468467951,0.003641371733695,0.003608069557846,0.003617350063473
59,0.003595567899346,0.003607462994009,0.003629273628145,0.003644299145043,0.00368711163938,0.003713234057277,0.00361696876362,0.003609488862753
60,0.003606875826865,0.00361461776197,0.00363573823899,0.003626203013957,0.003596120758057,0.003619892270118,0.003630507867932,0.003627435956895


==> figures/gon-vs-ae/gon-vs-ae-1x1-nz=1,f=16.csv <==
Epoch,AE,GON
1,0.043162062764168,0.044306170032024
2,0.042431566864252,0.044133147239685
3,0.042079292237759,0.044180447582007
4,0.042069401592016,0.044134326781035
5,0.042174428701401,0.044093038470745
6,0.041481971740723,0.044082604651451
7,0.04158628731966,0.044019228261709
8,0.041622504591942,0.044232386403084
9,0.041574809700251,0.044101912024021
10,0.041299223899841,0.04407488357544
11,0.041279941797257,0.044054583261013
12,0.041203703731299,0.044005869950056
13,0.041241083294153,0.043974473648071
14,0.041245471686125,0.043976084026098
15,0.041646283119917,0.044000516691208
16,0.04154684022069,0.043990624670982
17,0.041224926710129,0.043960506914854
18,0.041093692183495,0.043984225702286
19,0.04093799367547,0.043952852499485
20,0.041352018713951,0.043989290592671
21,0.040900319814682,0.044030013248921
22,0.041178982704878,0.04395064376235
23,0.041353117674589,0.0439428049469
24,0.040876194834709,0.043978926348686
25,0.040893536061049,0.043925651519299
26,0.040609121322632,0.043930568059683
27,0.041026286780834,0.043917126276493
28,0.040729131549597,0.043914690749645
29,0.04095259308815,0.043956698759794
30,0.040631797164679,0.043914576277733
31,0.04072704911232,0.043897898952961
32,0.040890514850617,0.043922557117939
33,0.040975082665682,0.043952898706198
34,0.040568325668573,0.044049111198187
35,0.040631338953972,0.043908933854103
36,0.040766548365355,0.043891858538389
37,0.041450686752796,0.044029631390572
38,0.040697984397411,0.043977362968922
39,0.040456857532263,0.043974499514103
40,0.040558945387602,0.043878681496382
41,0.040602769702673,0.043862881667614
42,0.040782388299704,0.043968722823858
43,0.040713913738728,0.043885748386383
44,0.040572576224804,0.043953957408667
45,0.040804550051689,0.043866365010738
46,0.040450561791658,0.043920632841587
47,0.040520530194044,0.043907634453774
48,0.040360603481531,0.043870443453789
49,0.040490783751011,0.043840846254826
50,0.040682554244995,0.043855969872475
51,0.040480632334948,0.043850333260298
52,0.040394857525826,0.043881134818792
53,0.040432076901198,0.043827176439762
54,0.040404926985502,0.043852065404654
55,0.040472075343132,0.043874194059372
56,0.040539521723986,0.043839857877493
57,0.040286883711815,0.043945074369907
58,0.040568269789219,0.043918139755726
59,0.040439460426569,0.043859303253889
60,0.040639661252499,0.043810898525715


==> figures/gon-vs-ae/gon-vs-ae-1x1-nz=10,f=16.csv <==
Epoch,AE,GON
1,0.023440849035978,0.021938821055293
2,0.022396484389901,0.021544993458986
3,0.02210745960474,0.021502456896305
4,0.021985033527017,0.021448561941385
5,0.02182256244123,0.021359871000648
6,0.021814648061991,0.021276272978187
7,0.021626586094499,0.02127803822875
8,0.021533383056522,0.021130940000415
9,0.021434422582388,0.021146949667931
10,0.021414455026388,0.021096930016279
11,0.021248888224363,0.021101603509188
12,0.021199066191912,0.021112009350658
13,0.021319655701518,0.021051356704235
14,0.021254327148199,0.02101174334228
15,0.021136896684766,0.021024869337082
16,0.021103423088789,0.020932108337283
17,0.02096257545054,0.020972591036558
18,0.02114455960691,0.020987485257387
19,0.020949216559529,0.020926365365386
20,0.02111885137856,0.020927736999393
21,0.02091496065259,0.020982308763266
22,0.021005460992456,0.020929376339316
23,0.020883297547698,0.020894447116852
24,0.020887421444059,0.020844089123011
25,0.020754233002663,0.020890061137676
26,0.020887892693281,0.020848548581004
27,0.02073816396296,0.020807548072338
28,0.020792396739125,0.020865302903652
29,0.020742634311318,0.020884203014374
30,0.020726893097162,0.02077123693347
31,0.020755169913173,0.020781518992186
32,0.020601684227586,0.02081640650928
33,0.020604625344277,0.020774373360872
34,0.020629042759538,0.020786740336418
35,0.020636321976781,0.020717861725092
36,0.020678482949734,0.020747141760588
37,0.020567433908582,0.020735705192089
38,0.020662091672421,0.020694681867957
39,0.020544504746795,0.020701447080374
40,0.020624570548534,0.020749561838508
41,0.020502669736743,0.020737315747142
42,0.020607694983482,0.020753118761778
43,0.020734818652272,0.020753934928775
44,0.020446389913559,0.02067988802433
45,0.02040988765657,0.020730605344772
46,0.020520698279142,0.020698879639506
47,0.020485635846853,0.020693784940243
48,0.020420355722308,0.020652093536854
49,0.02049320936203,0.020639543321133
50,0.020456979051232,0.020672826049328
51,0.02043422870338,0.020671794242263
52,0.020419547334313,0.02077535373807
53,0.020383631810546,0.020635493248701
54,0.020348265767098,0.020645396283865
55,0.020360574126244,0.020616439228058
56,0.020411644130945,0.020642964980602
57,0.020355299115181,0.020689690207243
58,0.020315976813436,0.020616267077327
59,0.02029568888247,0.02063074292779
60,0.02031241171062,0.020666918028593


==> figures/gon-vs-ae/gon-vs-ae-1x1-nz=128,f=16,mean,std.csv <==
Epoch,AEmean,GONmean,AEstd,GONstd
1,0.015103272398313,0.011825588124792,0.000265835529668,8.14E-05
2,0.013317280127009,0.010052488252223,4.94068686392427E-05,1.37E-05
3,0.012304552747806,0.009204363038043,8.18511824929034E-05,0.000116
4,0.011629224154949,0.008376102943023,2.88532502525288E-05,8.46E-05
5,0.011196778729657,0.007868915687104,0.000102688217304,7.75E-05
6,0.010769737226069,0.007509691525598,0.000111550489362,8.29E-05
7,0.01036526662916,0.007169230140646,7.76228277561596E-05,9.34E-05
8,0.010166049110095,0.006905157955388,9.61688291392068E-05,3.99E-05
9,0.009893522540232,0.006726077849567,0.000114417061982,9.05E-05
10,0.009621051998436,0.006466188020508,8.64660638716109E-05,9.84E-06
11,0.009406948155661,0.006324753219485,0.000126545643229,3.68E-05
12,0.00922071119676,0.006219242959917,7.92208178444619E-05,5.38E-05
13,0.008994879082143,0.00611646151185,9.91680283849486E-05,3.07E-05
14,0.008874516735574,0.006016718279024,5.94731327572196E-05,1.99E-05
15,0.008761472425163,0.005927295031945,6.60813333499252E-05,3.01E-05
16,0.008610062732697,0.005858863967955,4.69211168513433E-05,7.29E-05
17,0.008519269630214,0.005830784182648,5.43047732534484E-05,0.000111
18,0.00843403216809,0.005729446545442,2.80384076616124E-05,7.51E-05
19,0.008231974276006,0.005696157990992,6.65616937627793E-05,1.97E-05
20,0.008189479043086,0.005682822212776,6.67411290734028E-05,5.35E-05
21,0.008132252299885,0.005694626959364,0.00012828801775,6.77E-05
22,0.008045838757257,0.005655910340746,3.6512611592877E-05,2.66E-05
23,0.007980221319,0.005599737715423,0.000112023646124,0.000118
24,0.007867937519848,0.005577905834019,7.70655276179253E-05,5.63E-05
25,0.007823345701595,0.005498279860218,7.53490436869256E-05,6.74E-05
26,0.00777571046561,0.005470003735969,6.43209278017237E-05,6.09E-05
27,0.007666039065123,0.005479922396739,6.44735339067205E-05,4.24E-05
28,0.007736975568334,0.005437900762955,0.000111427521457,5.81E-05
29,0.007568923471669,0.005448611176759,7.06141323044753E-05,3.69E-05
30,0.007550322068731,0.00540678776751,7.06174556306754E-05,7.01E-05
31,0.007453534465432,0.005371552885771,2.73205438339081E-05,4.05E-05
32,0.007470813982288,0.005437992658963,7.31218863354566E-05,3.74E-05
33,0.007385468424062,0.005341322498322,7.0606411879098E-05,1.92E-05
34,0.007312413107554,0.005333925622751,1.34619707078052E-05,2.34E-05
35,0.007331410274009,0.005340746758282,4.07139519276139E-05,4.23E-05
36,0.00730144524763,0.005316650639524,1.70550846969591E-05,5.2E-05
37,0.007253001499375,0.005358957615892,5.95247919665782E-05,7.66E-05
38,0.007193334053457,0.005301559264362,2.47694328796651E-05,4.35E-05
39,0.007204355973701,0.0053356349578,0.000132433755267,4.89E-05
40,0.007181380818188,0.005282260572662,6.49301504034691E-05,2.28E-05
41,0.007097450668812,0.005352804712355,1.16373166716289E-05,9.52E-05
42,0.007072866955698,0.005261863271842,2.45550790453324E-05,4.71E-05
43,0.007045510833065,0.005264864686032,3.58823448895417E-05,4.37E-05
44,0.007008137359917,0.005302950766583,1.48042351086371E-05,7.09E-05
45,0.006983930251896,0.005262775728355,1.60414672068657E-05,5.11E-05
46,0.007007776299417,0.005215752060364,0.00010262454082,2.36E-05
47,0.007002828300595,0.005254866050482,8.28150741449496E-05,4.64E-05
48,0.006901720738312,0.005228270936857,4.2056762468464E-05,5.33E-06
49,0.006884626628757,0.005287025086383,4.36485654026261E-05,5.36E-05
50,0.006860614262124,0.005203746380905,5.62050373154519E-05,3.12E-05
51,0.0068231308043,0.00527360638991,2.73310939406572E-05,7.51E-05
52,0.00680697226584,0.005222961198042,0.000111286052576,2.13E-05
53,0.006744820974072,0.00520980320702,5.46322197110173E-05,3.56E-05
54,0.006756795567175,0.005198609957099,5.01463791596881E-05,4.31E-05
55,0.006857619366745,0.005193589929094,8.7073404899885E-05,1.22E-05
56,0.00675443392088,0.005185515574267,5.63860383663494E-05,2.53E-05
57,0.006670753776232,0.005225397751629,2.11321128382769E-05,5.04E-05
58,0.006715528173943,0.005163379120529,3.53628565561897E-05,1.34E-05
59,0.006724245105386,0.005178810050289,5.03692192483057E-06,1.97E-05
60,0.006604866416156,0.005166146306147,4.17622324527459E-05,4.58E-05


==> figures/gon-vs-ae/gon-vs-ae-1x1-nz=128,f=16,mean.csv <==
,Epoch,AE,GON
,1,0.015293824139536,0.011825588124792
,2,0.013405192559858,0.010052488252223
,3,0.012397900265157,0.009204363038043
,4,0.011821122829318,0.008376102943023
,5,0.011338597772122,0.007868915687104
,6,0.011015772573054,0.007509691525598
,7,0.010748547026515,0.007169230140646
,8,0.010518259509504,0.006905157955388
,9,0.010340815609296,0.006726077849567
,10,0.010102540186942,0.006466188020508
,11,0.010016264549991,0.006324753219485
,12,0.009913057670097,0.006219242959917
,13,0.009755448599557,0.00611646151185
,14,0.009613675636053,0.006016718279024
,15,0.009518259539306,0.005927295031945
,16,0.009562783870896,0.005858863967955
,17,0.009377146317462,0.005830784182648
,18,0.009439177593092,0.005729446545442
,19,0.009276755689879,0.005696157990992
,20,0.009238488056262,0.005682822212776
,21,0.009203632176717,0.005694626959364
,22,0.009254848207633,0.005655910340746
,23,0.009193547983666,0.005599737715423
,24,0.009133413311243,0.005577905834019
,25,0.009111053856909,0.005498279860218
,26,0.009061782860259,0.005470003735969
,27,0.009030472797255,0.005479922396739
,28,0.009003142124017,0.005437900762955
,29,0.008997890057166,0.005448611176759
,30,0.008992849241694,0.00540678776751
,31,0.008960010990997,0.005371552885771
,32,0.008959994571507,0.005437992658963
,33,0.008944697083632,0.005341322498322
,34,0.008941154612501,0.005333925622751
,35,0.008880948531131,0.005340746758282
,36,0.008853199363351,0.005316650639524
,37,0.00888937068373,0.005358957615892
,38,0.008837474524776,0.005301559264362
,39,0.008855412678123,0.0053356349578
,40,0.008833944997887,0.005282260572662
,41,0.0088182390365,0.005352804712355
,42,0.008796576423148,0.005261863271842
,43,0.008792327799002,0.005264864686032
,44,0.008829407959878,0.005302950766583
,45,0.008749515206615,0.005262775728355
,46,0.008843870110909,0.005215752060364
,47,0.008776447274188,0.005254866050482
,48,0.008749226317604,0.005228270936857
,49,0.00869775918593,0.005287025086383
,50,0.008747273278236,0.005203746380905
,51,0.008720037234426,0.00527360638991
,52,0.008749981565972,0.005222961198042
,53,0.008701931583484,0.00520980320702
,54,0.008651869524916,0.005198609957099
,55,0.008716966759562,0.005193589929094
,56,0.008676936421394,0.005185515574267
,57,0.00866374177138,0.005225397751629
,58,0.00866055351754,0.005163379120529
,59,0.008688473368486,0.005178810050289
,60,0.008641476529241,0.005166146306147


==> figures/gon-vs-ae/gon-vs-ae-1x1-nz=128,f=16.csv <==
Epoch,AE,GON
1,0.015469388104975,0.011891667081118
2,0.013500592671335,0.01006734126538
3,0.012410850264132,0.009301801908016
4,0.011937562376261,0.00839482553184
5,0.011313708499074,0.00777952667892
6,0.010988029651344,0.007605001221001
7,0.010646273382008,0.007172855618596
8,0.010502399876714,0.006917170047462
9,0.010268867015839,0.006802455991507
10,0.010123201645911,0.006457607980073
11,0.009890101850033,0.006296189720035
12,0.009899137541652,0.006189323291481
13,0.009631731547415,0.006082325407565
14,0.009559331461787,0.006021792424321
15,0.009513217955828,0.005911164231896
16,0.009624203667045,0.005798800324202
17,0.009376681409776,0.00571230134815
18,0.009453711099923,0.005679856558442
19,0.009245328605175,0.005679441664219
20,0.009296576492488,0.00562925699383
21,0.009147401899099,0.005627243176699
22,0.009315579198301,0.00562650159359
23,0.009271441027522,0.005735738986135
24,0.009186262264848,0.005573691177964
25,0.009077219292521,0.005428253441751
26,0.00910968426615,0.00539971368134
27,0.009181682020426,0.005518130024374
28,0.009016077034175,0.005433603604138
29,0.008973523974419,0.00540749036938
30,0.009116801433265,0.005487742242217
31,0.009024953469634,0.005332872078866
32,0.009184922091663,0.005402663365006
33,0.00898696295917,0.005330345123857
34,0.008895626291633,0.005346569617689
35,0.008869574405253,0.005298866930604
36,0.008862550370395,0.005319085177183
37,0.00892623141408,0.005333048646748
38,0.008810418657959,0.005346360925287
39,0.008838713169098,0.005338740679324
40,0.00887920986861,0.005256220240593
41,0.008871489204466,0.005293576114476
42,0.008804632350802,0.005292369885296
43,0.008764772675931,0.005270033096373
44,0.008912983350456,0.005367990039438
45,0.00876216031611,0.005244416739941
46,0.008861301466823,0.005228160072416
47,0.008827568031847,0.00520491776228
48,0.008713110350072,0.005223882237971
49,0.008685322478414,0.00530103674233
50,0.008756126277149,0.005191355547756
51,0.008725923486054,0.005349965249002
52,0.008675772696733,0.005234401586652
53,0.008680229075253,0.005236070694774
54,0.008690620772541,0.005148907558024
55,0.008650169707835,0.005187890248895
56,0.008694457821548,0.005202396173179
57,0.008666563779116,0.005242099168301
58,0.008703176863492,0.005148229099959
59,0.008660092018545,0.005188704529852
60,0.008663978427649,0.005121894444525


==> figures/gon-vs-ae/gon-vs-ae-1x1-nz=32,f=16,mean,std.csv <==
Epoch,AEmean,GONmean,AEstd,GONstd
1,0.01742969848752,0.014035425616503,2.48E-04,1.01E-04
2,0.015575083271861,0.013227360557715,7.32E-05,4.74E-05
3,0.014735732467175,0.013146599126657,7.44E-05,8.88E-05
4,0.014292602204084,0.012957988462746,7.51E-05,2.28E-05
5,0.01399134132723,0.0129020473514,3.43E-05,1.32E-04
6,0.013772047975659,0.012758375176787,2.79E-05,5.64E-05
7,0.013659703166783,0.012686288447877,1.75E-04,3.71E-05
8,0.013569081946711,0.012638381544252,5.03E-05,1.19E-04
9,0.013437245018085,0.012546820075115,9.54E-05,4.06E-05
10,0.013368462902606,0.012525579736034,1.20E-04,3.92E-05
11,0.01326205954661,0.012551348385016,7.76E-05,2.23E-05
12,0.013236696681082,0.012576811404824,9.35E-05,8.50E-05
13,0.01310818814834,0.012473905762434,6.67E-05,3.25E-05
14,0.013074079054495,0.012472569274704,1.28E-05,5.46E-05
15,0.013093558546205,0.012454698079725,6.05E-05,1.04E-04
16,0.012994857193828,0.012425668585301,9.10E-05,7.28E-05
17,0.012960285009742,0.012385003162027,3.89E-05,8.19E-05
18,0.012961162392994,0.012335621180832,8.64E-05,3.18E-05
19,0.012970145127277,0.012317272479336,4.73E-05,7.81E-05
20,0.012918285347621,0.012266210364898,1.87E-05,3.27E-05
21,0.012859819753766,0.012276077845097,3.69E-05,3.53E-05
22,0.012867845487595,0.012270033762455,7.78E-05,3.06E-05
23,0.012815593568087,0.012197729210456,1.85E-05,5.05E-05
24,0.012762545193136,0.012265364270409,4.58E-05,1.49E-05
25,0.01273316328754,0.012228547765017,3.04E-05,1.98E-05
26,0.012717488806844,0.012212836181521,3.77E-05,5.21E-05
27,0.012713556599716,0.012236890373031,1.72E-05,1.14E-04
28,0.01266489350766,0.012174899879098,1.79E-05,2.70E-05
29,0.012687859544655,0.012159090264638,6.31E-05,2.26E-06
30,0.012643611586889,0.012158540514509,3.59E-05,5.14E-05
31,0.012666122970482,0.012144553195238,6.97E-05,7.81E-05
32,0.012589426997801,0.012128739027282,3.49E-05,1.78E-06
33,0.012587493900259,0.012166028714776,3.29E-05,2.27E-05
34,0.012600724956493,0.01211461597234,4.97E-05,1.21E-05
35,0.012601686720749,0.012105145308773,2.53E-05,1.14E-05
36,0.012570208226343,0.01208678961436,5.52E-06,2.88E-05
37,0.012572896733185,0.012105210241179,6.02E-05,3.99E-05
38,0.012632414607207,0.012149333658616,1.06E-04,2.83E-05
39,0.012525600776573,0.012029426012536,2.37E-05,1.60E-05
40,0.012518687700232,0.012091284286777,3.83E-05,8.28E-05
41,0.012498497252961,0.012044703933795,5.46E-05,2.63E-05
42,0.012486955879033,0.012055602665444,2.82E-05,2.05E-05
43,0.012486145392358,0.012012367361486,6.69E-06,1.67E-06
44,0.012494404296577,0.012038849144975,4.06E-05,4.66E-05
45,0.012457151136001,0.012050390919149,2.88E-05,7.60E-05
46,0.01249960900108,0.011969660039942,3.55E-05,1.19E-05
47,0.012534336027205,0.011968615344862,1.47E-04,1.49E-05
48,0.012461848046879,0.012003698768218,5.85E-05,2.46E-05
49,0.012455683785975,0.011988692271412,9.76E-05,2.90E-05
50,0.012426366652747,0.011954323683083,4.03E-05,2.27E-05
51,0.012431015665432,0.011964708269537,2.76E-05,1.26E-05
52,0.012417630675038,0.011922675821682,6.14E-05,1.03E-05
53,0.012452595311801,0.011939160867135,1.07E-04,2.54E-05
54,0.012466461325189,0.011918214911521,6.09E-05,1.28E-05
55,0.012385689242482,0.011925730615656,2.87E-05,1.47E-05
56,0.012401579811672,0.011926401823064,7.38E-05,3.02E-06
57,0.012363617990017,0.01191362893949,3.45E-05,1.36E-05
58,0.012402416488131,0.011933413388431,5.48E-05,3.44E-05
59,0.012354444366396,0.011944607083897,5.74E-05,2.29E-05
60,0.012403772798181,0.011927199956377,6.64E-05,2.10E-05


==> figures/gon-vs-ae/gon-vs-ae-1x1-nz=32,f=16,mean.csv <==
,Epoch,AE,GON
,1,0.01742969848752,0.014035425616503
,2,0.015575083271861,0.013227360557715
,3,0.014735732467175,0.013146599126657
,4,0.014292602204085,0.012957988462746
,5,0.01399134132723,0.0129020473514
,6,0.013772047975659,0.012758375176787
,7,0.013659703166783,0.012686288447877
,8,0.013569081946711,0.012638381544252
,9,0.013437245018085,0.012546820075115
,10,0.013368462902606,0.012525579736034
,11,0.01326205954661,0.012551348385016
,12,0.013236696681082,0.012576811404824
,13,0.01310818814834,0.012473905762434
,14,0.013074079054495,0.012472569274704
,15,0.013093558546205,0.012454698079725
,16,0.012994857193828,0.012425668585301
,17,0.012960285009742,0.012385003162027
,18,0.012961162392994,0.012335621180832
,19,0.012970145127277,0.012317272479336
,20,0.012918285347621,0.012266210364898
,21,0.012859819753766,0.012276077845097
,22,0.012867845487595,0.012270033762455
,23,0.012815593568087,0.012197729210456
,24,0.012762545193136,0.012265364270409
,25,0.01273316328754,0.012228547765017
,26,0.012717488806844,0.012212836181521
,27,0.012713556599716,0.012236890373031
,28,0.01266489350766,0.012174899879098
,29,0.012687859544655,0.012159090264638
,30,0.012643611586889,0.012158540514509
,31,0.012666122970482,0.012144553195238
,32,0.012589426997801,0.012128739027282
,33,0.012587493900259,0.012166028714776
,34,0.012600724956493,0.01211461597234
,35,0.012601686720749,0.012105145308773
,36,0.012570208226343,0.01208678961436
,37,0.012572896733185,0.012105210241179
,38,0.012632414607207,0.012149333658616
,39,0.012525600776573,0.012029426012536
,40,0.012518687700232,0.012091284286777
,41,0.012498497252961,0.012044703933795
,42,0.012486955879033,0.012055602665444
,43,0.012486145392358,0.012012367361486
,44,0.012494404296577,0.012038849144975
,45,0.012457151136001,0.012050390919149
,46,0.01249960900108,0.011969660039942
,47,0.012534336027205,0.011968615344862
,48,0.012461848046879,0.012003698768218
,49,0.012455683785975,0.011988692271412
,50,0.012426366652747,0.011954323683083
,51,0.012431015665432,0.011964708269537
,52,0.012417630675038,0.011922675821682
,53,0.012452595311801,0.011939160867135
,54,0.012466461325189,0.011918214911521
,55,0.012385689242482,0.011925730615656
,56,0.012401579811672,0.011926401823064
,57,0.012363617990017,0.01191362893949
,58,0.012402416488131,0.011933413388431
,59,0.012354444366396,0.011944607083897
,60,0.012403772798181,0.011927199956377


==> figures/gon-vs-ae/gon-vs-ae-1x1-nz=32,f=16.csv <==
Epoch,AE,GON
1,0.017377261072397,0.014007584449053
2,0.015497339889407,0.013281956225038
3,0.014817930758,0.01311829433322
4,0.014228578656912,0.012984310079515
5,0.013959616422653,0.013028152877092
6,0.013787498697639,0.012735357251763
7,0.013718609698117,0.012692976364791
8,0.013600564561784,0.012775604084432
9,0.013498136773706,0.012586779631972
10,0.013350049965084,0.012566770759821
11,0.01318705547601,0.012527719467878
12,0.013323382474482,0.012597378264666
13,0.013115601614118,0.012466848657131
14,0.013071465305984,0.012425687624812
15,0.013083583675325,0.012385732909143
16,0.012930104508996,0.012505712869167
17,0.012963280081749,0.012444023580551
18,0.012884558178485,0.012344095962942
19,0.01302398648113,0.012363514205813
20,0.012903487309814,0.012303721384406
21,0.012896927073598,0.012246877782345
22,0.012946709990501,0.012256415424049
23,0.012794282287359,0.012255342082679
24,0.012736803852022,0.012279168274999
25,0.012757270596922,0.01222493962884
26,0.012747159227729,0.012266400489807
27,0.012710408307612,0.012368651324511
28,0.012652696110308,0.012202811687589
29,0.012614977546036,0.012158733671606
30,0.012611277401447,0.012217462906838
31,0.012598815374076,0.012234446627796
32,0.012570858933032,0.012130077041984
33,0.01255021058023,0.01216996073246
34,0.012594963423908,0.012112027571797
35,0.012572688050568,0.012117984274626
36,0.012572650797665,0.012116208242178
37,0.012521483935416,0.012131289257705
38,0.01254671625793,0.012180280102193
39,0.012499335221946,0.01202142175138
40,0.012482017278671,0.012176722376347
41,0.012487175874412,0.012033027374148
42,0.012474647723138,0.012038910722435
43,0.012480983510614,0.012012729437351
44,0.012471160851419,0.012071404966116
45,0.012432279065251,0.012136352861524
46,0.012488130480051,0.011956061695218
47,0.012441205792129,0.01196516625762
48,0.012429835274816,0.011984293208718
49,0.012566500343382,0.01201332269758
50,0.012468339875341,0.011978390595317
51,0.012405776418746,0.011973570272327
52,0.012479297816753,0.011913707967401
53,0.01243503857404,0.011968292084336
54,0.012487237341702,0.01191880348444
55,0.012385675683618,0.011925194521546
56,0.012330337427557,0.011922972323895
57,0.012324074283242,0.01191104108423
58,0.012420576065779,0.011936336897314
59,0.01230881921947,0.011924556207359
60,0.012413293123245,0.011949317287803


==> figures/gon-vs-ae/gon-vs-ae-1x1-nz=5,f=16.csv <==
Epoch,AE,GON
1,0.029001843184233,0.028767624406219
2,0.028783190995455,0.028654181543589
3,0.028313260525465,0.02862771985054
4,0.02818414196372,0.028414078623653
5,0.027970688417554,0.028406235830784
6,0.027871657162905,0.028267785460949
7,0.027818409726024,0.028247360008955
8,0.027778305113316,0.028321662248373
9,0.027616996318102,0.02833554887712
10,0.027613468468189,0.028270969517231
11,0.027504773810506,0.02819878579855
12,0.027543768286705,0.028208481129408
13,0.027437111362815,0.028140463572741
14,0.027422983199358,0.028184310850501
15,0.027295352891088,0.028162221111059
16,0.027199884876609,0.028110740799904
17,0.027151841670275,0.028057904150486
18,0.027214322239161,0.028063299569488
19,0.027177777141333,0.028117782294154
20,0.027169857174158,0.028079148780108
21,0.027092184871435,0.028047526739836
22,0.027230322360993,0.02804524348855
23,0.027065770700574,0.028004731575251
24,0.026979425922036,0.028046016027927
25,0.027112016454339,0.02804911931634
26,0.02686745300889,0.028031866685152
27,0.026874782517552,0.028166368512511
28,0.026835104450584,0.02799260568738
29,0.026802366599441,0.02801967686832
30,0.026846183463931,0.028013121787906
31,0.02682663500309,0.027971673595309
32,0.026815744116902,0.027988493155837
33,0.026889279484749,0.027983047910929
34,0.026848973706365,0.028024946167469
35,0.026747623458505,0.02805006378293
36,0.026780840009451,0.027961131407619
37,0.026686146855354,0.027989298392534
38,0.026681626215577,0.027931947800517
39,0.026695337146521,0.027921638630629
40,0.026727112010121,0.027999089946747
41,0.026679648086429,0.027937865438461
42,0.026647169142962,0.027902989730835
43,0.026586554944515,0.027944019398689
44,0.026647511869669,0.02794047623992
45,0.026592966169119,0.027991686632037
46,0.026621378958225,0.027958020576835
47,0.026627097278833,0.027912561816573
48,0.026541735976935,0.028015662087202
49,0.02666711807251,0.027957498728037
50,0.026470055803657,0.027915250968337
51,0.026513632386923,0.02793352077663
52,0.026537839323282,0.027892719080448
53,0.026508504524827,0.027926684724689
54,0.026457916945219,0.027862140971422
55,0.026461014524102,0.02792702092886
56,0.026512740179896,0.027910441839695
57,0.026457501575351,0.027892745674849
58,0.026465356349945,0.027906154817939
59,0.026505243033171,0.027931121324301
60,0.026411611586809,0.027938439869881


==> figures/gon-vs-ae/gon-vs-ae-1x1-nz=512,f=128,mean,std.csv <==
Epoch,AEmean,GONmean,AEstd,GONstd
1,0.02064001404504,0.014979215998252,2.34E-04,5.47E-05
2,0.015377645141085,0.011061645449102,3.46E-04,9.24E-05
3,0.012966768867274,0.009201931691468,1.04E-04,9.66E-05
4,0.011720559793015,0.00802815732648,2.58E-04,5.85E-05
5,0.010726944759389,0.00702277509282,2.51E-04,9.79E-05
6,0.009961259617805,0.006458881456653,1.33E-04,1.20E-04
7,0.009309190562765,0.00608816831092,2.97E-05,4.26E-05
8,0.00894531185478,0.005707698731522,8.37E-05,1.38E-04
9,0.008376016207437,0.005460160351594,7.67E-05,2.25E-04
10,0.008140512603819,0.005013267217179,2.37E-04,9.45E-05
11,0.007868638944228,0.004656654914369,3.89E-05,6.73E-05
12,0.00763950325499,0.004457279186696,7.44E-05,1.43E-04
13,0.00732937036112,0.004235900174926,1.05E-04,4.37E-05
14,0.007016529519111,0.0040855273287,1.72E-04,8.25E-05
15,0.006846539696703,0.003997049638132,1.43E-04,1.59E-05
16,0.006584285415709,0.003780695663144,7.19E-05,2.50E-05
17,0.006506535374324,0.003643554897308,9.14E-05,3.03E-05
18,0.006275998336176,0.003536751265526,4.90E-05,4.77E-05
19,0.006141558990131,0.003450623797675,1.10E-04,9.59E-05
20,0.006019760426482,0.003314121882916,1.07E-04,3.84E-05
21,0.005884964815974,0.00329107219547,1.10E-04,5.09E-05
22,0.005776059278796,0.003262140306085,9.13E-05,1.65E-04
23,0.005710245262682,0.003108447379222,2.65E-05,1.26E-04
24,0.005529903710336,0.003082037241608,2.74E-05,6.98E-05
25,0.005538832971901,0.003002357408653,7.33E-05,3.36E-05
26,0.005400745711625,0.002854362646391,7.29E-05,4.51E-05
27,0.005261707388908,0.002863342627138,6.74E-05,4.56E-05
28,0.005244903010925,0.002734838157197,3.15E-05,4.71E-05
29,0.005134449748248,0.002682453585168,5.30E-05,2.39E-05
30,0.005039436163654,0.002625164293721,5.71E-05,2.94E-05
31,0.005040639696022,0.002585738375336,8.74E-05,4.88E-05
32,0.00496876374195,0.002610137861719,1.69E-05,4.32E-05
33,0.004869243811071,0.002505701690291,5.77E-05,6.52E-05
34,0.004879173010985,0.002433506531467,7.44E-05,1.84E-05
35,0.004806053479115,0.002426861500492,9.11E-05,9.36E-06
36,0.004666379586409,0.002356522840982,5.78E-05,2.99E-05
37,0.004634075595389,0.00231922002847,3.89E-05,2.61E-05
38,0.004589443561385,0.002322760498623,3.45E-05,1.90E-05
39,0.004549843875219,0.002249369739468,3.40E-05,2.89E-05
40,0.004571506211062,0.002205775807003,6.86E-05,3.92E-05
41,0.004472669981718,0.002183396516939,2.50E-05,3.97E-05
42,0.004413007447471,0.002149100773012,2.28E-05,2.76E-05
43,0.004374396072278,0.002137084927609,4.96E-05,5.03E-05
44,0.004367832963318,0.002101406498328,2.98E-05,3.48E-05
45,0.004304591298203,0.002066539869482,4.65E-05,1.43E-05
46,0.004283828446617,0.002053412418291,6.52E-05,3.15E-05
47,0.004267253709783,0.002006562131792,5.78E-05,2.24E-05
48,0.004172044138908,0.002007663979928,1.88E-05,2.69E-05
49,0.004145587448527,0.001980113088042,1.89E-05,2.54E-05
50,0.004137202041199,0.001963085080658,2.20E-05,2.85E-05
51,0.00409210758691,0.001918996420627,4.20E-05,7.50E-06
52,0.004092391682019,0.001925272026112,9.56E-05,2.35E-05
53,0.004064158335924,0.001888533749928,1.18E-04,3.43E-05
54,0.00398292406261,0.001853920718382,3.75E-05,2.62E-06
55,0.004003077016373,0.001863677016422,3.82E-05,3.69E-05
56,0.003940313534339,0.0018154236608,6.15E-05,2.88E-05
57,0.003972281866868,0.001781166143691,2.36E-05,2.82E-05
58,0.003911023736844,0.001788331653178,2.51E-05,2.49E-05
59,0.003919742285411,0.001778793080201,8.53E-05,7.42E-05
60,0.00383416787905,0.001789603693659,4.83E-05,6.06E-05


==> figures/gon-vs-ae/gon-vs-ae-1x1-nz=512,f=128,mean.csv <==
,Epoch,AE,GON
,1,0.02064001404504,0.014979215998252
,2,0.015377645141085,0.011061645449102
,3,0.012966768867274,0.009201931691468
,4,0.011720559793015,0.00802815732648
,5,0.010726944759389,0.00702277509282
,6,0.009961259617805,0.006458881456653
,7,0.009309190562765,0.00608816831092
,8,0.00894531185478,0.005707698731522
,9,0.008376016207437,0.005460160351594
,10,0.008140512603819,0.005013267217179
,11,0.007868638944228,0.004656654914369
,12,0.00763950325499,0.004457279186696
,13,0.00732937036112,0.004235900174926
,14,0.007016529519111,0.0040855273287
,15,0.006846539696703,0.003997049638132
,16,0.006584285415709,0.003780695663144
,17,0.006506535374324,0.003643554897308
,18,0.006275998336176,0.003536751265526
,19,0.006141558990131,0.003450623797675
,20,0.006019760426482,0.003314121882916
,21,0.005884964815974,0.00329107219547
,22,0.005776059278796,0.003262140306085
,23,0.005710245262682,0.003108447379222
,24,0.005529903710336,0.003082037241608
,25,0.005538832971901,0.003002357408653
,26,0.005400745711625,0.002854362646391
,27,0.005261707388908,0.002863342627138
,28,0.005244903010925,0.002734838157197
,29,0.005134449748248,0.002682453585168
,30,0.005039436163654,0.002625164293721
,31,0.005040639696022,0.002585738375336
,32,0.00496876374195,0.002610137861719
,33,0.004869243811071,0.002505701690291
,34,0.004879173010985,0.002433506531467
,35,0.004806053479115,0.002426861500492
,36,0.004666379586409,0.002356522840982
,37,0.004634075595389,0.00231922002847
,38,0.004589443561385,0.002322760498623
,39,0.004549843875219,0.002249369739468
,40,0.004571506211062,0.002205775807003
,41,0.004472669981718,0.002183396516939
,42,0.004413007447471,0.002149100773012
,43,0.004374396072278,0.002137084927609
,44,0.004367832963318,0.002101406498328
,45,0.004304591298203,0.002066539869482
,46,0.004283828446617,0.002053412418291
,47,0.004267253709783,0.002006562131792
,48,0.004172044138908,0.002007663979928
,49,0.004145587448527,0.001980113088042
,50,0.004137202041199,0.001963085080658
,51,0.00409210758691,0.001918996420627
,52,0.004092391682019,0.001925272026112
,53,0.004064158335924,0.001888533749928
,54,0.00398292406261,0.001853920718382
,55,0.004003077016373,0.001863677016422
,56,0.003940313534339,0.0018154236608
,57,0.003972281866868,0.001781166143691
,58,0.003911023736844,0.001788331653178
,59,0.003919742285411,0.001778793080201
,60,0.00383416787905,0.001789603693659


==> figures/gon-vs-ae/gon-vs-ae-1x1-nz=512,f=128.csv <==
Epoch,AE,GON
1,0.020427523180842,0.014962820053101
2,0.015035232529044,0.011082690669
3,0.012919441796839,0.009100210142136
4,0.011422528885305,0.008028511219621
5,0.010521215386689,0.006938596771359
6,0.00999082159251,0.006597879775763
7,0.009292919188738,0.006137047275007
8,0.009000873193145,0.005598781928718
9,0.008287820033729,0.005230713611841
10,0.008075025863945,0.004968876944482
11,0.00791326072067,0.004688926813304
12,0.007654209621251,0.00438539822489
13,0.007255475502461,0.004193366404176
14,0.007190249394625,0.003990771712214
15,0.00684456108138,0.003981885325015
16,0.006595894694328,0.003779228018671
17,0.006566924974322,0.003609024011195
18,0.006263695657253,0.003587994301319
19,0.006233854684979,0.003372250674069
20,0.006096709519625,0.003357576361597
21,0.00598456338048,0.003286847240925
22,0.005800111684948,0.003450795212686
23,0.005680321715772,0.0030638534455
24,0.005560993682593,0.003118657399863
25,0.005585409235209,0.003023237253279
26,0.005459477193654,0.00282747137621
27,0.005323300603777,0.002913503263593
28,0.00528122857213,0.002686254702806
29,0.005179827101529,0.002654958298653
30,0.005105272401124,0.002593993902504
31,0.005126710515469,0.002558980747387
32,0.004952997900546,0.002653725703359
33,0.004913386888802,0.002481783183515
34,0.004943260457367,0.00244430978328
35,0.004909435752779,0.002436794482693
36,0.004657474346459,0.002328948976845
37,0.004645907785743,0.002290899719894
38,0.00460639083758,0.002342726257443
39,0.004586540628225,0.002282384494841
40,0.004649526905268,0.00216465623416
41,0.004500062670559,0.002151433393881
42,0.004393550567329,0.002123027331382
43,0.004421578720212,0.00218764666751
44,0.004402216989547,0.002133849474564
45,0.004329284653068,0.002050054928213
46,0.004330506548285,0.002049614950642
47,0.004226446617395,0.001999854471907
48,0.004177950788289,0.002025226890445
49,0.004139261785895,0.002009083608538
50,0.004139261785895,0.0019302265843
51,0.004138812422752,0.001911742559522
52,0.004174135159701,0.001922485242784
53,0.004195215180516,0.001928049910888
54,0.004003720358014,0.001856454883516
55,0.003996938932687,0.001874174638838
56,0.003934370353818,0.001782246822417
57,0.003999107051641,0.001749276339859
58,0.003932159859687,0.001775450354069
59,0.004017429426312,0.00174187293753
60,0.003830534638837,0.001722324163094


==> figures/gon-vs-ae/gon-vs-ae-1x1-nz=512,f=16,mean,eval,std.csv <==
Epoch,AETrain,AETest,GONTrain,GONTest,AETestSTD,GONTestSTD
1,0.015345662126144,0.01540448358357,0.012316665973663,0.012331035411358,4.15473209586272E-05,9.64E-05
2,0.01289678036352,0.012952933030327,0.010246396025519,0.01028368481795,8.43081449779251E-05,0.000178465084464
3,0.011876389872432,0.011947032388051,0.009486980156899,0.009524086210132,0.00013104816648,7.78E-05
4,0.011281363308927,0.011343910519282,0.008516884066761,0.008530547753473,7.84974073778135E-05,0.000155196938554
5,0.010591832297047,0.010702930525939,0.007931187573175,0.0079649124071,0.00011539810793,0.000107461987441
6,0.010171228597264,0.010243561643362,0.007483710706731,0.007502829809487,0.000117679415216,0.000103006739444
7,0.009791721544564,0.009877139534056,0.007159534689983,0.00718383162866,3.15192861166171E-05,4.55E-05
8,0.009449638150831,0.009532511345049,0.006775637058218,0.006808123699824,1.10273860859817E-05,0.000129839285129
9,0.009243995319009,0.009326038468877,0.006546978893578,0.006567511887848,0.00013203930596,2.27E-05
10,0.008919344789187,0.009007558465997,0.006393093657295,0.006386543808381,5.80634483906599E-05,9.09E-05
11,0.008782887049615,0.00886528784881,0.006154905915161,0.006184259498616,9.56647913584719E-05,6.12E-05
12,0.008492926949859,0.008585354911784,0.006072162020703,0.006080911004792,2.87005797807272E-05,1.92E-05
13,0.00834008597066,0.008442953301966,0.005778712344468,0.005792545537899,0.000113469782145,5.83E-05
14,0.008184295803308,0.008259370005131,0.005582847843071,0.005602290386707,5.69033491969001E-05,6.82E-05
15,0.007927936405043,0.008000115908186,0.005502075499694,0.005519493022064,2.29415275739558E-05,3.64E-05
16,0.007859289563696,0.007958790702621,0.005277584126294,0.005295053001493,9.69443758643021E-05,4.64E-05
17,0.007680499099096,0.007784067693353,0.005096586413085,0.005107765496274,4.71489141846105E-05,6.13E-05
18,0.007591624669433,0.007672288614511,0.004987147517304,0.004999650661647,2.66776966253459E-05,9.92E-05
19,0.007502399970094,0.007593944302201,0.004898360584577,0.004917464040716,0.00012553324277,7.69E-05
20,0.007362071474095,0.007436409468949,0.004829324849645,0.004825616378089,3.5378092417512E-05,0.000133040171367
21,0.007274378572106,0.007353274385134,0.004723114333004,0.004733686547478,3.79156196609828E-05,0.000116204368968
22,0.007217953688701,0.007302982321878,0.004695035688827,0.004708019115031,7.64151345625851E-06,9.79E-05
23,0.007107280363838,0.007192266534766,0.004558559442063,0.004581694348156,0.000140617390769,3.83E-06
24,0.007001488997738,0.007087178296347,0.004566586637447,0.004580382038901,3.03984699727218E-05,0.000117138854831
25,0.006981488034328,0.00705717206498,0.004468719990452,0.004478639998535,2.07047601092595E-05,3.38E-05
26,0.006904424600999,0.007003651084999,0.00442416227291,0.004433218369385,2.7284879847834E-05,2.47E-05
27,0.006829567204515,0.006900577152272,0.004389135507445,0.004414283191413,8.04613664099561E-05,5.4E-05
28,0.006733599347572,0.006803917392592,0.004353109317919,0.004365290256838,4.99670445956491E-05,0.00012774022999
29,0.006739310047527,0.006814081271489,0.004269424542834,0.004276630819092,5.07765098445481E-05,7.93E-05
30,0.006689028752347,0.00677878665179,0.004240464774668,0.004258765219897,8.23440272976672E-05,6.22E-05
31,0.006584498224358,0.006678451871375,0.004208395316452,0.004215110386908,3.22472944373981E-05,0.000106858807334
32,0.006512378124495,0.006582455061873,0.004142699872305,0.004154570704699,5.24949315825663E-05,7E-05
33,0.006449190758367,0.006534902733564,0.004103912463884,0.004120137620966,2.08387138335097E-05,3.18E-05
34,0.006367521217565,0.006435479581356,0.004090590142955,0.004105532851567,4.9375618773096E-05,3.45E-05
35,0.006387337505122,0.006471628922224,0.004122426039775,0.004136256311586,9.23159382520326E-05,6.92E-05
36,0.006319154130717,0.006396158935626,0.004059620251258,0.004073711466789,3.75535920548644E-05,5.79E-05
37,0.006338693190118,0.006423747814695,0.004016066408505,0.004027399487297,4.11488039785026E-05,5.12E-05
38,0.006233883426686,0.006310465888679,0.003967589474718,0.003976016003887,2.17658202012615E-05,3.34E-05
39,0.006280229200919,0.00636884436508,0.003982535029203,0.003995915940404,5.06917554929155E-05,3.09E-05
40,0.00621380118976,0.006310194618007,0.003904652951807,0.003914203745872,5.01847527574738E-05,5.32E-05
41,0.006161353541513,0.006239069704215,0.003888069922427,0.003899447049697,9.94801865606161E-06,3.07E-05
42,0.006139423496823,0.006211951693396,0.003931516998361,0.003950609045724,1.05035494159133E-05,3.89E-05
43,0.006125180632273,0.006209650358558,0.003856758540372,0.003866269826641,7.24779491812091E-05,4.12E-05
44,0.006059489642382,0.006126246696214,0.0038347038426,0.003847167641421,7.30011015220067E-05,4.59E-05
45,0.005999933813612,0.006065093120436,0.003806884580056,0.003817286049326,3.253590277902E-05,5.06E-05
46,0.00601614641885,0.006092300993701,0.003843995776822,0.003855318840841,4.46824901585995E-05,2.49E-05
47,0.00593178376923,0.006018199134866,0.003771349457999,0.003792332368096,4.10488998792266E-05,4.25E-05
48,0.005955105175873,0.006012793686489,0.003769799216886,0.00378166697522,0.000113646959858,5.27E-05
49,0.005966369454165,0.006018992564579,0.003759308706621,0.003767243338625,8.06052450145814E-05,2.83E-05
50,0.005868986938496,0.005930425258974,0.003755498442252,0.003765597586582,1.63183614070759E-06,8.19E-05
51,0.005857447322607,0.005935952930649,0.003768369793395,0.003783413573354,3.18514640867705E-05,0.000125952858391
52,0.005873406138718,0.005933003174265,0.00369424448212,0.003703227760394,4.60692229798314E-05,4.42E-05
53,0.00579083316644,0.005878918802738,0.003702431555539,0.003717611378928,5.09407647798494E-05,2.56E-05
54,0.00579101317962,0.005879702675343,0.003725114377389,0.00373791296954,5.63535623445477E-05,2.64E-05
55,0.005696807105939,0.00578624731948,0.003636178811093,0.003644886400054,6.75390473760389E-05,9.96E-06
56,0.005681312584976,0.005765846274793,0.003625574482381,0.003639068908989,1.07070941753282E-05,3.91E-05
57,0.005696886079808,0.005764508719246,0.003656593131572,0.003672527376066,5.99602015691657E-05,5.81E-05
58,0.005680870866477,0.005759669149915,0.003629251427998,0.003645874806742,0.000103620192453,3.56E-05
59,0.00562291666011,0.00570660384049,0.003617430929591,0.00362567082271,5.56185151268588E-05,2.96E-05
60,0.005574325576822,0.005658374887208,0.003598292402327,0.003609508344034,2.89862763322257E-05,2.39E-05


==> figures/gon-vs-ae/gon-vs-ae-1x1-nz=512,f=16,mean,eval.csv <==
Epoch,AETrain,AETest,GONTrain,GONTest
1,0.014887501949867,0.014942244712512,0.012316665973663,0.012331035411358
2,0.012637611730099,0.012694827063878,0.010246396025519,0.01028368481795
3,0.01180020511508,0.011871423312028,0.009486980156899,0.009524086210132
4,0.01123873254329,0.01129672010839,0.008516884066761,0.008530547753473
5,0.010710032624503,0.01079734043479,0.007931187573175,0.0079649124071
6,0.010548576570153,0.010632411431273,0.007483710706731,0.007502829809487
7,0.010101842061679,0.010194618405402,0.007159534689983,0.00718383162866
8,0.009886859927475,0.009971889563402,0.006775637058218,0.006808123699824
9,0.009736674359341,0.009835999020934,0.006546978893578,0.006567511887848
10,0.009625356600285,0.009704566047589,0.006393093657295,0.006386543808381
11,0.009546446332832,0.00964275641491,0.006154905915161,0.006184259498616
12,0.00952471013238,0.009589977278312,0.006072162020703,0.006080911004792
13,0.009342168949842,0.009426268937687,0.005778712344468,0.005792545537899
14,0.009376857747237,0.009480250397821,0.005582847843071,0.005602290386707
15,0.009242840832671,0.009326497951647,0.005502075499694,0.005519493022064
16,0.009235502111713,0.009354007122914,0.005277584126294,0.005295053001493
17,0.009169436219533,0.009257719651361,0.005096586413085,0.005107765496274
18,0.009146195276976,0.009273319544892,0.004987147517304,0.004999650661647
19,0.009096703407069,0.009208872618278,0.004898360584577,0.004917464040716
20,0.009060586250623,0.009181694857279,0.004829324849645,0.004825616378089
21,0.009032440072497,0.009136155534784,0.004723114333004,0.004733686547478
22,0.00900391600579,0.009117747211953,0.004695035688827,0.004708019115031
23,0.008983712776303,0.009091538680593,0.004558559442063,0.004581694348156
24,0.008919973936876,0.009028143529097,0.004566586637447,0.004580382038901
25,0.008840866459409,0.008960180347164,0.004468719990452,0.004478639998535
26,0.008830020879209,0.008956275289754,0.00442416227291,0.004433218369385
27,0.008807878277202,0.008938539663951,0.004389135507445,0.004414283191413
28,0.008937419621448,0.009084832750261,0.004353109317919,0.004365290256838
29,0.008930409861505,0.009056752703587,0.004269424542834,0.004276630819092
30,0.008801203207274,0.008947932425638,0.004240464774668,0.004258765219897
31,0.008779415021837,0.008896897636851,0.004208395316452,0.004215110386908
32,0.008738997782469,0.008891643741727,0.004142699872305,0.004154570704699
33,0.008727018981179,0.008864547868073,0.004103912463884,0.004120137620966
34,0.008835339627167,0.008987810991208,0.004090590142955,0.004105532851567
35,0.008679679785868,0.008820372285446,0.004122426039775,0.004136256311586
36,0.008726617145042,0.008878039981425,0.004059620251258,0.004073711466789
37,0.00870626890103,0.008851964430511,0.004016066408505,0.004027399487297
38,0.008715915280879,0.008865256597102,0.003967589474718,0.003976016003887
39,0.008630862349272,0.00876707543234,0.003982535029203,0.003995915940404
40,0.008684699308475,0.008815321966509,0.003904652951807,0.003914203745872
41,0.008642223748863,0.008782981687287,0.003888069922427,0.003899447049697
42,0.008601686292191,0.008744333406289,0.003931516998361,0.003950609045724
43,0.008628540083865,0.008780996760726,0.003856758540372,0.003866269826641
44,0.008619119089544,0.008750082853436,0.0038347038426,0.003847167641421
45,0.008563522039155,0.008712460502982,0.003806884580056,0.003817286049326
46,0.008554121464094,0.008700228177011,0.003843995776822,0.003855318840841
47,0.008547791279654,0.008708269207676,0.003771349457999,0.003792332368096
48,0.008599429139694,0.008729630036652,0.003769799216886,0.00378166697522
49,0.008534944326778,0.008697413223982,0.003759308706621,0.003767243338625
50,0.008511896952291,0.008676833411555,0.003755498442252,0.003765597586582
51,0.008520132347743,0.008694367328286,0.003768369793395,0.003783413573354
52,0.008495756956438,0.008647781281173,0.00369424448212,0.003703227760394
53,0.00851174422274,0.008675809235374,0.003702431555539,0.003717611378928
54,0.008511618977686,0.008690459657709,0.003725114377389,0.00373791296954
55,0.00845775599738,0.008613043215374,0.003636178811093,0.003644886400054
56,0.008463923291465,0.008623520911733,0.003625574482381,0.003639068908989
57,0.008468764385879,0.008650337157647,0.003656593131572,0.003672527376066
58,0.008505819914341,0.008681058589121,0.003629251427998,0.003645874806742
59,0.008451735235651,0.008620918735862,0.003617430929591,0.00362567082271
60,0.008426067313751,0.008602956823011,0.003598292402327,0.003609508344034


==> figures/gon-vs-ae/gon-vs-ae-1x1-nz=512,f=16,mean,std,update.csv <==
Epoch,AEmean,GONmean,AEstd,GONstd
1,0.015365934551358,0.01231589926968,0.000115455351257,0.000102146105389
2,0.012882246822516,0.010044406288962,5.1895970096057E-05,8.45563341659201E-05
3,0.011715423459013,0.008729491869013,5.32859180514813E-05,0.000123196840704
4,0.011074610626102,0.007968888680339,8.27295588557163E-05,0.000141114098526
5,0.010513696668347,0.007431560017665,0.000158790418497,3.14056410838198E-05
6,0.009994722492596,0.007008756943047,2.6609111085602E-05,9.1943690886207E-05
7,0.009650238307416,0.00667141340822,6.10062730686E-05,5.22538014018062E-05
8,0.0091410025841,0.006424251514425,4.07050868621151E-05,0.000150742154359
9,0.008904704601665,0.006292514192512,3.87267785108673E-05,0.000117466705637
10,0.008691461871862,0.005920111785034,1.65416062185106E-05,3.10243351567686E-05
11,0.008478725546598,0.005757626513243,4.10987979372516E-05,1.77910834065264E-05
12,0.008279914451937,0.005453159247537,3.47875657712267E-05,7.05045025808754E-05
13,0.008156458236575,0.005295863165607,3.8457476550978E-05,0.000101593391153
14,0.00793118469586,0.005032541296035,5.86834304442717E-05,5.02839042762679E-05
15,0.007798544652065,0.004941147309095,0.000104196877288,0.000110640006882
16,0.007725551563104,0.004820523383915,0.000128712557534,0.000126511272523
17,0.007561130696932,0.004611793670605,5.70451158113706E-05,4.10212584444163E-05
18,0.007397173213164,0.004543435432365,5.50275081368869E-05,6.33888144890211E-05
19,0.007326204632819,0.004426281183064,6.08606185496291E-05,2.99523234152621E-05
20,0.007179224151472,0.004332787890285,4.56782621104129E-05,8.14185229510266E-05
21,0.007146203303138,0.00428733536015,2.37440770082512E-05,8.86593880308229E-05
22,0.007086792475184,0.004209544564237,0.000134692471074,1.76568426752175E-05
23,0.006960116569201,0.004122898906916,7.54524183934326E-05,1.57754375362982E-05
24,0.006895629041791,0.003981497119715,4.63031700480932E-05,6.60859732578602E-05
25,0.006750913975239,0.003915962180595,9.5203089575387E-05,4.07063081776439E-05
26,0.006739885936578,0.003854065121363,4.36828944483555E-05,4.33705786190689E-05
27,0.00661227537185,0.003803673084726,5.79547084888733E-05,2.31339750800626E-05
28,0.006541252955695,0.003751621130705,2.59222276111236E-05,0.000152652259371
29,0.006553097265363,0.003683732401133,0.000188380758115,5.50496536248337E-05
30,0.006427824390531,0.003663339420656,7.04519328436949E-05,7.30176285971851E-05
31,0.006398242528935,0.003559222599864,6.23341437082236E-05,4.70259428455389E-05
32,0.006352636656562,0.003550735639036,3.40334661559865E-05,7.66872197938893E-05
33,0.006236417716543,0.003513140000651,4.49249109768981E-05,2.51560837281038E-05
34,0.00617745827347,0.003444981732865,2.756315107074E-05,8.88146193626007E-06
35,0.006169222043157,0.003392995396753,6.29544420453818E-05,8.69339960669694E-05
36,0.006142580178678,0.003427613964727,3.14941829230739E-05,5.54088924761699E-05
37,0.006101101062795,0.003349222507576,4.30852793954663E-05,8.41975658117408E-05
38,0.00603739113917,0.003262242170473,8.3330632180717E-06,2.2430131976026E-05
39,0.005993579010169,0.003243575414221,8.2748234656277E-06,6.79343714027698E-05
40,0.005977745804985,0.003204233667552,1.48039833339718E-05,4.84406215799464E-05
41,0.005910748011371,0.003173585816622,4.0903954921907E-05,6.72988501577922E-05
42,0.005925040471852,0.003147353438661,4.76847201120221E-05,6.75052591267571E-05
43,0.005844898817837,0.003119379050235,5.67259631383858E-05,6.48319570353419E-05
44,0.005803910219272,0.003102491067027,3.96781215032571E-05,6.71433818177464E-05
45,0.005784813029369,0.00304467350401,3.4343316459399E-05,5.99853805697163E-05
46,0.005732278262774,0.003065590313524,2.81884111569278E-05,4.37737218472159E-05
47,0.005712723025978,0.003052319216579,3.15369036942711E-05,4.44353397553552E-05
48,0.005656702071329,0.003023996842653,3.7819247097356E-06,6.07952487065716E-05
49,0.005659348386725,0.002959737020532,3.3096158974411E-05,4.66749164812916E-05
50,0.005613375894328,0.00294326620539,4.81984645719827E-05,3.45517536518199E-05
51,0.005594311678708,0.002901895062129,4.9418917855389E-05,5.37935385719882E-05
52,0.005532456130683,0.002955636585876,3.65939062451637E-05,1.86523489297288E-05
53,0.005530223974486,0.002910268845856,4.72493789061315E-05,6.03459262097191E-05
54,0.005494248489141,0.002911616900464,3.85478588783428E-05,2.70755554550423E-05
55,0.005478609942595,0.002875168547779,2.44912650124292E-05,1.14938620447178E-05
56,0.00545348050336,0.002830467973351,3.77682556118892E-05,1.34850428176771E-05
57,0.005469831704597,0.002793743318195,0.000110642336094,3.76272829922587E-05
58,0.005427834156752,0.002826460192055,6.02060528531044E-05,6.96580664375617E-05
59,0.005412090692321,0.002776082408652,2.0852117846967E-05,2.0356223180643E-05
60,0.005395599345664,0.002753939401756,7.44735242907076E-05,3.76664450924144E-05


==> figures/gon-vs-ae/gon-vs-ae-1x1-nz=512,f=16,mean,std.csv <==
Epoch,AEmean,GONmean,AEstd,GONstd
1,0.015345662126144,0.01225622502625,6.6924254043444E-05,5.6E-05
2,0.01289678036352,0.010229302768111,9.9617428052576E-05,0.0001
3,0.011876389872432,0.009284505121013,0.000116951536221,0.000133
4,0.011281363308927,0.008479811761876,6.65641243964932E-05,0.000143
5,0.010591832297047,0.007900221123497,0.000102303843197,4.92E-05
6,0.010171228597264,0.007591353730559,0.000103035762199,0.00012
7,0.009791721544564,0.007113683182796,3.15001524286613E-05,0.000166
8,0.009449638150831,0.006800252330999,3.00377414939095E-05,0.000103
9,0.009243995319009,0.006543763946792,0.000156788740584,8.01E-05
10,0.008919344789187,0.00630023875157,5.3839439126111E-05,4.78E-05
11,0.008782887049615,0.006140456201633,0.000127832829993,0.000101
12,0.008492926949859,0.005992014359236,2.8239453646813E-05,0.00012
13,0.00834008597066,0.005754517788092,9.07438387468998E-05,9.15E-05
14,0.008184295803308,0.005608210407992,6.17177790954131E-05,2.84E-05
15,0.007927936405043,0.00537488987565,1.76879858246395E-05,9.29E-05
16,0.007859289563696,0.005277377464275,8.27934964677694E-05,6.6E-05
17,0.007680499099096,0.005190026065608,4.98932503741096E-05,1.33E-05
18,0.007591624669433,0.005004387566547,2.99587056585149E-05,9.97E-05
19,0.007502399970094,0.004961045232664,0.00010541721249,0.000114
20,0.007362071474095,0.004791501047959,4.87620026396395E-05,9.9E-05
21,0.007274378572106,0.004682381099115,1.94155605115751E-05,0.00011
22,0.007217953688701,0.004656468139738,1.4355804923313E-05,4.42E-05
23,0.007107280363838,0.004590810122937,9.81724035319763E-05,2.89E-05
24,0.007001488997738,0.004502385811806,5.41785648934306E-05,0.000107
25,0.006981488034328,0.004476268163075,1.32469254538183E-05,4.86E-05
26,0.006904424600999,0.004396858266294,3.47296598671435E-05,6.96E-05
27,0.006829567204515,0.004421302925398,9.16782727631493E-05,0.00016
28,0.006733599347572,0.004310491772393,6.99865960251542E-05,2.83E-05
29,0.006739310047527,0.004293810431312,8.03677341707991E-05,1.32E-05
30,0.006689028752347,0.004271528196683,6.61467965044142E-05,1.64E-05
31,0.006584498224358,0.004193566233416,1.95801303426624E-05,3.57E-05
32,0.006512378124495,0.004143568439285,4.37151506855244E-05,8.3E-05
33,0.006449190758367,0.00411459715719,2.68237888393102E-05,3.47E-05
34,0.006367521217565,0.004074807360619,3.6936020279629E-05,4.04E-05
35,0.006387337505122,0.004034062152704,8.48211384971025E-05,4.72E-05
36,0.006319154130717,0.004024414706628,3.66067337197516E-05,5.26E-05
37,0.006338693190118,0.00401393756787,3.55785661790924E-05,8.08E-05
38,0.006233883426686,0.003967690507472,4.5024917441898E-05,4.33E-05
39,0.006280229200919,0.003969578764737,7.19635196587759E-05,0.000103
40,0.00621380118976,0.003900677817911,4.4860852163966E-05,1.94E-05
41,0.006161353541513,0.003900415955683,3.18488798673276E-05,4.76E-05
42,0.006139423496823,0.00388069212089,2.40705199984739E-05,4.68E-05
43,0.006125180632273,0.003828300135384,4.98106334118084E-05,2.07E-05
44,0.006059489642382,0.003838451155623,6.95566473453841E-05,2.84E-05
45,0.005999933813612,0.003866944774042,3.49774360546552E-05,0.000121
46,0.00601614641885,0.003804477991561,5.32787534818405E-05,4.57E-05
47,0.00593178376923,0.003842267373701,4.13805459644747E-05,6.72E-05
48,0.005955105175873,0.003746994914363,0.000128869156184,6.95E-05
49,0.005966369454165,0.003770254364063,8.41285270991217E-05,8.75E-05
50,0.005868986938496,0.00371074687312,1.17622767419279E-05,9.2E-06
51,0.005857447322607,0.003779507632007,5.39723051319927E-05,0.000115
52,0.005873406138718,0.003681255262792,4.49976017911081E-05,9.4E-06
53,0.00579083316644,0.003746230648359,4.65216540276498E-05,3.05E-05
54,0.00579101317962,0.003647240669181,4.40006617117182E-05,3.82E-05
55,0.005696807105939,0.00364170581311,5.43017497341429E-05,6.26E-05
56,0.005681312584976,0.003664802458485,1.3656818578927E-05,1.96E-05
57,0.005696886079808,0.003643481443624,4.71835929386808E-05,2.07E-05
58,0.005680870866477,0.003602721396387,0.000101036702471,2.18E-05
59,0.00562291666011,0.00362724116842,3.91735214973686E-05,6.64E-05
60,0.005574325576822,0.003623957999349,8.03364047427827E-06,4.1E-05


==> figures/gon-vs-ae/gon-vs-ae-1x1-nz=512,f=16,mean.csv <==
,Epoch,AE,GON
,1,0.014679678930839,0.01225622502625
,2,0.012656517664989,0.010229302768111
,3,0.011694579021633,0.009284505121013
,4,0.011147195351323,0.008479811761876
,5,0.010881149266561,0.007900221123497
,6,0.01037117836078,0.007591353730559
,7,0.010145146584213,0.007113683182796
,8,0.009925579449038,0.006800252330999
,9,0.009801996598244,0.006543763946792
,10,0.009643535865843,0.00630023875157
,11,0.00949323286742,0.006140456201633
,12,0.009412277677556,0.005992014359236
,13,0.009433439023793,0.005754517788092
,14,0.009403168383241,0.005608210407992
,15,0.009258109858632,0.00537488987565
,16,0.009211873863935,0.005277377464275
,17,0.009237894400756,0.005190026065608
,18,0.009155584027966,0.005004387566547
,19,0.009059269195596,0.004961045232664
,20,0.009059262462656,0.004791501047959
,21,0.008950123140117,0.004682381099115
,22,0.008947563854555,0.004656468139738
,23,0.008953869074186,0.004590810122937
,24,0.008888791378339,0.004502385811806
,25,0.008853563538591,0.004476268163075
,26,0.008893444654842,0.004396858266294
,27,0.008874934796492,0.004421302925398
,28,0.008814274835189,0.004310491772393
,29,0.008810288980703,0.004293810431312
,30,0.008808002413114,0.004271528196683
,31,0.008799013146063,0.004193566233416
,32,0.008765816188653,0.004143568439285
,33,0.008744738588731,0.00411459715719
,34,0.008749332650503,0.004074807360619
,35,0.008719767908156,0.004034062152704
,36,0.008726220047871,0.004024414706628
,37,0.008662881660958,0.00401393756787
,38,0.008670771497885,0.003967690507472
,39,0.008642832936545,0.003969578764737
,40,0.008689561547736,0.003900677817911
,41,0.00865266780893,0.003900415955683
,42,0.008669904865921,0.00388069212089
,43,0.0086169095397,0.003828300135384
,44,0.008574091663659,0.003838451155623
,45,0.008604504839778,0.003866944774042
,46,0.008588404878477,0.003804477991561
,47,0.008609263136983,0.003842267373701
,48,0.008552629067997,0.003746994914363
,49,0.008545011303723,0.003770254364063
,50,0.008530362684727,0.00371074687312
,51,0.008613219730854,0.003779507632007
,52,0.008552689890663,0.003681255262792
,53,0.00850265218099,0.003746230648359
,54,0.008509099856019,0.003647240669181
,55,0.00848912994206,0.00364170581311
,56,0.008517871265312,0.003664802458485
,57,0.008514136746029,0.003643481443624
,58,0.00847226802657,0.003602721396387
,59,0.008471379293601,0.00362724116842
,60,0.008486131053865,0.003623957999349


==> figures/gon-vs-ae/gon-vs-ae-1x1-nz=512,f=16.csv <==
Epoch,AE,GON
1,0.014453586190939,0.012313308466077
2,0.012729275971651,0.010332089033127
3,0.01164232660085,0.009402704584599
4,0.011116649955511,0.008612518571019
5,0.010730629786849,0.007943648835421
6,0.01029353775084,0.007659735922813
7,0.010073478333652,0.007154740747511
8,0.00980244204402,0.006881426041126
9,0.009916845709085,0.006547264694572
10,0.009652180597186,0.006335324981213
11,0.00945067871362,0.006255066807568
12,0.009381520561874,0.006119193330407
13,0.009605458937585,0.005860141151547
14,0.009257844649255,0.005639517689645
15,0.009198794141412,0.005470105799437
16,0.009148325771093,0.005349301165342
17,0.009234069846571,0.005192271298468
18,0.009101001545787,0.005104395645559
19,0.009013818576932,0.005043012711257
20,0.009006217122078,0.004902626620382
21,0.008948849514127,0.004748006354868
22,0.008951012976468,0.004629622853994
23,0.008873458951712,0.004594561280161
24,0.008859843015671,0.004606855098307
25,0.008798516355455,0.004529597744346
26,0.008827704936266,0.00444840447247
27,0.008810939267278,0.004432141389102
28,0.008812660351396,0.004326378846169
29,0.008717704564333,0.004283040539622
30,0.008757374249399,0.004289574274719
31,0.00874953251332,0.004159885927737
32,0.008718454279006,0.004220017283261
33,0.008761882781982,0.004132177890092
34,0.008683324791491,0.00404653978467
35,0.008733367547393,0.004085891134143
36,0.008702902123332,0.004080331080854
37,0.008611232973635,0.004002845541537
38,0.008662829175591,0.003975161065608
39,0.008613680489361,0.003987488755882
40,0.008620259352028,0.003915823941082
41,0.008652367629111,0.00393519853428
42,0.008718213997781,0.003933314931989
43,0.008576189167798,0.003809251022339
44,0.008555063046515,0.003851690600216
45,0.008614270016551,0.00398508954227
46,0.008543320931494,0.003776820023954
47,0.008531731553376,0.003908393322825
48,0.008480514399707,0.003794166403711
49,0.00851587485522,0.003870005812645
50,0.00851035118103,0.00370858112812
51,0.008541364222765,0.003889607571065
52,0.008544579148293,0.003670749185383
53,0.008522255346179,0.003728842650354
54,0.008508866652846,0.003639875406772
55,0.008432167582214,0.003657036249042
56,0.008420341648161,0.003652814624757
57,0.008571214973927,0.003664632162452
58,0.0084412926808,0.003586797401756
59,0.008467204868793,0.003570541187823
60,0.008566882461309,0.003671224651933


==> figures/gon-vs-ae/gon-vs-ae-1x1-nz=512,f=64,mean,std.csv <==
Epoch,AEmean,GONmean,AEstd,GONstd
1,0.016385849239429,0.013377852934798,2.79E-04,1.21E-04
2,0.013099533702334,0.010059366949995,2.25E-04,2.03E-05
3,0.011762580852906,0.008684162028631,3.44E-04,1.05E-04
4,0.010640304946005,0.007619265866677,2.41E-04,9.54E-05
5,0.00982994110167,0.006854358167648,9.86E-05,1.11E-04
6,0.009499566305478,0.006315081788202,7.46E-05,7.99E-05
7,0.00887299022903,0.005993244446218,1.31E-04,5.88E-05
8,0.008566741676529,0.005761421141128,1.63E-04,2.02E-04
9,0.008259694883724,0.005391110673149,6.13E-05,9.36E-05
10,0.008028820281029,0.005215457363625,1.97E-04,1.91E-04
11,0.007708639140228,0.004766020379017,1.22E-04,4.81E-05
12,0.007517472035388,0.004523499593238,2.19E-04,6.02E-05
13,0.007349021270971,0.004464946275602,6.96E-05,9.76E-05
14,0.007145155696521,0.004233937790791,1.14E-04,9.70E-05
15,0.007037645210524,0.004085655673295,9.58E-05,6.01E-05
16,0.00685375979657,0.003996877018164,6.73E-05,1.57E-04
17,0.006645983388424,0.003842166268826,1.13E-04,1.62E-04
18,0.00657668494761,0.003737227820357,8.16E-05,2.81E-05
19,0.006598247169604,0.003606253083696,1.29E-04,1.48E-04
20,0.006419122884721,0.003525134035697,1.93E-04,5.96E-05
21,0.006303852179895,0.003434950552334,1.93E-04,3.01E-05
22,0.006233352867464,0.003308715564559,2.07E-04,6.26E-05
23,0.006043034813205,0.003299860542119,1.53E-04,1.15E-04
24,0.006014713741193,0.003161870978574,1.27E-04,5.79E-05
25,0.005975997982174,0.003111223377834,1.73E-04,4.80E-05
26,0.005888260272841,0.003013981502255,1.32E-04,7.73E-05
27,0.005752734947453,0.002930482060214,1.05E-04,2.61E-05
28,0.005762403917958,0.002914657759865,1.91E-04,1.05E-04
29,0.00567832448408,0.002853835813204,2.78E-05,1.98E-05
30,0.005574380512337,0.00273870025605,1.34E-04,2.59E-05
31,0.005482970978071,0.002743955489149,8.88E-05,6.93E-05
32,0.00546482484743,0.00271221933042,8.90E-05,1.38E-05
33,0.005440224440893,0.002688975724354,4.34E-05,6.32E-05
34,0.005366841489971,0.002659282717903,2.68E-05,4.40E-05
35,0.005362293747266,0.002623987730021,1.69E-04,3.38E-05
36,0.005243904501994,0.002577165667812,9.33E-05,4.01E-05
37,0.005162875240743,0.002505392032166,9.87E-05,5.58E-05
38,0.005241851320366,0.002453446022148,7.86E-05,1.25E-05
39,0.005158040356586,0.002407585560307,5.55E-05,3.55E-05
40,0.005109274134537,0.002421213959903,6.84E-05,1.12E-04
41,0.005013436610699,0.002362161590358,6.87E-05,2.01E-05
42,0.005020134961506,0.002339398081327,1.17E-04,4.61E-05
43,0.005011354700228,0.002282191781898,1.81E-04,4.40E-05
44,0.004961098599285,0.002325423608,1.56E-04,6.63E-05
45,0.004899448898286,0.002262189058761,8.55E-05,2.22E-05
46,0.004908109280119,0.00225288707383,7.17E-05,5.63E-05
47,0.004826955173165,0.002207569927027,1.30E-04,5.03E-05
48,0.004799919097672,0.002193882549529,1.02E-04,1.05E-05
49,0.004748465878119,0.002167274429873,1.17E-04,5.17E-05
50,0.004741806304554,0.002146302322497,9.54E-05,1.29E-05
51,0.004700714089374,0.002144724249591,9.11E-05,5.96E-05
52,0.004703988004029,0.002094654984971,6.71E-05,2.60E-05
53,0.004646625754436,0.002083523585076,6.52E-05,2.68E-05
54,0.00460979430909,0.002092655302485,4.35E-05,2.51E-05
55,0.004602447649787,0.002042245822002,1.47E-04,2.74E-05
56,0.004541233879973,0.002024123739923,7.46E-05,6.60E-05
57,0.004534118034144,0.001986281484241,2.45E-05,3.24E-05
58,0.00448718917047,0.0019833459722,5.63E-05,6.90E-06
59,0.004466044523617,0.001956804175029,4.75E-05,1.27E-05
60,0.004460788489978,0.00200632908918,1.91E-05,3.86E-05


==> figures/gon-vs-ae/gon-vs-ae-1x1-nz=512,f=64,mean.csv <==
,Epoch,AE,GON
,1,0.016385849239429,0.013377852934798
,2,0.013099533702334,0.010059366949995
,3,0.011762580852906,0.008684162028631
,4,0.010640304946005,0.007619265866677
,5,0.00982994110167,0.006854358167648
,6,0.009499566305478,0.006315081788202
,7,0.00887299022903,0.005993244446218
,8,0.008566741676529,0.005761421141128
,9,0.008259694883724,0.005391110673149
,10,0.008028820281029,0.005215457363625
,11,0.007708639140228,0.004766020379017
,12,0.007517472035388,0.004523499593238
,13,0.007349021270971,0.004464946275602
,14,0.007145155696521,0.004233937790791
,15,0.007037645210524,0.004085655673295
,16,0.00685375979657,0.003996877018164
,17,0.006645983388424,0.003842166268826
,18,0.00657668494761,0.003737227820357
,19,0.006598247169604,0.003606253083696
,20,0.006419122884721,0.003525134035697
,21,0.006303852179895,0.003434950552334
,22,0.006233352867464,0.003308715564559
,23,0.006043034813205,0.003299860542119
,24,0.006014713741193,0.003161870978574
,25,0.005975997982174,0.003111223377834
,26,0.005888260272841,0.003013981502255
,27,0.005752734947453,0.002930482060214
,28,0.005762403917958,0.002914657759865
,29,0.00567832448408,0.002853835813204
,30,0.005574380512337,0.00273870025605
,31,0.005482970978071,0.002743955489149
,32,0.00546482484743,0.00271221933042
,33,0.005440224440893,0.002688975724354
,34,0.005366841489971,0.002659282717903
,35,0.005362293747266,0.002623987730021
,36,0.005243904501994,0.002577165667812
,37,0.005162875240743,0.002505392032166
,38,0.005241851320366,0.002453446022148
,39,0.005158040356586,0.002407585560307
,40,0.005109274134537,0.002421213959903
,41,0.005013436610699,0.002362161590358
,42,0.005020134961506,0.002339398081327
,43,0.005011354700228,0.002282191781898
,44,0.004961098599285,0.002325423608
,45,0.004899448898286,0.002262189058761
,46,0.004908109280119,0.00225288707383
,47,0.004826955173165,0.002207569927027
,48,0.004799919097672,0.002193882549529
,49,0.004748465878119,0.002167274429873
,50,0.004741806304554,0.002146302322497
,51,0.004700714089374,0.002144724249591
,52,0.004703988004029,0.002094654984971
,53,0.004646625754436,0.002083523585076
,54,0.00460979430909,0.002092655302485
,55,0.004602447649787,0.002042245822002
,56,0.004541233879974,0.002024123739923
,57,0.004534118034144,0.001986281484241
,58,0.00448718917047,0.0019833459722
,59,0.004466044523617,0.001956804175029
,60,0.004460788489978,0.00200632908918


==> figures/gon-vs-ae/gon-vs-ae-1x1-nz=512,f=64.csv <==
Epoch,AE,GON
1,0.016181761398912,0.013513001871109
2,0.01321511156857,0.01003643196404
3,0.012014973908663,0.008690861379504
4,0.01088141463697,0.007721702203155
5,0.009854013100266,0.006968714320958
6,0.009585709311068,0.006354093428552
7,0.009021599777043,0.005928240531385
8,0.008733964525163,0.005731629010439
9,0.008255650289357,0.005405877276659
10,0.008250257000327,0.005433469555378
11,0.007848988287151,0.004725212248862
12,0.007770608179271,0.00457194643423
13,0.007407197728753,0.004395021712184
14,0.007171635050327,0.004256402495056
15,0.007135536521673,0.004113877304643
16,0.006860368419439,0.003934036571831
17,0.006776095367968,0.003753586844653
18,0.006668020039797,0.003727242223918
19,0.006626375485212,0.003509725499153
20,0.006538796704263,0.003456748610437
21,0.006515328306705,0.003400279540569
22,0.006472456268966,0.003236612659246
23,0.006216765381396,0.003427699722946
24,0.00602961005643,0.003154376192689
25,0.006173349451274,0.003123282669783
26,0.006012466736138,0.002928598693013
27,0.005868521984667,0.002906343269795
28,0.005904146004468,0.002833919624537
29,0.005681960377842,0.002848969517201
30,0.005720437504351,0.002710189151466
31,0.005574709270149,0.002688362949044
32,0.005515585187823,0.002696585580111
33,0.005480910651386,0.002680286534429
34,0.005395566113293,0.002629914133698
35,0.005546016618609,0.002649013721347
36,0.005351586267352,0.002619109118283
37,0.005271376110613,0.002441247245222
38,0.005332394503057,0.002463474230915
39,0.00522101810202,0.002372601560429
40,0.005181700922549,0.002550279474184
41,0.005083497613668,0.002348142425716
42,0.005154494661838,0.002304423935562
43,0.005218964535743,0.002260742313266
44,0.005134040955454,0.002282504254729
45,0.004937239456922,0.002247565320283
46,0.004947457928211,0.002306931647658
47,0.004976705648005,0.002215000799447
48,0.004918077494949,0.002190147265121
49,0.004882743582129,0.002140383594334
50,0.004847770091146,0.002145213158578
51,0.004801120609045,0.00212442711018
52,0.004742663353682,0.002123716431707
53,0.004683348350227,0.0020532105463
54,0.004659222438931,0.00210279340066
55,0.004772700835019,0.002016677823216
56,0.004620581399649,0.001992351617962
57,0.004556152503937,0.002023149491772
58,0.004544728435576,0.001991315175742
59,0.004515682347119,0.001970786029771
60,0.004471216816455,0.001964674481601


==> figures/gon-vs-ae/gon-vs-ae-2x2-nz=512,f=16,mean,eval,std.csv <==
Epoch,AETrain,AETest,GONTrain,GONTest,AETestSTD,GONTestSTD
1,0.01106132867684,0.011085389084121,0.007769134040773,0.007758757037918,0.000183872401251,0.000363
2,0.009061044865847,0.009104349558055,0.006084457721313,0.006092013081908,0.000166914930915,0.000149384088457
3,0.00813716628174,0.008211398555835,0.005391734145085,0.005415236817052,0.000109191783026,0.000138
4,0.007393360095918,0.007435162402193,0.004860163446069,0.00488200856174,0.000111394264608,0.000144295798337
5,0.006928470455209,0.006981931808094,0.004503299644937,0.004508169506242,8.63431287638878E-05,2.66E-05
6,0.006579243308902,0.006658855951826,0.004240908313841,0.00424429737851,0.00010679700597,8.77E-05
7,0.006289564393361,0.006380677615106,0.003965331839323,0.003973072854926,7.76832290233069E-05,0.000102
8,0.006177589294712,0.006242537733416,0.003768983152211,0.003772500775009,2.99367193846167E-05,7.87E-05
9,0.005936199864348,0.006039081005255,0.00360713642026,0.003630497013405,8.00438757524059E-05,0.000136
10,0.005734987995128,0.005806555103511,0.003389767196476,0.003401921483999,9.07294554584565E-05,5.02E-05
11,0.005622952869435,0.005707029683391,0.003244851942211,0.003264534601197,8.62945429752996E-05,5.65E-05
12,0.00540470868359,0.005489027748754,0.003150951159696,0.003166574729482,8.98685802645781E-05,1.59E-05
13,0.005245424351692,0.005351699913293,0.003178345033576,0.003183673905581,4.59864162773634E-05,0.000125
14,0.00523064619263,0.005307770961523,0.003024952689012,0.003025915279736,0.000107464178601,2.62E-05
15,0.005034187201361,0.005117087199539,0.002921519658715,0.002932218190283,2.57642491926439E-05,8.21E-05
16,0.005191310732017,0.005260028366248,0.002785096738537,0.002799271951367,3.42316811961832E-05,3.07E-05
17,0.004912169189652,0.005022346757104,0.002797601923098,0.002811501598731,8.19514274170362E-05,4.57E-05
18,0.00486013662825,0.004967284610122,0.002733474576126,0.002735738310839,5.15549134757192E-05,2.96E-05
19,0.004736249747475,0.004851080917815,0.002652025881559,0.002665397722274,7.67236915709369E-05,4.26E-05
20,0.004770272582769,0.004885084866732,0.002618445244282,0.002630911241968,0.000111172245649,1.36E-05
21,0.00462363232399,0.004717314589769,0.002566630439609,0.002573653146376,3.04947343321669E-05,4.04E-05
22,0.004563363688737,0.004669306621949,0.002523824925572,0.002538039518272,3.92607745910393E-05,9.13E-05
23,0.004537504901886,0.004645354586343,0.002506685588956,0.002514524019137,3.92630518153326E-05,1.34E-05
24,0.004545494926771,0.004628798658152,0.002466853204469,0.002468734118342,8.54581798811339E-05,5.11E-05
25,0.004462175064981,0.004572303317736,0.002488795887778,0.002490264327576,0.000101818717322,2.27E-05
26,0.004400085268964,0.004506869459897,0.002371021463474,0.002382524383192,7.16967724842653E-05,2.4E-05
27,0.004357145613283,0.004469651674479,0.002354970779791,0.002361804374432,1.24958182873337E-05,2.87E-05
28,0.004332689835727,0.004452437107017,0.002366539455652,0.002374095232288,4.54773281701924E-05,1.84E-05
29,0.004289380092919,0.00440557259048,0.002323946818411,0.002333452030395,3.1593670512151E-05,2.59E-05
30,0.00431069064195,0.004403486425678,0.002318337598741,0.002334027810395,3.79026858868837E-05,6.18E-05
31,0.004204448212236,0.004322101465364,0.002264206608161,0.002268557232246,1.76567167554902E-05,3.51E-05
32,0.004273662015746,0.004378989096483,0.002284024671142,0.002292208914831,9.35890737733963E-05,6.76E-05
33,0.004156845007737,0.004262730886539,0.00227086178566,0.002262981496751,9.20907386893905E-06,6.02E-05
34,0.00410033632348,0.004216877004504,0.002208405432279,0.002215653256575,6.86015895691989E-05,6.06E-05
35,0.004157484256675,0.004285704956452,0.002231464865332,0.002236001706496,2.96942091462709E-05,4.12E-05
36,0.004125647206853,0.004238311294715,0.002217993936365,0.002237236524746,7.80844247147663E-05,1.98E-05
37,0.004033806456327,0.004152109882981,0.002230385151257,0.002241995473206,1.49359522345173E-05,6.81E-05
38,0.004089248852829,0.004228159394612,0.002168841789837,0.0021807218723,0.000221319722835,8.03E-05
39,0.003980928375522,0.004092705875138,0.002174071010351,0.002179401958858,6.90271611721479E-06,1.1E-05
40,0.003956454608838,0.004081164810807,0.002109421348025,0.002118516366432,2.76036726049216E-05,4.35E-05
41,0.003930726650457,0.004051466524601,0.002114054607774,0.002125941981251,3.75706770456209E-05,2.17E-05
42,0.00392317979753,0.004047326770922,0.002138089992454,0.002144515067463,4.11754152466708E-05,1.13E-05
43,0.003945713221381,0.004056169018894,0.002076434948693,0.002083570532873,7.26064724346496E-05,2.69E-05
44,0.003877317283154,0.003983768071483,0.002032950221524,0.002039090113093,5.63846904093149E-05,1.13E-05
45,0.00389412580058,0.004001250829548,0.002049537904039,0.002059853986527,3.56519379752906E-05,3.54E-05
46,0.003846232655297,0.003958215504885,0.002079554451381,0.002083258615558,5.11777462480522E-05,3.01E-05
47,0.003828973535399,0.003941510859877,0.002022779582317,0.00203227181298,2.53177255213673E-05,2.99E-05
48,0.003815902565221,0.003949970404307,0.002047940161452,0.002056621226047,5.04677745777901E-05,3.65E-05
49,0.003850172370325,0.003947489853452,0.002048996473725,0.002051468906179,4.34773801557264E-05,2.08E-05
50,0.003780266236415,0.003910311934352,0.0020558875524,0.002059426733231,6.58473957630211E-05,8.34E-05
51,0.003811616263936,0.003928893730044,0.002001014637873,0.00200579379648,6.9865671006022E-05,2.81E-05
52,0.00374628293559,0.003870590326935,0.001975601888448,0.001981489559263,4.45881278046911E-05,2.48E-05
53,0.003793134834468,0.003923815048734,0.002003948738848,0.002017458121354,9.91369902802429E-05,4E-05
54,0.00371915864115,0.003831861170381,0.002006115442937,0.002016529355074,4.47499730870562E-05,1.42E-05
55,0.003689845378697,0.003802779480318,0.001982487533316,0.001982666245351,3.39542713697018E-06,2.64E-05
56,0.003698072746247,0.003825034388155,0.002006102757653,0.002011882773414,3.07459698530777E-05,5.06E-05
57,0.003706571968595,0.003831086523334,0.001961113624846,0.001964222501715,3.97401413160961E-05,2.53E-05
58,0.003696048968931,0.003806772548954,0.001978301349531,0.001981156539048,5.85432810153327E-05,3.14E-05
59,0.003644414672156,0.003755086092899,0.001938089302033,0.001941862861564,4.02884955017251E-05,3.15E-05
60,0.003630734959741,0.003752988441537,0.00197436437649,0.00198483094871,2.02428346700269E-05,4.48E-05


==> figures/gon-vs-ae/gon-vs-ae-2x2-nz=512,f=16,mean,eval.csv <==
Epoch,AETrain,AETest,GONTrain,GONTest
1,0.011217356521289,0.011255846565465,0.007769134040773,0.007758757037918
2,0.009142809086442,0.00920044914186,0.006084457721313,0.006092013081908
3,0.008147941630284,0.008218880902727,0.005391734145085,0.005415236817052
4,0.007574475998183,0.007621418879926,0.004860163446069,0.00488200856174
5,0.007224470383128,0.007279584876696,0.004503299644937,0.004508169506242
6,0.006785955458681,0.006841039309402,0.004240908313841,0.00424429737851
7,0.006516027465959,0.006591349250575,0.003965331839323,0.003973072854926
8,0.006375209057629,0.006452934184422,0.003768983152211,0.003772500775009
9,0.006116197113991,0.00619072950532,0.00360713642026,0.003630497013405
10,0.0060341094323,0.006111437786122,0.003389767196476,0.003401921483999
11,0.005965686561664,0.006064849754175,0.003244851942211,0.003264534601197
12,0.005787351974845,0.00586244052574,0.003150951159696,0.003166574729482
13,0.005663208334247,0.00574020753329,0.003178345033576,0.003183673905581
14,0.00568529991736,0.005776139911016,0.003024952689012,0.003025915279736
15,0.005578442773223,0.005700180995961,0.002921519658715,0.002932218190283
16,0.005384930568437,0.00549266376247,0.002785096738537,0.002799271951367
17,0.005267082276344,0.00535995471254,0.002797601923098,0.002811501598731
18,0.005232948081295,0.005327073507508,0.002733474576126,0.002735738310839
19,0.005190319774548,0.00528234964634,0.002652025881559,0.002665397722274
20,0.00516135949413,0.00525425499926,0.002618445244282,0.002630911241968
21,0.005033060980539,0.005135247447838,0.002566630439609,0.002573653146376
22,0.004963011299769,0.005071505993108,0.002523824925572,0.002538039518272
23,0.004963681659798,0.005057651312401,0.002506685588956,0.002514524019137
24,0.004866059598227,0.004952687311669,0.002466853204469,0.002468734118342
25,0.004888309569458,0.005006738525877,0.002488795887778,0.002490264327576
26,0.004884443766028,0.00498322705701,0.002371021463474,0.002382524383192
27,0.004790958058735,0.004891982882222,0.002354970779791,0.002361804374432
28,0.004783237316012,0.004881665689001,0.002366539455652,0.002374095232288
29,0.00471852669393,0.004816633779556,0.002323946818411,0.002333452030395
30,0.004686451390733,0.004785301715384,0.002318337598741,0.002334027810395
31,0.004673909644882,0.004784900189439,0.002264206608161,0.002268557232246
32,0.004618044299334,0.004708445476741,0.002284024671142,0.002292208914831
33,0.004596993364592,0.004703063002974,0.00227086178566,0.002262981496751
34,0.004603138158619,0.004710715716581,0.002208405432279,0.002215653256575
35,0.004572550353408,0.004690661834925,0.002231464865332,0.002236001706496
36,0.004531157790422,0.004645265390476,0.002217993936365,0.002237236524746
37,0.004475649898549,0.004581899984926,0.002230385151257,0.002241995473206
38,0.004511237998307,0.004605076347788,0.002168841789837,0.0021807218723
39,0.004465602468501,0.004566433266302,0.002174071010351,0.002179401958858
40,0.004487607908646,0.004598346109192,0.002109421348025,0.002118516366432
41,0.004433927439948,0.004540525656939,0.002114054607774,0.002125941981251
42,0.004382017072489,0.004491530802846,0.002138089992454,0.002144515067463
43,0.00445563902845,0.004581411196291,0.002076434948693,0.002083570532873
44,0.004405742045939,0.004515591222793,0.002032950221524,0.002039090113093
45,0.004368354078631,0.004459191761414,0.002049537904039,0.002059853986527
46,0.004326387948344,0.004432503417879,0.002079554451381,0.002083258615558
47,0.004315980645816,0.00442858549729,0.002022779582317,0.00203227181298
48,0.004318229191502,0.004425019554049,0.002047940161452,0.002056621226047
49,0.004313185271372,0.004428760909537,0.002048996473725,0.002051468906179
50,0.004313556639105,0.004432126119733,0.0020558875524,0.002059426733231
51,0.004249355130891,0.004365924374014,0.002001014637873,0.00200579379648
52,0.004294684365292,0.00439886637181,0.001975601888448,0.001981489559263
53,0.00420678594326,0.004323253418257,0.002003948738848,0.002017458121354
54,0.004234128186653,0.004333264571428,0.002006115442937,0.002016529355074
55,0.004258085362415,0.004367008218666,0.001982487533316,0.001982666245351
56,0.004186499843299,0.004305578437944,0.002006102757653,0.002011882773414
57,0.004267700807552,0.004366168513894,0.001961113624846,0.001964222501715
58,0.004175881904215,0.004281618254383,0.001978301349531,0.001981156539048
59,0.00418088340496,0.004304520946989,0.001938089302033,0.001941862861564
60,0.004178540614098,0.004294033268591,0.00197436437649,0.00198483094871


==> figures/gon-vs-ae/gon-vs-ae-2x2-nz=512,f=16,mean.csv <==
,Epoch,AE,GON
,1,0.011053486011724,0.007692509539624
,2,0.009272333645721,0.006194801169435
,3,0.008265172389348,0.005375475189189
,4,0.007571321946383,0.004803263995449
,5,0.007259074025154,0.004545576629241
,6,0.007014842072229,0.004126425030927
,7,0.006576065491885,0.003893517113974
,8,0.006440455908974,0.003743242790997
,9,0.006248288053821,0.003588931598663
,10,0.006104806996932,0.003458630640705
,11,0.005927652963847,0.003259628334244
,12,0.005879051395059,0.003162457366933
,13,0.005714702001065,0.003106375347773
,14,0.005654140110215,0.002977069746057
,15,0.005449089365155,0.002915282353659
,16,0.005456436274052,0.002804444341213
,17,0.005364372704178,0.002809085903317
,18,0.005319707853695,0.002712192625751
,19,0.005249188442777,0.002693332003454
,20,0.005209908382644,0.002610621510148
,21,0.005103779742817,0.00261874612391
,22,0.00501674446101,0.002561550167898
,23,0.004978539734185,0.00247606201758
,24,0.004976236306379,0.002476896794985
,25,0.004882773068051,0.002447797789226
,26,0.004888547648092,0.002427873538608
,27,0.004871404870252,0.002323609206826
,28,0.004906864988108,0.00229802590015
,29,0.004814685590019,0.002321693834414
,30,0.004773760557026,0.002265817729135
,31,0.00475599146684,0.002260907077342
,32,0.004664321896086,0.002243433586111
,33,0.004712927804589,0.002210339037279
,34,0.004693832956304,0.002205850204726
,35,0.004622940571656,0.00218524139983
,36,0.004571328950375,0.002158640517071
,37,0.004552461211284,0.00220628323478
,38,0.004568802470664,0.002123134994134
,39,0.004524221432904,0.002138367879664
,40,0.004503533132076,0.002121627911627
,41,0.004496463466386,0.002109072974225
,42,0.004434910459767,0.002105190698206
,43,0.004467377487818,0.002060360250274
,44,0.00444002906541,0.002097268060098
,45,0.004439801374624,0.002054121618718
,46,0.004391842696468,0.002050141055038
,47,0.004357617651671,0.002050073059772
,48,0.004406116568297,0.00202954525277
,49,0.004324710015605,0.002015233352433
,50,0.004382132750551,0.002008100700254
,51,0.004363186406742,0.002024183963835
,52,0.004362308098574,0.001992586236944
,53,0.004294547320952,0.001977060180555
,54,0.004240207849195,0.001987247744848
,55,0.004232789197167,0.001998411220436
,56,0.004220837474217,0.001956752867525
,57,0.004239410388023,0.001960236057565
,58,0.004238180559228,0.00194293582432
,59,0.004197267576208,0.001957763273815
,60,0.004162577058971,0.001957523291757


==> figures/gon-vs-ae/gon-vs-ae-2x2-nz=512,f=16.csv <==
Epoch,AE,GON
1,0.011113279499114,0.007737006928623
2,0.009205429814756,0.006378625331521
3,0.008082261309028,0.005485650775135
4,0.007544039748609,0.004794365049899
5,0.007180467247963,0.004558631877899
6,0.006848173215985,0.004134194536805
7,0.006521526258439,0.003909039005041
8,0.006440104916692,0.003813433550298
9,0.006322632078081,0.003617965206355
10,0.006061409134418,0.003525017391145
11,0.005847819615155,0.003294236080349
12,0.005844132043421,0.003141414515972
13,0.005778038408607,0.003113148610443
14,0.005701963789761,0.003000231113434
15,0.005458280909806,0.00294134720698
16,0.005476397462189,0.00288522514984
17,0.005381896626204,0.002837556156963
18,0.005370229482651,0.002827019684911
19,0.005219608079642,0.002764454577565
20,0.005166635382921,0.002669669103771
21,0.005114805418998,0.002637683445811
22,0.004979435820133,0.002657585977465
23,0.004988338798285,0.002560677318126
24,0.005007017403841,0.002496936832964
25,0.004876604769379,0.002500582557917
26,0.004904201254249,0.002517080345005
27,0.004850845318288,0.002375792097151
28,0.00496281683445,0.002371594938934
29,0.004795276094228,0.002360066263303
30,0.004789385944605,0.002320982406586
31,0.004745074547827,0.002282661630213
32,0.004680751357228,0.0022849861224
33,0.004767426755279,0.002248907191753
34,0.004619732964784,0.002278216344044
35,0.004620057996362,0.002208002588153
36,0.004610455129296,0.002196208494902
37,0.004593360703439,0.00221819479607
38,0.004730368033052,0.002160112917498
39,0.004625586792827,0.002155993943363
40,0.004443372599781,0.002165917245448
41,0.004557872656733,0.002128224428296
42,0.004502864088863,0.002199218947887
43,0.004509247839451,0.002079732783809
44,0.004423067905009,0.002105049986467
45,0.0045270845294,0.00208656745255
46,0.004391562659293,0.002081045441628
47,0.004407957196236,0.002071807875186
48,0.004525582306087,0.002028794023395
49,0.004352812189609,0.002015220632479
50,0.004458421375602,0.002022612247318
51,0.004372690338641,0.002018706284612
52,0.00432861270383,0.002042971847802
53,0.004265466239303,0.001997960358709
54,0.004249509423971,0.002006788384169
55,0.004241134040058,0.001997140748501
56,0.004235805943608,0.002001183687747
57,0.004247637931257,0.002045113975927
58,0.004272014833987,0.002001655599326
59,0.004209955222905,0.002007753199488
60,0.004174352157861,0.001993826012537


==> figures/gon-vs-ae/gon-vs-ae-4x4-nz=512,f=16,mean,eval,std.csv <==
Epoch,AETrain,AETest,GONTrain,GONTest,AETestSTD,GONTestSTD
1,0.006701864159703,0.006695967141042,0.005307348907292,0.005332239574566,1.30E-04,1.71E-05
2,0.005712029415369,0.005758283556501,0.004473696146607,0.004495295187831,1.19E-04,5.62E-05
3,0.00512624658972,0.005161420485129,0.004023177101165,0.004013458319381,1.80E-05,1.31E-05
4,0.004847930769225,0.004900916343927,0.00362857820347,0.003642922724783,5.57E-05,9.56E-05
5,0.004569703960419,0.004642964162429,0.003413571917936,0.003422587300278,7.37E-05,3.71E-05
6,0.004485889637371,0.00455006108135,0.003263535582274,0.003268248242326,6.48E-05,1.26E-04
7,0.004244378232459,0.004323189339538,0.00305874141261,0.003077721283585,3.44E-05,7.98E-06
8,0.004173412131419,0.004237282268455,0.002954676108137,0.002957448886894,3.13E-05,1.32E-05
9,0.004082756279856,0.004158216875792,0.002907922748104,0.002923691019602,1.00E-04,4.49E-05
10,0.00405987613375,0.004132955212394,0.002908490172401,0.002931464065984,5.29E-05,1.40E-04
11,0.003898263668567,0.00399761356016,0.002764553009123,0.002764027825557,5.70E-05,1.25E-04
12,0.003862698263178,0.003926428409914,0.00274957667999,0.002775271982886,7.13E-05,1.39E-04
13,0.003753895857682,0.003819865981489,0.002697181093618,0.002706060709991,1.04E-05,3.04E-05
14,0.003685117903004,0.003784563989192,0.002706896204129,0.002704997569136,4.74E-05,7.82E-05
15,0.003621092989693,0.003729872206102,0.002637474354431,0.002635622072965,1.48E-05,1.73E-05
16,0.003616460718016,0.003721414420257,0.002535186834708,0.002538648446277,5.65E-05,1.31E-05
17,0.003607690069129,0.003712936100612,0.002518744983524,0.002530523292534,1.48E-04,1.25E-04
18,0.003516600189159,0.003623774069299,0.002520424422845,0.002532783541828,5.76E-05,9.03E-05
19,0.003527221282323,0.003622282638898,0.002513585159555,0.002506949233077,2.44E-05,1.41E-05
20,0.003450320909023,0.003568229396145,0.0024365745496,0.002441338420473,4.34E-05,5.59E-05
21,0.003438941804965,0.003549052665258,0.00245027096726,0.002444152482599,4.07E-05,5.22E-06
22,0.003395762298107,0.003512322892373,0.002418572058082,0.00243473040536,4.76E-05,8.38E-06
23,0.003422362431188,0.003558267793308,0.002359355687052,0.002378834734857,1.72E-04,4.72E-06
24,0.00336415799881,0.003456809033578,0.002391185548157,0.002379381308891,1.91E-05,2.09E-05
25,0.003325086269925,0.003440339527776,0.002409601974785,0.002407783279195,3.33E-05,8.37E-05
26,0.00328025568376,0.003392362757648,0.002279164175466,0.002290626805648,4.40E-05,3.64E-05
27,0.003276954268763,0.003392520502955,0.002276969157681,0.002276641320251,3.29E-05,4.07E-05
28,0.003233775896778,0.003347585010156,0.002290524825007,0.002305074440874,4.14E-05,7.56E-05
29,0.003250213605464,0.003348093553633,0.002205405096263,0.002207741638273,5.09E-05,7.60E-06
30,0.003258120548079,0.00336260455437,0.002264224597588,0.002252995220758,5.46E-05,2.53E-05
31,0.003250659705599,0.003358794154103,0.002215511251464,0.002217206274159,4.67E-05,1.77E-05
32,0.003194585686227,0.003321856267502,0.002238991572782,0.002237776852772,5.99E-05,5.89E-06
33,0.003137357632617,0.003247079298273,0.002163950820118,0.002169689732417,3.91E-05,3.96E-05
34,0.003146091559877,0.003273948931942,0.002160418350957,0.002155125416443,5.54E-05,7.93E-06
35,0.003178200444231,0.00327636782676,0.002156346685365,0.002155284620821,6.03E-05,3.91E-05
36,0.003129944873502,0.003237398450822,0.002172559251487,0.002174942911044,3.09E-05,5.18E-05
37,0.003096613237858,0.003212420020501,0.002132937101796,0.002143672876619,4.11E-05,3.21E-05
38,0.003110358923078,0.003231267199293,0.002121713508368,0.002120575304516,7.38E-05,4.85E-05
39,0.003093424938271,0.003217855857561,0.00210545250807,0.002097832454927,2.71E-05,2.70E-05
40,0.00305963707457,0.003168059322362,0.0020812445499,0.002079289375246,3.08E-05,5.13E-07
41,0.003035420856426,0.003153056411569,0.002075959447473,0.002074892754853,2.20E-05,8.18E-05
42,0.003049526009957,0.003178522582104,0.002081883733533,0.002086820885912,2.70E-05,1.68E-05
43,0.003089127366443,0.003203356345246,0.002029935352579,0.002038025434688,3.21E-05,4.29E-05
44,0.003001922126015,0.003125687413414,0.002044603976086,0.002044713095762,1.58E-05,3.87E-06
45,0.003029366216511,0.003161642252654,0.0020984438622,0.002112686209939,3.48E-05,8.33E-06
46,0.00303530036822,0.003149661579852,0.002095705024712,0.002104816322215,5.94E-05,6.28E-05
47,0.003026120608151,0.003150329661245,0.001985199260451,0.001993263368495,2.45E-05,8.63E-06
48,0.002991664339056,0.003095900607482,0.002080739122331,0.002073340262286,3.28E-05,7.39E-06
49,0.002958190597743,0.003079819306731,0.00202937790934,0.002035458822921,3.94E-05,2.44E-05
50,0.002955629254331,0.003076659263546,0.00202402048938,0.002028685650975,2.93E-05,6.38E-05
51,0.0029640128087,0.003087126678973,0.001959634151943,0.001968174653314,3.96E-05,2.69E-05
52,0.002957398343782,0.003081407196944,0.001978858401328,0.00198627628237,5.67E-05,5.49E-05
53,0.003010103624612,0.00314498217466,0.002001381585747,0.002001138110273,1.03E-04,7.37E-05
54,0.002935261623959,0.003058183976139,0.001977273617089,0.001982977963984,4.57E-05,2.29E-06
55,0.002922353211244,0.003047705248371,0.001999741716981,0.00200290729925,1.83E-05,1.70E-06
56,0.002966647325357,0.003103556871042,0.001962509299703,0.001961810808815,8.45E-05,2.95E-05
57,0.002940465806027,0.003072549497585,0.0019374395236,0.001932343865186,1.25E-04,2.66E-05
58,0.002890078310668,0.003024012102683,0.001925116411448,0.001929187439568,4.00E-05,4.51E-05
59,0.002900856520335,0.003030587867275,0.001903429039158,0.001909191788919,8.14E-05,9.59E-06
60,0.002874425656249,0.002988863011946,0.00191269637268,0.001920132527873,3.42E-05,4.61E-05


==> figures/gon-vs-ae/gon-vs-ae-4x4-nz=512,f=16,mean,eval.csv <==
Epoch,AETrain,AETest,GONTrain,GONTest
1,0.006701864159703,0.006695967141042,0.005307348907292,0.005332239574566
2,0.005712029415369,0.005758283556501,0.004473696146607,0.004495295187831
3,0.00512624658972,0.005161420485129,0.004023177101165,0.004013458319381
4,0.004847930769225,0.004900916343927,0.00362857820347,0.003642922724783
5,0.004569703960419,0.004642964162429,0.003413571917936,0.003422587300278
6,0.004485889637371,0.00455006108135,0.003263535582274,0.003268248242326
7,0.004244378232459,0.004323189339538,0.00305874141261,0.003077721283585
8,0.004173412131419,0.004237282268455,0.002954676108137,0.002957448886894
9,0.004082756279856,0.004158216875792,0.002907922748104,0.002923691019602
10,0.00405987613375,0.004132955212394,0.002908490172401,0.002931464065984
11,0.003898263668567,0.00399761356016,0.002764553009123,0.002764027825557
12,0.003862698263178,0.003926428409914,0.00274957667999,0.002775271982886
13,0.003753895857682,0.003819865981489,0.002697181093618,0.002706060709991
14,0.003685117903004,0.003784563989192,0.002706896204129,0.002704997569136
15,0.003621092989693,0.003729872206102,0.002637474354431,0.002635622072965
16,0.003616460718016,0.003721414420257,0.002535186834708,0.002538648446277
17,0.003607690069129,0.003712936100612,0.002518744983524,0.002530523292534
18,0.003516600189159,0.003623774069299,0.002520424422845,0.002532783541828
19,0.003527221282323,0.003622282638898,0.002513585159555,0.002506949233077
20,0.003450320909023,0.003568229396145,0.0024365745496,0.002441338420473
21,0.003438941804965,0.003549052665258,0.00245027096726,0.002444152482599
22,0.003395762298107,0.003512322892373,0.002418572058082,0.00243473040536
23,0.003422362431188,0.003558267793308,0.002359355687052,0.002378834734857
24,0.00336415799881,0.003456809033578,0.002391185548157,0.002379381308891
25,0.003325086269925,0.003440339527776,0.002409601974785,0.002407783279195
26,0.00328025568376,0.003392362757648,0.002279164175466,0.002290626805648
27,0.003276954268763,0.003392520502955,0.002276969157681,0.002276641320251
28,0.003233775896778,0.003347585010156,0.002290524825007,0.002305074440874
29,0.003250213605464,0.003348093553633,0.002205405096263,0.002207741638273
30,0.003258120548079,0.00336260455437,0.002264224597588,0.002252995220758
31,0.003250659705599,0.003358794154103,0.002215511251464,0.002217206274159
32,0.003194585686227,0.003321856267502,0.002238991572782,0.002237776852772
33,0.003137357632617,0.003247079298273,0.002163950820118,0.002169689732417
34,0.003146091559877,0.003273948931942,0.002160418350957,0.002155125416443
35,0.003178200444231,0.00327636782676,0.002156346685365,0.002155284620821
36,0.003129944873502,0.003237398450822,0.002172559251487,0.002174942911044
37,0.003096613237858,0.003212420020501,0.002132937101796,0.002143672876619
38,0.003110358923078,0.003231267199293,0.002121713508368,0.002120575304516
39,0.003093424938271,0.003217855857561,0.00210545250807,0.002097832454927
40,0.00305963707457,0.003168059322362,0.0020812445499,0.002079289375246
41,0.003035420856426,0.003153056411569,0.002075959447473,0.002074892754853
42,0.003049526009957,0.003178522582104,0.002081883733533,0.002086820885912
43,0.003089127366443,0.003203356345246,0.002029935352579,0.002038025434688
44,0.003001922126015,0.003125687413414,0.002044603976086,0.002044713095762
45,0.003029366216511,0.003161642252654,0.0020984438622,0.002112686209939
46,0.00303530036822,0.003149661579852,0.002095705024712,0.002104816322215
47,0.003026120608151,0.003150329661245,0.001985199260451,0.001993263368495
48,0.002991664339056,0.003095900607482,0.002080739122331,0.002073340262286
49,0.002958190597743,0.003079819306731,0.00202937790934,0.002035458822921
50,0.002955629254331,0.003076659263546,0.00202402048938,0.002028685650975
51,0.0029640128087,0.003087126678973,0.001959634151943,0.001968174653314
52,0.002957398343782,0.003081407196944,0.001978858401328,0.00198627628237
53,0.003010103624612,0.00314498217466,0.002001381585747,0.002001138110273
54,0.002935261623959,0.003058183976139,0.001977273617089,0.001982977963984
55,0.002922353211244,0.003047705248371,0.001999741716981,0.00200290729925
56,0.002966647325357,0.003103556871042,0.001962509299703,0.001961810808815
57,0.002940465806027,0.003072549497585,0.0019374395236,0.001932343865186
58,0.002890078310668,0.003024012102683,0.001925116411448,0.001929187439568
59,0.002900856520335,0.003030587867275,0.001903429039158,0.001909191788919
60,0.002874425656249,0.002988863011946,0.00191269637268,0.001920132527873


==> figures/gon-vs-ae/gon-vs-ae-4x4-nz=512,f=16,mean,std.csv <==
Epoch,AEmean,GONmean,AEstd,GONstd
1,0.006582091872444,0.005190159932077,6.87E-05,0.000101619671471
2,0.005657210744619,0.004513429340323,7.14E-05,0.000109264863068
3,0.00517621878013,0.004043562401583,4.62E-05,8.93E-05
4,0.004872929112564,0.003705317893624,0.000183016513957,9.50E-05
5,0.004588363785148,0.003395440772325,2.82E-05,1.15E-05
6,0.004436736246943,0.00323592815275,0.000114237006249,6.35E-05
7,0.004269356498122,0.003153343279213,4.56E-05,3.62E-05
8,0.004159876676202,0.003085559975008,6.06E-05,0.000197722546985
9,0.004026536891907,0.002936754160523,4.27E-05,5.23E-05
10,0.003966351026644,0.002837663318714,6.28E-05,1.34E-05
11,0.003905726004094,0.002803912191242,4.67E-05,3.20E-05
12,0.003888336841638,0.00268307795018,0.000105480301112,6.65E-05
13,0.003734221442367,0.002635362977783,2.94E-05,5.24E-05
14,0.003733947994361,0.002683936234862,2.45E-05,0.000199363368942
15,0.003755644012143,0.002512170637747,3.20E-05,5.02E-05
16,0.003627978478447,0.002511823346118,5.21E-05,1.16E-05
17,0.003571062526281,0.002530842884282,7.82E-06,6.90E-05
18,0.003540761307528,0.002466554635167,3.79E-05,1.62E-05
19,0.00351151239939,0.002456173831324,2.32E-05,9.80E-05
20,0.003507617433593,0.002383540400664,3.68E-05,6.77E-05
21,0.00347454530033,0.002400163356811,4.94E-05,9.25E-05
22,0.003480970671003,0.002392734348774,8.62E-05,4.46E-05
23,0.003397865634163,0.002340756727109,4.82E-05,2.18E-05
24,0.003347063876241,0.002282364430626,5.57E-05,1.08E-05
25,0.003361818930581,0.002301582909475,1.96E-05,4.91E-05
26,0.003346317461679,0.002305979118993,4.75E-05,6.52E-05
27,0.003295023660734,0.00224058972319,3.87E-05,7.40E-05
28,0.003300880012785,0.002221086493135,1.10E-05,5.70E-05
29,0.003268629082094,0.002226868799925,5.49E-05,9.37E-05
30,0.003235490266606,0.002189682112734,5.16E-05,3.62E-05
31,0.003269890028387,0.002182398720483,0.000147906799292,2.47E-05
32,0.003160432884147,0.002164107292245,4.17E-05,5.35E-05
33,0.003229414698655,0.002164390732745,9.38E-05,4.80E-05
34,0.003188631788542,0.002102306834161,9.39E-05,1.41E-05
35,0.003165294732079,0.002171387647738,2.77E-05,1.28E-05
36,0.003140927903677,0.002063428071787,7.04E-05,3.45E-05
37,0.003130941328158,0.002146847483516,4.67E-05,0.000124208730023
38,0.003149250887856,0.002050442685212,1.88E-05,3.71E-05
39,0.003143774410561,0.002068184571962,0.000106089070752,3.14E-05
40,0.003173091845587,0.002016237964878,0.000122981231402,1.44E-05
41,0.003082187458277,0.002048426260178,7.75E-05,1.69E-05
42,0.003061009797255,0.00205557582746,7.52E-05,4.21E-05
43,0.003095317927748,0.002018283845584,8.20E-05,1.92E-05
44,0.003084527473872,0.002038775457889,7.43E-05,6.45E-05
45,0.00307430847913,0.001997608060266,0.000124262795419,2.59E-05
46,0.003030056320181,0.001988566076855,9.22E-05,4.37E-05
47,0.003022211572876,0.002058866234794,5.52E-05,9.58E-05
48,0.003017383965055,0.00197734555381,5.36E-05,4.61E-05
49,0.003056054939379,0.001961839022537,0.000131209640482,4.54E-05
50,0.003026439128692,0.002000936613058,3.39E-05,2.63E-05
51,0.00298543065014,0.001976501013637,0.000101614848074,8.01E-06
52,0.002975061771969,0.001936450634375,4.78E-05,1.07E-05
53,0.002965266216323,0.001933951913963,0.000101976512562,6.14E-05
54,0.00296281276683,0.002024900260915,6.95E-05,5.36E-05
55,0.002960646348347,0.001907870114123,3.08E-05,4.11E-05
56,0.002939832374578,0.001901810758809,5.45E-05,2.20E-05
57,0.00291605522347,0.001920199071045,4.41E-05,6.40E-05
58,0.002956274351825,0.001886191058134,9.43E-05,1.50E-05
59,0.002907071905434,0.001879180580601,5.71E-05,3.45E-05
60,0.002890150720701,0.001913456180419,2.47E-05,1.62E-05


==> figures/gon-vs-ae/gon-vs-ae-4x4-nz=512,f=16,mean.csv <==
,Epoch,AE,GON
,1,0.006582091872444,0.005190159932077
,2,0.005657210744619,0.004513429340323
,3,0.00517621878013,0.004043562401583
,4,0.004872929112564,0.003705317893624
,5,0.004588363785148,0.003395440772325
,6,0.004436736246943,0.00323592815275
,7,0.004269356498122,0.003153343279213
,8,0.004159876676202,0.003085559975008
,9,0.004026536891907,0.002936754160523
,10,0.003966351026644,0.002837663318714
,11,0.003905726004094,0.002803912191242
,12,0.003888336841638,0.00268307795018
,13,0.003734221442367,0.002635362977783
,14,0.003733947994361,0.002683936234862
,15,0.003755644012143,0.002512170637747
,16,0.003627978478447,0.002511823346118
,17,0.003571062526281,0.002530842884282
,18,0.003540761307528,0.002466554635167
,19,0.00351151239939,0.002456173831324
,20,0.003507617433593,0.002383540400664
,21,0.00347454530033,0.002400163356811
,22,0.003480970671003,0.002392734348774
,23,0.003397865634163,0.002340756727109
,24,0.003347063876241,0.002282364430626
,25,0.003361818930581,0.002301582909475
,26,0.003346317461679,0.002305979118993
,27,0.003295023660734,0.00224058972319
,28,0.003300880012785,0.002221086493135
,29,0.003268629082094,0.002226868799925
,30,0.003235490266606,0.002189682112734
,31,0.003269890028387,0.002182398720483
,32,0.003160432884147,0.002164107292245
,33,0.003229414698655,0.002164390732745
,34,0.003188631788542,0.002102306834161
,35,0.003165294732079,0.002171387647738
,36,0.003140927903677,0.002063428071787
,37,0.003130941328158,0.002146847483516
,38,0.003149250887856,0.002050442685212
,39,0.003143774410561,0.002068184571962
,40,0.003173091845587,0.002016237964878
,41,0.003082187458277,0.002048426260178
,42,0.003061009797255,0.00205557582746
,43,0.003095317927748,0.002018283845584
,44,0.003084527473872,0.002038775457889
,45,0.00307430847913,0.001997608060266
,46,0.003030056320181,0.001988566076855
,47,0.003022211572876,0.002058866234794
,48,0.003017383965055,0.00197734555381
,49,0.003056054939379,0.001961839022537
,50,0.003026439128692,0.002000936613058
,51,0.00298543065014,0.001976501013637
,52,0.002975061771969,0.001936450634375
,53,0.002965266216323,0.001933951913963
,54,0.00296281276683,0.002024900260915
,55,0.002960646348347,0.001907870114123
,56,0.002939832374578,0.001901810758809
,57,0.00291605522347,0.001920199071045
,58,0.002956274351825,0.001886191058134
,59,0.002907071905434,0.001879180580601
,60,0.002890150720701,0.001913456180419


==> figures/gon-vs-ae/gon-vs-ae-4x4-nz=512,f=16.csv <==
Epoch,AE,GON
1,0.006605038885027,0.005106493293643
2,0.005579507909715,0.004637286855578
3,0.005213574040681,0.004130645103157
4,0.004762682598084,0.003814948294312
5,0.004581335000694,0.003384035444558
6,0.004370745271444,0.003309061138928
7,0.004216765519232,0.003170653699636
8,0.004097679629922,0.003313390983045
9,0.004004910588264,0.002990864588022
10,0.003896377515048,0.002839285051227
11,0.003871511667967,0.002840806466043
12,0.003769286675379,0.002713889119625
13,0.0037026416976,0.002595573553145
14,0.003705714363605,0.002666661498994
15,0.003741490654647,0.002570116923153
16,0.003577338764444,0.002522001853883
17,0.003567303298041,0.002609099091738
18,0.003506658133119,0.002467100843489
19,0.003496957244352,0.002388710484952
20,0.003540159435943,0.002429709911942
21,0.003457898506895,0.002434597753286
22,0.003408222226426,0.002440531828254
23,0.003446341492236,0.00236250222072
24,0.003307461272925,0.002273407689035
25,0.00338374148123,0.002337037856579
26,0.003301293589175,0.002363012515903
27,0.003250709967688,0.002308329584152
28,0.003308494808152,0.002236310885251
29,0.003235079813749,0.002325583491921
30,0.003181216539815,0.002198732297719
31,0.003118252381682,0.002203261254579
32,0.003112590871751,0.00216274632439
33,0.003127167699859,0.00213352131173
34,0.003081187140197,0.002118124632537
35,0.003144351998344,0.002167904829532
36,0.003063872689381,0.002082351038754
37,0.003079092595726,0.002161662672758
38,0.003132922342047,0.002091073140949
39,0.003030191874132,0.002098348060399
40,0.003094845218584,0.002011543459296
41,0.002994671929628,0.002039595590457
42,0.002976031508297,0.002036937685311
43,0.003001391887665,0.002032819183767
44,0.003011316759512,0.002048852291852
45,0.002930849790573,0.002026307976097
46,0.00296232290566,0.001969071790576
47,0.002958901692182,0.002167808964923
48,0.00295936036855,0.001943635239378
49,0.002935156226158,0.001966875880808
50,0.00299202115275,0.002020332573205
51,0.002913414267823,0.001975708749145
52,0.002937725745142,0.001930946606845
53,0.002902735723183,0.001893379531056
54,0.002891455311328,0.002082269024551
55,0.002925207372755,0.001925264267549
56,0.002879324601963,0.001878868545294
57,0.002872335957363,0.001866672277898
58,0.002847645897418,0.00190054540962
59,0.002861456945539,0.001870511204004
60,0.002884480403736,0.001903031624705


==> figures/gon-vs-ae/gon-vs-ae-6x6-nz=512,f=16,mean,std.csv <==
Epoch,AEmean,GONmean,AEstd,GONstd
1,0.004873347486953,0.004085007155538,1.75E-04,1.37E-04
2,0.004035498175671,0.003392701957723,1.62E-04,3.29E-05
3,0.003537690945019,0.003121911231826,1.74E-04,1.83E-05
4,0.003227903271938,0.002879740477651,8.04E-05,9.46E-05
5,0.003098628035933,0.002681668705642,4.59E-05,9.61E-05
6,0.00285412244464,0.002591431556245,1.61E-05,2.46E-05
7,0.0027993840834,0.002455123031835,1.05E-04,6.17E-05
8,0.0027614211943,0.002403121447762,1.03E-04,6.94E-05
9,0.002708531256095,0.002301689531257,4.32E-05,4.12E-05
10,0.002534042868788,0.002244918249051,2.34E-05,7.89E-05
11,0.002532144870733,0.002268619026343,1.20E-04,1.19E-04
12,0.002449676405837,0.002214493181457,4.32E-05,5.90E-05
13,0.002457055108373,0.002106766674519,6.03E-05,8.75E-05
14,0.002377730947634,0.002070478829096,7.02E-05,6.69E-05
15,0.002269623710761,0.002021501085858,1.98E-05,1.12E-05
16,0.002303222853492,0.001965497187724,4.82E-05,3.79E-05
17,0.00223469079646,0.001986704185307,7.03E-05,8.18E-05
18,0.002224992767647,0.001979640992731,4.71E-05,1.03E-04
19,0.002177225078419,0.00193145705536,7.36E-05,1.20E-04
20,0.00222037780563,0.001845802449187,8.14E-05,2.46E-05
21,0.002128364344537,0.001845606119335,4.14E-05,7.78E-05
22,0.002069484696661,0.0017941534548,3.60E-05,2.49E-05
23,0.002135054537679,0.001785928417717,5.06E-05,3.39E-05
24,0.00207360305056,0.001777376271188,7.69E-06,3.87E-05
25,0.002032635484586,0.001771249005695,1.81E-05,4.34E-05
26,0.002045925718149,0.001739939520856,8.22E-05,5.68E-06
27,0.002036336100027,0.00182685499683,4.09E-05,1.21E-04
28,0.002043943285545,0.001758126854648,9.33E-05,1.01E-04
29,0.001972660316999,0.001716140423516,9.71E-05,7.05E-05
30,0.001977507207915,0.001732896091267,5.99E-05,1.22E-04
31,0.001931965452135,0.001664949227944,1.78E-05,6.91E-05
32,0.001959043543277,0.001671623053675,5.74E-05,4.50E-05
33,0.001966679184797,0.001669598410179,8.21E-05,6.11E-05
34,0.001943864484169,0.001676033992743,1.16E-04,4.99E-05
35,0.001880991641966,0.001609178706383,4.01E-05,6.53E-05
36,0.001910955191155,0.001615770060197,1.73E-05,5.31E-05
37,0.001903844171229,0.00164914600643,3.14E-05,1.70E-05
38,0.001917966686984,0.001595203718195,1.09E-04,3.30E-05
39,0.001890852583771,0.001563180873891,8.51E-06,3.12E-05
40,0.001830951720737,0.001539754010563,8.43E-06,2.44E-05
41,0.001820148661199,0.001597173368111,2.16E-05,5.93E-05
42,0.001838621940079,0.00165551353626,3.53E-05,1.18E-04
43,0.001808425884147,0.001535002172093,5.87E-05,1.64E-05
44,0.001848405150548,0.001567159238632,8.95E-05,4.13E-05
45,0.001819648671895,0.0015358293017,7.04E-05,3.98E-05
46,0.001771259659491,0.001599020915826,3.25E-05,6.24E-05
47,0.001795417042648,0.00150488944374,5.79E-05,3.33E-05
48,0.001793943459814,0.001500139294639,8.50E-05,3.58E-05
49,0.001789367959226,0.001488182025601,4.69E-05,1.53E-05
50,0.001769777152737,0.001512777643253,2.47E-05,7.23E-05
51,0.001790509477742,0.001500172940691,5.01E-05,6.31E-05
52,0.00172703229626,0.001465588100379,1.18E-05,7.30E-05
53,0.001721361572134,0.001479201417218,3.74E-05,2.39E-05
54,0.001739000633433,0.00143578022336,4.11E-05,2.80E-05
55,0.001738858510753,0.001504299446071,7.29E-05,8.80E-05
56,0.001710973721916,0.001460901076595,2.79E-05,3.76E-05
57,0.001719498836622,0.001482210007757,2.62E-05,1.60E-05
58,0.001708589148993,0.001411069182033,4.83E-05,5.80E-05
59,0.001713753844649,0.001417570786178,3.98E-05,2.38E-05
60,0.001736311862916,0.001410918796311,2.01E-06,3.32E-05


==> figures/gon-vs-ae/gon-vs-ae-6x6-nz=512,f=16,mean.csv <==
,Epoch,AE,GON
,1,0.004873347486953,0.004085007155538
,2,0.004035498175671,0.003392701957723
,3,0.003537690945019,0.003121911231826
,4,0.003227903271938,0.002879740477651
,5,0.003098628035933,0.002681668705642
,6,0.00285412244464,0.002591431556245
,7,0.0027993840834,0.002455123031835
,8,0.0027614211943,0.002403121447762
,9,0.002708531256095,0.002301689531257
,10,0.002534042868788,0.002244918249051
,11,0.002532144870733,0.002268619026343
,12,0.002449676405837,0.002214493181457
,13,0.002457055108373,0.002106766674519
,14,0.002377730947634,0.002070478829096
,15,0.002269623710761,0.002021501085858
,16,0.002303222853492,0.001965497187724
,17,0.00223469079646,0.001986704185307
,18,0.002224992767647,0.001979640992731
,19,0.002177225078419,0.00193145705536
,20,0.00222037780563,0.001845802449187
,21,0.002128364344537,0.001845606119335
,22,0.002069484696661,0.0017941534548
,23,0.002135054537679,0.001785928417717
,24,0.00207360305056,0.001777376271188
,25,0.002032635484586,0.001771249005695
,26,0.002045925718149,0.001739939520856
,27,0.002036336100027,0.00182685499683
,28,0.002043943285545,0.001758126854648
,29,0.001972660316999,0.001716140423516
,30,0.001977507207915,0.001732896091267
,31,0.001931965452135,0.001664949227944
,32,0.001959043543277,0.001671623053675
,33,0.001966679184797,0.001669598410179
,34,0.001943864484169,0.001676033992743
,35,0.001880991641966,0.001609178706383
,36,0.001910955191155,0.001615770060197
,37,0.001903844171229,0.00164914600643
,38,0.001917966686984,0.001595203718195
,39,0.001890852583771,0.001563180873891
,40,0.001830951720737,0.001539754010563
,41,0.001820148661199,0.001597173368111
,42,0.001838621940079,0.00165551353626
,43,0.001808425884147,0.001535002172093
,44,0.001848405150548,0.001567159238632
,45,0.001819648671895,0.0015358293017
,46,0.001771259659491,0.001599020915826
,47,0.001795417042648,0.00150488944374
,48,0.001793943459814,0.001500139294639
,49,0.001789367959226,0.001488182025601
,50,0.001769777152737,0.001512777643253
,51,0.001790509477742,0.001500172940691
,52,0.00172703229626,0.001465588100379
,53,0.001721361572134,0.001479201417218
,54,0.001739000633433,0.00143578022336
,55,0.001738858510753,0.001504299446071
,56,0.001710973721916,0.001460901076595
,57,0.001719498836622,0.001482210007757
,58,0.001708589148993,0.001411069182033
,59,0.001713753844649,0.001417570786178
,60,0.001736311862916,0.001410918796311


==> figures/gon-vs-ae/gon-vs-ae-6x6-nz=512,f=16.csv <==
Epoch,AE,GON
1,0.005063777789474,0.003939498859048
2,0.004217258188874,0.003360617601275
3,0.003739049658179,0.003143007655293
4,0.003284891834483,0.002770567474663
5,0.003101698122919,0.002594826772511
6,0.002843700814992,0.002565027530044
7,0.002807001583278,0.002409843608439
8,0.002693986753002,0.002325979859531
9,0.002749162027612,0.00225591947034
10,0.002543759765103,0.002171899371892
11,0.002465425757691,0.00219401741311
12,0.002460160758346,0.002147572309971
13,0.002525427611545,0.002087662548423
14,0.00242254184559,0.002132373774797
15,0.002287589013577,0.002014317159206
16,0.002297402825207,0.001921813925654
17,0.002235998632386,0.001952721301019
18,0.002195292385295,0.001876971585602
19,0.002138011390343,0.001822390832901
20,0.002288299612701,0.001817977871001
21,0.002083797007799,0.001929578789324
22,0.002089931396768,0.001819030564576
23,0.002085489919409,0.001821772219092
24,0.00207558600232,0.001744992658496
25,0.002022716216743,0.001790124614537
26,0.00203469581902,0.001746490845084
27,0.001989796524867,0.001836668694019
28,0.002030292991549,0.001700755651444
29,0.001916734268889,0.001634694727063
30,0.001922053052112,0.001680658711344
31,0.001940712798387,0.001731602825746
32,0.001916069886647,0.001668748613596
33,0.00193842605222,0.001736352327317
34,0.0018975174753,0.001625950913206
35,0.001852020970546,0.001672349935472
36,0.00192762631923,0.001675118209422
37,0.001897885580547,0.001630576039925
38,0.002019974403083,0.001588986741602
39,0.001895381370559,0.001594215150997
40,0.001822865218855,0.001515019615144
41,0.001817340613343,0.001654252907038
42,0.001869195955805,0.001579738092721
43,0.001813255716115,0.001539606397599
44,0.001945273252204,0.001611312031299
45,0.001897524110973,0.001511653554589
46,0.001775807584636,0.001658851868659
47,0.001772021874785,0.001532558914572
48,0.001881693955511,0.001538219866231
49,0.001743590924889,0.001497564021572
50,0.00174425332807,0.001516897417232
51,0.001826395164244,0.001456498403996
52,0.001735773868859,0.001549843907058
53,0.001701681525446,0.001481482916102
54,0.001754985190928,0.001434124498516
55,0.001705138478428,0.001602906395867
56,0.001735428581014,0.001503719472289
57,0.001700188731775,0.001465484826639
58,0.001738594146445,0.00147464132145
59,0.001757503021508,0.001444760237634
60,0.001735652098432,0.001435522493571


==> figures/gon-vs-ae/gon-vs-ae-8x8-nz=512,f=16,mean,std.csv <==
Epoch,AEmean,GONmean,AEstd,GONstd
1,0.002928447957039,0.003162215977063,1.09E-04,2.22E-05
2,0.002433593183905,0.003027804747522,1.37E-04,7.03E-05
3,0.00221541074276,0.002926668132941,1.48E-04,9.36E-05
4,0.00200830793639,0.002708000162244,8.01E-05,3.96E-05
5,0.001854659973631,0.002751021044105,5.97E-05,5.21E-05
6,0.0019982398507,0.002701634893517,0.000346702321203,1.53E-04
7,0.001689667697002,0.002570290016681,5.59E-05,4.94E-05
8,0.001640078673263,0.002552564735015,3.06E-05,0.000136774048966
9,0.001509565144579,0.002454447263032,6.62E-05,3.90E-05
10,0.001538876629472,0.002384623686572,3.58E-05,1.69E-05
11,0.001446464010626,0.002287538043161,6.04E-05,3.80E-05
12,0.001423259595633,0.002318676405698,2.64E-05,1.03E-04
13,0.001379903648496,0.002282625511438,8.07E-05,1.10E-04
14,0.001350382483552,0.002180085702489,3.78E-06,4.53E-05
15,0.001308656185344,0.002212143281798,6.18E-05,9.56E-05
16,0.00136472972177,0.002128650845836,1.54E-04,8.99E-05
17,0.001289639005984,0.002072485883931,1.55E-06,3.75E-05
18,0.001261033099741,0.00204167286858,4.23E-05,1.59E-05
19,0.001198823268389,0.002130604543984,4.74E-05,1.33E-04
20,0.001178435618455,0.002007592203418,4.91E-05,1.04E-05
21,0.001167782497431,0.001985335346113,4.84E-05,3.33E-05
22,0.00115250122274,0.001964406184604,2.83E-05,2.71E-05
23,0.001250254878302,0.001980273183783,1.53E-04,6.11E-05
24,0.001147136497299,0.001974287512451,7.01E-05,6.41E-05
25,0.001134221936564,0.001940671553959,9.99E-05,4.74E-05
26,0.001112487322539,0.001921358826657,2.52E-05,5.98E-06
27,0.001062807704608,0.001909743937701,2.54E-05,4.08E-05
28,0.001154532252724,0.001893877656211,4.04E-05,1.74E-05
29,0.001073374332512,0.00190211951375,4.81E-05,6.37E-05
30,0.001049093555634,0.001861721768628,8.98E-06,7.72E-05
31,0.001063805556993,0.001856092128108,3.94E-05,1.23E-05
32,0.0010851390104,0.001880685985635,1.87E-05,5.31E-05
33,0.001049615941793,0.001811665336688,3.25E-05,4.27E-06
34,0.001014598114615,0.001842678065995,2.74E-05,1.21E-04
35,0.001092457271243,0.00186274154678,1.35E-05,3.63E-05
36,0.001022318937406,0.001817215226541,3.32E-05,5.69E-05
37,0.001023984518598,0.001779009065876,4.98E-05,4.20E-05
38,0.00099417320177,0.001770260329247,1.43E-05,2.25E-05
39,0.000998981870189,0.001750090386818,6.69E-05,6.90E-05
40,0.000991325332349,0.001761466134687,7.43E-06,2.06E-05
41,0.000996891989584,0.001792460109293,3.79E-05,9.39E-05
42,0.000988889788886,0.001758323766291,2.02E-05,6.98E-05
43,0.000969114605213,0.001761318361113,4.32E-05,7.15E-05
44,0.000948188340887,0.00173704090789,9.04E-06,5.61E-05
45,0.000960352904474,0.001748420657267,1.75E-05,4.13E-05
46,0.000951651189501,0.001738673231155,5.63E-05,3.51E-05
47,0.000959113913625,0.001811093595773,1.11E-05,5.38E-05
48,0.000997807412744,0.001688379777968,8.45E-05,4.60E-05
49,0.000929952072601,0.001699464329084,2.04E-05,3.74E-05
50,0.000963870654081,0.001678084938626,2.61E-05,3.44E-05
51,0.000959301866939,0.001661923389932,4.94E-06,9.76E-06
52,0.00092695026877,0.00168225135987,3.41E-05,5.79E-05
53,0.000934113068829,0.001651199723532,3.39E-05,4.96E-05
54,0.000922332556297,0.0016932898058,5.88E-06,6.18E-05
55,0.000945292287221,0.001697500133142,1.91E-05,6.50E-05
56,0.000922820365578,0.001855730749816,2.38E-05,1.63E-04
57,0.00092375292778,0.001653827335288,5.85E-06,5.84E-05
58,0.000896550768192,0.001602599497537,1.76E-05,3.97E-05
59,0.000913131175339,0.001665467679501,2.52E-05,4.98E-05
60,0.000886862989788,0.001617610018651,7.01E-06,3.69E-05


==> figures/gon-vs-ae/gon-vs-ae-8x8-nz=512,f=16,mean.csv <==
Epoch,AEmean,GONmean
1,0.002928447957039,0.003162215977063
2,0.002433593183905,0.003027804747522
3,0.00221541074276,0.002926668132941
4,0.00200830793639,0.002708000162244
5,0.001854659973631,0.002751021044105
6,0.0019982398507,0.002701634893517
7,0.001689667697002,0.002570290016681
8,0.001640078673263,0.002552564735015
9,0.001509565144579,0.002454447263032
10,0.001538876629472,0.002384623686572
11,0.001446464010626,0.002287538043161
12,0.001423259595633,0.002318676405698
13,0.001379903648496,0.002282625511438
14,0.001350382483552,0.002180085702489
15,0.001308656185344,0.002212143281798
16,0.00136472972177,0.002128650845836
17,0.001289639005984,0.002072485883931
18,0.001261033099741,0.00204167286858
19,0.001198823268389,0.002130604543984
20,0.001178435618455,0.002007592203418
21,0.001167782497431,0.001985335346113
22,0.00115250122274,0.001964406184604
23,0.001250254878302,0.001980273183783
24,0.001147136497299,0.001974287512451
25,0.001134221936564,0.001940671553959
26,0.001112487322539,0.001921358826657
27,0.001062807704608,0.001909743937701
28,0.001154532252724,0.001893877656211
29,0.001073374332512,0.00190211951375
30,0.001049093555634,0.001861721768628
31,0.001063805556993,0.001856092128108
32,0.0010851390104,0.001880685985635
33,0.001049615941793,0.001811665336688
34,0.001014598114615,0.001842678065995
35,0.001092457271243,0.00186274154678
36,0.001022318937406,0.001817215226541
37,0.001023984518598,0.001779009065876
38,0.00099417320177,0.001770260329247
39,0.000998981870189,0.001750090386818
40,0.000991325332349,0.001761466134687
41,0.000996891989584,0.001792460109293
42,0.000988889788886,0.001758323766291
43,0.000969114605213,0.001761318361113
44,0.000948188340887,0.00173704090789
45,0.000960352904474,0.001748420657267
46,0.000951651189501,0.001738673231155
47,0.000959113913625,0.001811093595773
48,0.000997807412744,0.001688379777968
49,0.000929952072601,0.001699464329084
50,0.000963870654081,0.001678084938626
51,0.000959301866939,0.001661923389932
52,0.00092695026877,0.00168225135987
53,0.000934113068829,0.001651199723532
54,0.000922332556297,0.0016932898058
55,0.000945292287221,0.001697500133142
56,0.000922820365578,0.001855730749816
57,0.00092375292778,0.001653827335288
58,0.000896550768192,0.001602599497537
59,0.000913131175339,0.001665467679501
60,0.000886862989788,0.001617610018651


==> figures/gon-vs-ae/gon-vs-ae-8x8-nz=512,f=16.csv <==
Epoch,AE,GON
1,0.003726625815034,0.003581191854924
2,0.003119800006971,0.003489617903978
3,0.002696027513593,0.003189025086463
4,0.002541017020121,0.003053156128079
5,0.002502675168216,0.003085165634602
6,0.002510004909709,0.002990560020655
7,0.002255651401356,0.002911843346953
8,0.00217693252489,0.002883966668844
9,0.002239081077278,0.002843549768478
10,0.002063722582534,0.002754099842906
11,0.002015837002546,0.002775311369002
12,0.001955546438694,0.00272941948384
13,0.001929002231918,0.002673913780004
14,0.001849534688517,0.002720350314081
15,0.001892298227176,0.002649522443116
16,0.001881128991954,0.00262468192637
17,0.001824917155318,0.002560951675475
18,0.001781632658094,0.002481808290482
19,0.001718653948046,0.002514553606808
20,0.001711506163701,0.002550988949537
21,0.001842294470407,0.002405725239068
22,0.001703873742372,0.002485637636036
23,0.001699583721347,0.002439606421888
24,0.001661998569034,0.002519574972689
25,0.001636177650653,0.002446532306373
26,0.001599146635272,0.002371024512351
27,0.001660328125581,0.002273436679244
28,0.001587466336787,0.002336111620069
29,0.00155685050413,0.002354843830615
30,0.001584478537552,0.002313483265191
31,0.001575482892804,0.002278999535441
32,0.001501362072304,0.002260190671533
33,0.001541520003229,0.002224029452801
34,0.001514064148068,0.002205533973724
35,0.001491218339652,0.002202931894809
36,0.001498617464677,0.002181731067747
37,0.00150353461504,0.002185417035669
38,0.001479091937654,0.002189169912487
39,0.00149284559302,0.002175306521058
40,0.001442963839509,0.002197401593626
41,0.001490807859227,0.002137109197825
42,0.001514209201559,0.002184524547905
43,0.001440366730094,0.002122567806393
44,0.001401671906933,0.002205928955823
45,0.001454436336644,0.0022006597507
46,0.001431153854355,0.002130494901687
47,0.001372458413243,0.002178382311612
48,0.001385442446917,0.002095911633372
49,0.00142667372711,0.002113270206898
50,0.001352166058496,0.002097632413208
51,0.001347869285382,0.002112950955629
52,0.001365841366351,0.002108136567771
53,0.001357930595987,0.002115671543777
54,0.001407538540661,0.002066934154928
55,0.001457923906855,0.002095028946698
56,0.001367243472487,0.002143540824652
57,0.001380438217893,0.002209577399194
58,0.001324864919297,0.002069350333214
59,0.001384794595651,0.002051232529283
60,0.001337677007541,0.002094373800159


==> figures/long_plots/cifar_long.csv <==
Epoch,GON Train,GON Test,AETrain,AE Test,Tied Train,Tied Test
1,0.012259381568432,0.012264347440004,0.015345662126144,0.01540448358357,0.016462823303938,0.016535686859489
2,0.010221118423641,0.010259379135072,0.01289678036352,0.012952933030327,0.014659920649529,0.014703643029928
3,0.009483424776495,0.009500148002803,0.011876389872432,0.011947032388051,0.013197583200932,0.013312234175205
4,0.008398273109496,0.008388845035434,0.011281363308927,0.011343910519282,0.013194641517401,0.013216269406676
5,0.007807999189198,0.007841141617298,0.010591832297047,0.010702930525939,0.01199902831167,0.012073592975736
6,0.00738280836612,0.007391814610362,0.010171228597264,0.010243561643362,0.011657619179487,0.011721966010332
7,0.007153066142201,0.007172217737138,0.009791721544564,0.009877139534056,0.011400444074869,0.011490316271782
8,0.006636005986929,0.006658506430686,0.009449638150831,0.009532511345049,0.011065369147956,0.011136264455319
9,0.006519343860745,0.006568827581406,0.009243995319009,0.009326038468877,0.010973644276559,0.011007144460082
10,0.006466725442112,0.006463994216919,0.008919344789187,0.009007558465997,0.010670248827934,0.010691074687243
11,0.006156115512252,0.006184962111712,0.008782887049615,0.00886528784881,0.01039856975019,0.010490048983693
12,0.006061863603294,0.00605929544121,0.008492926949859,0.008585354911784,0.010343472192288,0.010459745454788
13,0.005759987311363,0.005790165220201,0.00834008597066,0.008442953301966,0.010378764385879,0.010428471037746
14,0.005583911812305,0.00561467192471,0.008184295803308,0.008259370005131,0.010090567020178,0.010176671259105
15,0.005522625640631,0.005553988593817,0.007927936405043,0.008000115908186,0.010036940068007,0.010144130685926
16,0.005272223728299,0.00531377023682,0.007859289563696,0.007958790702621,0.01011372636199,0.010146950760484
17,0.005044279589057,0.005061158834398,0.007680499099096,0.007784067693353,0.010018800145388,0.010051225326955
18,0.004916028547883,0.004925152282417,0.007591624669433,0.007672288614511,0.010123078176677,0.010127908214927
19,0.004875960106701,0.004882922305167,0.007502399970094,0.007593944302201,0.009948682354689,0.01008091724515
20,0.004685282780826,0.004694799651206,0.007362071474095,0.007436409468949,0.01082977701962,0.010722111779451
21,0.004619997780025,0.004633187926561,0.007274378572106,0.007353274385134,0.009795703751743,0.009872787098587
22,0.00463250459522,0.004655055978149,0.007217953688701,0.007302982321878,0.009742914867401,0.009791108289361
23,0.004543893871903,0.004578412566334,0.007107280363838,0.007192266534766,0.009796440684199,0.009884353855252
24,0.004437356412709,0.004451791175455,0.007001488997738,0.007087178296347,0.00994506436944,0.010012139457464
25,0.004420899585187,0.00444166726172,0.006981488034328,0.00705717206498,0.009800300907791,0.009859224149585
26,0.004430960025638,0.004423731470853,0.006904424600999,0.007003651084999,0.009721819044352,0.009804059231281
27,0.004335813088268,0.0043530653283,0.006829567204515,0.006900577152272,0.009840497189462,0.009976019124687
28,0.004278014442027,0.004282845523208,0.006733599347572,0.006803917392592,0.00960052518785,0.009676012030244
29,0.004220124159604,0.004231239063293,0.006739310047527,0.006814081271489,0.009529556438923,0.009609994393587
30,0.004176663315594,0.004192757721245,0.006689028752347,0.00677878665179,0.00963993496269,0.00974428499043
31,0.004114978406578,0.004130685225874,0.006584498224358,0.006678451871375,0.009604759852588,0.009745438276231
32,0.004066541779637,0.004073918040842,0.006512378124495,0.006582455061873,0.0096219481951,0.009636734899879
33,0.004071230570376,0.004086993698776,0.006449190758367,0.006534902733564,0.009657370812595,0.009783450776339
34,0.004056793099046,0.004070902659744,0.006367521217565,0.006435479581356,0.009620830696821,0.009644577845931
35,0.004067867131978,0.004077142889053,0.006387337505122,0.006471628922224,0.009641417253912,0.009759540653229
36,0.004050486038923,0.004062143316865,0.006319154130717,0.006396158935626,0.009590113453269,0.009671785485744
37,0.003973583432734,0.003975332842767,0.006338693190118,0.006423747814695,0.009476049836874,0.009569767068326
38,0.003949700127244,0.003952319858968,0.006233883426686,0.006310465888679,0.009461479015648,0.009574999442697
39,0.003967051425874,0.003986770583689,0.006280229200919,0.00636884436508,0.009560424095392,0.009668951760232
40,0.00387500477314,0.003874563845992,0.00621380118976,0.006310194618007,0.009485765129328,0.009578780041635
41,0.003853003039062,0.003869939191639,0.006161353541513,0.006239069704215,0.009467565935254,0.009485728825629
42,0.003885103906989,0.003905715958774,0.006139423496823,0.006211951693396,0.009424608591497,0.009494404113293
43,0.003838036753535,0.003855598768592,0.006125180632273,0.006209650358558,0.009669254268408,0.009791838079691
44,0.003817220435739,0.003821074736863,0.006059489642382,0.006126246696214,0.009427771325111,0.009461678121984
45,0.003762641886771,0.003767196632922,0.005999933813612,0.006065093120436,0.009417372512817,0.009472721284628
46,0.003799903873801,0.003828329259902,0.00601614641885,0.006092300993701,0.00949369420886,0.009636770652235
47,0.003730658411384,0.003746063388884,0.00593178376923,0.006018199134866,0.009434767403007,0.009547496789694
48,0.00376375869602,0.003782337678969,0.005955105175873,0.006012793686489,0.009516275060475,0.00951582082808
49,0.003795495998561,0.003799825602025,0.005966369454165,0.006018992564579,0.009597417386174,0.009691694754362
50,0.003833639791012,0.003853037944436,0.005868986938496,0.005930425258974,0.009489819724262,0.009522067454457
51,0.003909801413715,0.00392798756361,0.005857447322607,0.005935952930649,0.009397416967154,0.009453849926591
52,0.003650728551596,0.003652370344102,0.005873406138718,0.005933003174265,0.009283195230067,0.00935889030695
53,0.003722971498668,0.003745918348432,0.00579083316644,0.005878918802738,0.009452686685026,0.009547139881551
54,0.003751929535866,0.003758288886398,0.00579101317962,0.005879702675343,0.009264928045273,0.009360689394176
55,0.003649717090577,0.003655818667263,0.005696807105939,0.00578624731948,0.009365709324479,0.009402961425483
56,0.003587254787385,0.003594395371526,0.005681312584976,0.005765846274793,0.009586304117441,0.009605320554972
57,0.003598905069977,0.003607306799293,0.005696886079808,0.005764508719246,0.009383626932502,0.00944822551012
58,0.003667347891629,0.003683037164062,0.005680870866477,0.005759669149915,0.0093719078511,0.009421628801525
59,0.003595567899346,0.003607462994009,0.00562291666011,0.00570660384049,0.009366181591153,0.009451591062546
60,0.003606875826865,0.00361461776197,0.005574325576822,0.005658374887208,0.009260191480219,0.009373449407518
61,0.003589413957149,0.003595370605588,0.005601747218867,0.005688317073882,0.009439488260746,0.009590013617277
62,0.003564765575379,0.003572951959074,0.005554337561429,0.00565071157217,0.009257588547468,0.009383707994223
63,0.003537818776071,0.00354470584318,0.005551615487536,0.005617727700373,0.009271306706667,0.009395564606786
64,0.003566349810958,0.003571437856555,0.005500062944194,0.005564904543261,0.009357464329302,0.009420825491846
65,0.003669893475324,0.00367440816462,0.005504083690743,0.005567458949983,0.009211454501152,0.009276308818161
66,0.003551244764626,0.003551706080884,0.005471911246677,0.005539471976459,0.009443972463012,0.009437945653498
67,0.003503380891234,0.003509968061,0.005460049477418,0.005531966324151,0.009195927903652,0.009300279921293
68,0.003562539795339,0.003573614940047,0.005466155836781,0.005526723204553,0.009259950302541,0.00934197948277
69,0.003542329083234,0.003550981710106,0.005400489621162,0.005465074451268,0.00919436499536,0.009267560327053
70,0.003546817554832,0.00355549672544,0.005379358377258,0.005462718716264,0.009425643407106,0.009460600881279
71,0.003535218728185,0.003544260467589,0.005445089093049,0.005513473490377,0.009388861598969,0.009515447032452
72,0.003554331755936,0.003573218850046,0.0053591584451,0.005444906289379,0.009265827952623,0.009386419853568
73,0.003437722421288,0.003442128857225,0.005370613501966,0.005462741215527,0.009418854678869,0.00940129660666
74,0.003473528953046,0.00348153462857,0.005306976787349,0.005383932661017,0.00970292124927,0.009851538561285
75,0.003439093942493,0.003446313112229,0.005337383710345,0.005414415775736,0.009296957392991,0.009353396931291
76,0.003459024977088,0.003466128361225,0.005303636525969,0.005371563222011,0.009296943623424,0.009324838726223
77,0.003475838983655,0.003477385085821,0.005283330816031,0.005343924120069,0.009213932466209,0.0092961345613
78,0.003439031689316,0.003445395031571,0.005332379229863,0.005428536126018,0.009207793490291,0.00924516018033
79,0.003466503729969,0.00347168482542,0.005277882292469,0.005348130773505,0.009179297199845,0.009231275983155
80,0.003471653224528,0.003487492884696,0.005270533697804,0.00535947757264,0.009259698411226,0.009307706591487
81,0.003496705117524,0.003510773078352,0.005253471069237,0.005331240956485,0.009188806828856,0.009308579368889
82,0.003436444693208,0.00344042474702,0.005242369983445,0.005316494871179,0.009160114874542,0.009198930923641
83,0.003405753582865,0.00341668407768,0.005218316753805,0.005280854485929,0.009502376911342,0.009483702217042
84,0.003429001305401,0.003431875273585,0.005270443477631,0.005337083165348,0.009181324400902,0.009269652044773
85,0.003433452481925,0.00344811720252,0.005197119500041,0.005282007088264,0.009169972927868,0.009274828274548
86,0.003445298057348,0.003441771216691,0.005165831719339,0.005244528137147,0.009247529903352,0.009315478956699
87,0.003416259537339,0.003423875759542,0.00517408685416,0.005254024465382,0.009170785298944,0.009280752557516
88,0.003393937665373,0.003407713871449,0.005129410527994,0.005193863163392,0.009147936036587,0.009218182864785
89,0.003375697732568,0.003372890894115,0.005138024436335,0.005209924366574,0.009246460751295,0.009279859888554
90,0.003377094495296,0.00338029095754,0.005125044829448,0.005200961422424,0.009074926452041,0.00913340357542
91,0.003385813978314,0.003384619162977,0.005121092687001,0.005196694214145,0.009413868198693,0.009597276601195
92,0.003540627687275,0.003537324514985,0.005101324607134,0.005173322192331,0.009357493520081,0.009520604893565
93,0.003464665310979,0.003483290719241,0.005126811834027,0.005198635062079,0.009180129226148,0.009213505195081
94,0.003412697345018,0.003425040477514,0.005062531504879,0.005140501606464,0.009163870970309,0.009230678638816
95,0.003393592750132,0.003397828429937,0.005091776695549,0.005152271931867,0.009092917367816,0.009214454439282
96,0.003400784286112,0.003411378770322,0.005092179629207,0.005171812408169,0.009022460985482,0.009124803315103
97,0.003474877904654,0.003473323364556,0.005062759088675,0.005153600760301,0.00900753218472,0.009045771956444
98,0.00336524390623,0.003368905773759,0.005091234020094,0.00517260522147,0.0089911130023,0.009087595644593
99,0.003377688255906,0.003374870178849,0.005071411310832,0.005147803682089,0.009021119747162,0.009069632670283
100,0.003364688597918,0.003370685358346,0.005072256253163,0.005156557086607,0.008934287343025,0.009042994651198
101,0.003416948276311,0.003430849136412,0.00502124599124,0.005105095270773,0.009026932378709,0.00914510153681
102,0.003362820452005,0.003376509076357,0.005037778190871,0.005106099094947,0.008997643839419,0.009100411045551
103,0.003449259375334,0.003446187923104,0.004977680276434,0.005053373734156,0.009116170700789,0.009180465531349
104,0.003371667692065,0.00338161617443,0.004997522797038,0.00506746986558,0.009184006984234,0.009238489151001
105,0.003377632345557,0.003391879279912,0.005066732834876,0.005155363367498,0.00908065749824,0.009187770095468
106,0.003327828235328,0.003333349025995,0.004958343776067,0.005026323060691,0.009449515849948,0.009640013366938
107,0.00339602573067,0.003403497165442,0.004987062218984,0.005061379338801,0.008956941307783,0.009010371139646
108,0.003308491894305,0.003310932298005,0.004966924442599,0.005032006838918,0.008940153192282,0.009026644928753
109,0.003334133423567,0.003340332770348,0.004983684518834,0.005056580726802,0.009283761306405,0.009292874923348
110,0.003346642257422,0.003356530249864,0.004915423624615,0.004990252804756,0.009180051671267,0.009215238314867
111,0.003320431389362,0.00333164146319,0.004930501762927,0.005017648969094,0.008919957053065,0.009020161630213
112,0.003325636224449,0.003335773599148,0.004894436788907,0.004967501907547,0.009052414438128,0.009138994529843
113,0.003324464828074,0.003324447768927,0.004929929956446,0.004999841723839,0.009069815627933,0.009133508738875
114,0.003332997414172,0.00334364040643,0.004898003718505,0.004976878661911,0.009269203508496,0.009397567760944
115,0.003419926169217,0.003422870779037,0.004892738904258,0.004962212666372,0.009045024942756,0.00911153101027
116,0.003319955920577,0.003321155671775,0.004871775589585,0.004951896475255,0.009139205803275,0.00920104829371
117,0.003288727760613,0.003295095035434,0.004879030380646,0.004954734318952,0.009068707183301,0.009168879893422
118,0.003308691914976,0.003320852264762,0.004929373579969,0.004999124190211,0.009090654723048,0.009206921039522
119,0.003356887506545,0.003352921979129,0.004845437603444,0.004931133477887,0.009119397432208,0.009198201963305
120,0.003317243914455,0.00332866538465,0.004856113935312,0.004928433506687,0.008998187893629,0.009111535453796
121,0.003340197993517,0.003357866278291,0.004822501017004,0.004896929880977,0.008990966335535,0.009087067773938
122,0.003283549966812,0.003291079510748,0.00486312412103,0.004925767527521,0.009026215484738,0.009132640692592
123,0.003306611082703,0.003315608581901,0.004832765024751,0.004906315793594,0.00900656876266,0.009051548938453
124,0.003404986328185,0.003414234922826,0.004822445357243,0.004892903486888,0.008992252144814,0.009052193087339
125,0.003458257417083,0.003455496390909,0.004820454924305,0.004893725955983,0.009112469742,0.009209424805641
126,0.00335149810791,0.003360087153316,0.004828622573018,0.004901455977559,0.009034930915535,0.009147234013677
127,0.003256867614836,0.003263731633872,0.004812868520916,0.004886767192185,0.008934480296969,0.008982544720173
128,0.003252073633969,0.003265605179966,0.004770971680979,0.004846239084502,0.008870162238777,0.008916524881125
129,0.003278975820094,0.003284496394545,0.004759236403257,0.004831078245242,0.009075221606493,0.00921496617049
130,0.003223063812852,0.003228594654799,0.004800622599622,0.004872538121541,0.008895257720351,0.00897844273448
131,0.003237725059092,0.003247576759756,0.004826159350971,0.004884584670762,0.009234246769249,0.009280047735572
132,0.003248847537488,0.003255020993203,0.004781053841809,0.004850924582779,0.008992700964212,0.009103193753958
133,0.00328611235559,0.003278503521532,0.004771701827596,0.004845862041414,0.009100529243648,0.009241752907634
134,0.00333133425802,0.003337482269108,0.004763317251801,0.004837474493186,0.008873068920076,0.008981456899643
135,0.003255606055707,0.003261703440547,0.00479904234161,0.004883058318992,0.008867860842943,0.008942391192913
136,0.003217741510719,0.00322168418169,0.004745783415139,0.004822692895432,0.008932090958953,0.009052655026317
137,0.003248527053893,0.003257815176249,0.004753206985444,0.004826427358886,0.009014153699875,0.009118171814084
138,0.003291985980868,0.00329800606817,0.00472842222477,0.004799222472807,0.008955466822386,0.009029432469606
139,0.003274499509037,0.003288772527128,0.004742764350126,0.004824085477491,0.009080492660701,0.009196065285802
140,0.003274796326458,0.003283573196828,0.004757542535961,0.004832076828182,0.009057722046971,0.009132074943185
141,0.003278481021374,0.003280982362479,0.004687578718563,0.004769445315003,0.00884049052,0.00892246311307
142,0.003298653238118,0.003311665354669,0.00471132263874,0.004789601392051,0.008949637455046,0.009024272119999
143,0.003261601252258,0.003273908527195,0.004714006154835,0.004786172990501,0.008968816076815,0.009038712176681
144,0.003203454340398,0.00321316780597,0.004717421059261,0.004796137025952,0.008947888522446,0.008994963248074
145,0.003233260834068,0.003243501541018,0.004697737845282,0.004763231151303,0.008860698721707,0.00893892082721
146,0.003216843673289,0.003223387424648,0.00470593000258,0.004788434828321,0.009079539034367,0.009150445273519
147,0.003219872652888,0.003226055262983,0.004717192418575,0.004793084817876,0.008920154342651,0.008981258772314
148,0.003228758786023,0.003240921231359,0.004679674607118,0.004747826287647,0.009189741790295,0.009320137763023
149,0.00329067102313,0.003304198473692,0.004674710735083,0.004750087268154,0.00888889348954,0.008960320438445
150,0.003227584383488,0.003238361608982,0.004718091288606,0.004800321643303,0.009022667756081,0.009130709247291
151,0.003260392245203,0.003261833594739,0.004668303697705,0.004740840605895,0.008815297723413,0.008916206671298
152,0.003264835625589,0.003279810458422,0.004670784637729,0.00475194953531,0.009061583162248,0.009130621267855
153,0.003259875357747,0.00325575004071,0.004682400752753,0.00476421242406,0.008811305451691,0.008878800943494
154,0.003207644565105,0.003212792978436,0.004650689850251,0.004724848731856,0.00882107321471,0.0089411768049
155,0.003200603856742,0.003207807191461,0.004662031847835,0.004735072620213,0.008820072308183,0.008916518250108
156,0.003195435635149,0.003201852591336,0.004616282786628,0.004690221508344,0.008897466604114,0.008936570431292
157,0.003251432871521,0.003259406240284,0.004622126060774,0.004697599644462,0.008852799041867,0.008926886959374
158,0.00325801230371,0.003262015736103,0.004630185289184,0.00469765673702,0.008876019969583,0.008915723003447
159,0.003256437305808,0.003264835435152,0.004645395459682,0.004722636204958,0.008858667440414,0.008960670036078
160,0.003216861885041,0.003225588335097,0.004600063577245,0.004679961230109,0.008897161945105,0.008981437551975
161,0.003292370198667,0.003304209861904,0.004624625639518,0.004694352854788,0.008879400369227,0.008940433512628
162,0.003269437805861,0.003268767058849,0.004625467619201,0.004697468665987,0.008988857295215,0.009098365813494
163,0.003217524998933,0.003222390024364,0.004611986890833,0.004696623690923,0.008795954030454,0.008885116557777
164,0.00326452583611,0.003265086522698,0.004593810209781,0.004665526571373,0.009024253987074,0.00916177264452
165,0.003213299631029,0.003219074980915,0.00462419684271,0.004689003139238,0.008917911438346,0.00899068364054
166,0.003198147774637,0.00320548010543,0.004596595337639,0.004668481208136,0.008849431949854,0.008934696507454
167,0.003224429361969,0.003236943103373,0.004581330199838,0.004654839368165,0.008860146891475,0.008959835647047
168,0.003236580582857,0.003250864602625,0.004599949369629,0.004679321002464,0.008870814285576,0.008959301091731
169,0.003199609405398,0.003207731072605,0.004569542142799,0.004641173535089,0.008995848119557,0.009072705823183
170,0.003218631982952,0.003219266243279,0.004613462718576,0.004682563426594,0.008812567071915,0.008874578221142
171,0.003174351801276,0.003174785929546,0.00460642704318,0.00467961865142,0.008807254812717,0.008876427413523
172,0.003308305532932,0.003303723040968,0.004563707249363,0.004641196825604,0.008780546602607,0.008846588984132
173,0.003184504894614,0.003189120960236,0.004604276614139,0.004686850140989,0.008909471779466,0.008977687868476
174,0.003213923273087,0.003218334442377,0.00458534126247,0.004657368014505,0.009024330170751,0.009065900734067
175,0.00326141151011,0.003255332314968,0.004586988521814,0.004661354232083,0.009018517353833,0.009045333324373
176,0.003170121134222,0.003182769356668,0.004543155795882,0.004620598135144,0.008820425725877,0.00893031937182
177,0.00322126899302,0.003238029797375,0.004555914684633,0.004637115984658,0.008940264899433,0.009050410327315
178,0.003217355608642,0.003232500032336,0.004547112928083,0.004617852086574,0.008947596083879,0.009048003271222
179,0.003220457722545,0.003224764724076,0.004547534995973,0.004622155198952,0.008875853281021,0.008977577842772
180,0.003180816397965,0.003191033741832,0.004545285391659,0.004627250913531,0.008956049998999,0.009045985136926
181,0.003193453271091,0.003211409311742,0.004535197557012,0.004616558454931,0.008709748556614,0.008798519431055
182,0.00319075492844,0.003192022053897,0.004586632836064,0.004659804849327,0.00879487287879,0.008841659621894
183,0.003202168894708,0.003210421415418,0.004526535588106,0.004599060280124,0.008832318627536,0.008946811948717
184,0.003175321574509,0.003186624753475,0.004534683517516,0.00460912416925,0.009002192139626,0.009055347108841
185,0.003264171863496,0.00327662974596,0.004546807713956,0.004621391574045,0.008804566109777,0.008904568612576
186,0.003180853388458,0.003195500551909,0.004577998544474,0.004635602880518,0.009206280310452,0.009241062378883
187,0.003215619238615,0.003222400475666,0.004555878582895,0.004622386154036,0.008842233825624,0.008951781287789
188,0.003184905282408,0.003189558434486,0.004526708119859,0.00460292472889,0.008771812714338,0.008833417484164
189,0.003187912782133,0.003194694880396,0.004527955822647,0.004600778187066,0.008952063242197,0.009071922178566
190,0.003164394624233,0.003176199270412,0.004530222411503,0.004606936206917,0.00880812597096,0.008909719412029
191,0.003211858120263,0.003222812480852,0.004535507973035,0.00460209030062,0.009003156879544,0.009077092392743
192,0.003206494957209,0.003216603579372,0.00448949505493,0.004564556259662,0.008807854453921,0.008854329246283
193,0.00320203313008,0.003212317661941,0.004501421026538,0.00458099644507,0.009069382199645,0.009135491916537
194,0.003155095776021,0.003163003091142,0.004458115113328,0.004530248989413,0.008873410798907,0.008965868851542
195,0.003197639607489,0.00320233560279,0.004497333627095,0.004574824291964,0.008765804052651,0.008826102842391
196,0.003195038371682,0.003197658323497,0.004505337048471,0.004569744936377,0.008773282540441,0.008870321513712
197,0.003177882846296,0.003189343450964,0.004461947699189,0.004538713014623,0.009199748144746,0.009370032191277
198,0.003156319907904,0.003162865833938,0.004466905181358,0.004544317411631,0.008774884420633,0.008862632463872
199,0.003147717456669,0.003160432329029,0.00448930871735,0.004564344246934,0.008837502772212,0.008923898488283
200,0.003150723443627,0.003157041765749,0.00446246571059,0.004540581563612,0.009031394874454,0.009118250215054
201,0.003172711044997,0.0031786620792,0.004450808195968,0.004531035576264,0.008787686439753,0.008862160603702
202,0.00322043109715,0.003225902977586,0.00445609164536,0.004529526444773,0.008867840253711,0.00898567315042
203,0.003159805694819,0.003163382095099,0.004479209259202,0.004550878407558,0.008776261233389,0.008835196709633
204,0.003183564268351,0.003188579441607,0.004471353310496,0.004543307427069,0.008937468816042,0.009027731814981
205,0.003125609065294,0.00313565560244,0.004459017846088,0.004536681001385,0.008880399959683,0.008937286391854
206,0.00318305613637,0.003191266782209,0.004453762776901,0.004530080197503,0.008794359533787,0.008848440679908
207,0.003182908419222,0.003192166548222,0.004416536562939,0.004490044082701,0.008995155888498,0.009112258581817
208,0.003209958795607,0.003212780826911,0.004411516835342,0.004489791144927,0.008741034365296,0.008814437870681
209,0.00316024421379,0.003168755424023,0.004433971876899,0.004512567905337,0.008850090214014,0.008945585340261
210,0.003203853555024,0.003209649220109,0.004433175199479,0.004510981851071,0.00897541626811,0.009087033951283
211,0.003175063428581,0.003185454274714,0.004415644041797,0.004493326115608,0.008832525936067,0.008954982757568
212,0.003159775871933,0.00316988366954,0.004435904759665,0.004508864423384,0.008735051548481,0.008838724645972
213,0.003180287855864,0.003180801045895,0.00444020095547,0.004511880548795,0.008765540024638,0.008874324518442
214,0.003196160053313,0.003214101531357,0.004416121276716,0.004491634966185,0.009014084328413,0.009125336790085
215,0.00314282166332,0.003150492212176,0.004413978667855,0.004490444983294,0.00885238276273,0.008916036841273
216,0.003125490389317,0.003134877311811,0.004403053564181,0.004472064595421,0.008815318083465,0.008911135739088
217,0.003178237770796,0.003188906438276,0.004403931498329,0.004484016509354,0.008736476952434,0.00880103815794
218,0.003129339469224,0.003140178361163,0.004421883568863,0.004494751412421,0.008754570847452,0.008866756644845
219,0.003164880039394,0.003172323204204,0.004388050492158,0.004468568413208,0.008808860616088,0.008912234647572
220,0.003166045419723,0.003177545705438,0.004383678755909,0.004461095847438,0.008980981621742,0.008988203209639
221,0.003131021923125,0.00313993479535,0.004432935820917,0.004510967424512,0.00874379075706,0.00881389169693
222,0.003130609816015,0.003136709114164,0.004366585465918,0.004440901684016,0.008839920948148,0.008950020623207
223,0.003158300762326,0.003167491917312,0.004382255548984,0.004461808642,0.008837008032203,0.008874634119868
224,0.003216533784866,0.00322549075149,0.004383344258815,0.004467829860002,0.00872204453826,0.008806909745932
225,0.00314982904911,0.003166149283201,0.004388551791459,0.004471958739807,0.008696315355301,0.008780692061782
226,0.003136399532408,0.003144686631858,0.00438813350906,0.004464720199257,0.008772363570333,0.00888182541579
227,0.003124219756424,0.003131893972307,0.004401898522973,0.004485308179011,0.008685656349659,0.008764259184897
228,0.003168142472357,0.003175647146255,0.004360006014307,0.004443398579955,0.008953982183039,0.009049797385931
229,0.003117475233972,0.003122448689491,0.004370552885085,0.004446057834228,0.008727434157431,0.008812619516253
230,0.003106179859638,0.003118399971724,0.004347767318587,0.00442182323883,0.008906996060014,0.008965195792913
231,0.003126780698001,0.003134802567586,0.004350142444869,0.00442856184865,0.008766290661693,0.008868639807403
232,0.00319422400713,0.003197207234055,0.004395893105517,0.004465898601462,0.008766966814399,0.008831605294347
233,0.003137877708673,0.003143648849428,0.004342394664586,0.004413552718858,0.008770555464625,0.008823472502828
234,0.003133728559315,0.003144742716476,0.004343495342135,0.004420855631928,0.008781696853936,0.008838692894578
235,0.003146123259962,0.003153847467527,0.004327424486727,0.004398208403587,0.008817121805549,0.008888953484595
236,0.003147795607299,0.003162229096517,0.004371983266622,0.00444557385693,0.008726181101501,0.008803080907464
237,0.003118663458377,0.003126475016773,0.004360777283261,0.004433095620076,0.008654901141524,0.008739511039853
238,0.003128318608403,0.003132551008463,0.00431913438037,0.004393618710587,0.008704416339993,0.008776828758419
239,0.003130784241557,0.00314030536972,0.004327488703976,0.00440077669546,0.008875445385575,0.008960837112367
240,0.003107024927437,0.003117333059758,0.004342113157213,0.004414589080215,0.008933715261817,0.008981820976734
241,0.003204852795303,0.003211907015368,0.004345921514332,0.00441950176085,0.008758384674788,0.008849509674311
242,0.003122137027383,0.003133408477902,0.004320994633734,0.004396892421693,0.008686195352972,0.008779249407351
243,0.003158586802483,0.00318026022166,0.004336159269611,0.004414202880114,0.00872678252548,0.008824549940228
244,0.003154171283543,0.003154855325073,0.004310809094757,0.004393153345833,0.008727361018658,0.008814768753946
245,0.003116391001642,0.003125023474917,0.004327671259592,0.004397267232587,0.008819988044202,0.008932032620907
246,0.003194333182275,0.003210452127084,0.004318238628656,0.004395969459911,0.008771247813404,0.00885408937186
247,0.003105719269961,0.003110093785077,0.004309525897255,0.004383217997849,0.008726934196949,0.008828159104288
248,0.003146618819535,0.003157047868893,0.004288547105591,0.004360724934191,0.008787506432831,0.008880684840679
249,0.003094162502885,0.003105315642059,0.004318558071653,0.004392041418701,0.008803339633346,0.008907522930205
250,0.003119830332547,0.003130109175667,0.004308996754587,0.004380444058528,0.008635559809804,0.008710545110703
251,0.003119906567931,0.003127712263912,0.004343103381395,0.004418468870719,0.008847908899188,0.008921248202026
252,0.003118836357296,0.003133643793687,0.004314778162738,0.004392659551899,0.008747943324447,0.008826207068563
253,0.003103767026067,0.003112509210035,0.004301656618317,0.004380520819624,0.008701055233479,0.008799517133832
254,0.003130018052757,0.003133888540417,0.004317575377176,0.004396750179678,0.008652699986398,0.008741059193015
255,0.003134707211703,0.003139469394833,0.004294511852115,0.004370935199658,0.008726186960638,0.00879604485333
256,0.003138762707412,0.003141747196764,0.004262258807719,0.004336561468244,0.008698254179657,0.008791574063897
257,0.003115394150019,0.003123482283205,0.004281951563309,0.00435787777851,0.008787068812251,0.008879173876345
258,0.003081312431097,0.003089596616849,0.004264640403638,0.004343093139927,0.008659778786302,0.008741202890873
259,0.003113135988116,0.003117483662069,0.004279969778409,0.004355293635279,0.008657039650083,0.008750643905997
260,0.003192540114969,0.003194984131306,0.004282643705159,0.004359463504702,0.008631603483558,0.008700276443362
261,0.003126657341421,0.003129217042029,0.004268605736842,0.004338771753261,0.008639936344028,0.00873370963484
262,0.003091954223067,0.003099574432895,0.004271960907429,0.004348649627964,0.009197369215786,0.00920501062721
263,0.003110169905871,0.003118543780968,0.004248332176854,0.004319714299341,0.008679644947052,0.008759282208979
264,0.003089980885386,0.003097211743519,0.004310427922159,0.004383147830764,0.008722363589704,0.008788002322614
265,0.003171555181146,0.003183401468024,0.004283566737821,0.00435675299565,0.008651685783267,0.008737618996203
266,0.003141568170786,0.003158827539906,0.004256179614365,0.004333627404273,0.008673566588759,0.008763671401143
267,0.003085202681571,0.003090100264177,0.004256258369734,0.004329088295748,0.008701969685853,0.008788278287649
268,0.003113038104475,0.003116530010849,0.004244937157532,0.004322081205497,0.008722975251675,0.008820283804834
269,0.003117059791088,0.003120877260715,0.004288830444912,0.004365051841239,0.00865669216156,0.008757607086003
270,0.003122957045138,0.003130821564421,0.004238674283226,0.004317746946464,0.00872130422622,0.008817772427201
271,0.003112777711302,0.003126832738519,0.00425056835706,0.004324137597531,0.008652726657689,0.008713671866059
272,0.003130402229726,0.003141125748307,0.004264072175473,0.004342663048208,0.008759847076833,0.00883436858356
273,0.003075849625915,0.003083967229724,0.00424850594148,0.004322345560044,0.008957808590531,0.009066286203265
274,0.003134190817475,0.003135107028484,0.004223049419473,0.004298766525338,0.008683903660476,0.008767216470838
275,0.00315304448247,0.003157702259347,0.004225707525263,0.0042984915634,0.008651474448442,0.008742059728503
276,0.003080273003876,0.003086384561285,0.004230774011066,0.004304348568867,0.008720706478357,0.008805956530571
277,0.003108534048498,0.003114393034205,0.004237815770159,0.004309662248939,0.008760614624023,0.008870149797201
278,0.003084672321081,0.003093863121793,0.004211735759676,0.004289939643691,0.008757202079594,0.008822858516872
279,0.003105828637779,0.003116787327826,0.004206276763231,0.004284991846979,0.008834260686934,0.008899831977487
280,0.003082690986395,0.003090896522254,0.004209789488415,0.00428161318774,0.008793743158579,0.008900036390126
281,0.003138776864856,0.003144189758599,0.004223876774559,0.004301217604925,0.008638285373449,0.008725344988704
282,0.003068111273944,0.003080401931703,0.004245017426461,0.004322205291688,0.008715616182387,0.008778563967347
283,0.003158903563321,0.003171597971767,0.004192311799675,0.004267347134401,0.008670131440461,0.008756100693345
284,0.003091105248034,0.003100984721631,0.004212751146803,0.004286523897698,0.008749155540466,0.008845321452618
285,0.003067278151363,0.003079459573329,0.004227336143007,0.004302479835351,0.008918218984604,0.008975392194092
286,0.003163223474324,0.0031676599361,0.004206705103517,0.004280758274595,0.008738576442301,0.008844013403356
287,0.00309959155634,0.00310517091006,0.004200266569455,0.004273335990558,0.008885911186636,0.009021740336716
288,0.003122052369714,0.003132943046093,0.004201743144095,0.004267715365688,0.008643244205117,0.008741380822659
289,0.003056091337055,0.00306637792699,0.004218681342949,0.004296710137278,0.008705800251961,0.008783311831951
290,0.00306763189286,0.003075995083898,0.004208322270314,0.004283373957127,0.008658942375183,0.008740417693555
291,0.003100735851824,0.003103464771807,0.004199588461171,0.004277198976527,0.008849004115164,0.008960007247329
292,0.003083634886444,0.003089023276418,0.004207850527366,0.004281929539641,0.008623963311315,0.008728733766079
293,0.003094681198448,0.003101771100611,0.004227743545075,0.004305553297202,0.008686199609041,0.00877872414887
294,0.003089577159882,0.003103278959915,0.004197873983383,0.004275876203924,0.008940908436775,0.008982905937731
295,0.003067549461275,0.003077861693129,0.004206053205033,0.004288374750813,0.008688903023005,0.008780306468904
296,0.003095848795027,0.00310509236604,0.004219077585538,0.004293637549132,0.008739187804461,0.008811173674464
297,0.003113306607902,0.003129077751562,0.004203958685547,0.004276994886994,0.008657283180654,0.00874247931242
298,0.003090123949498,0.003100669683144,0.004191229454875,0.004264385432998,0.008567424397469,0.008659366217256
299,0.003147418428063,0.003158144559711,0.004201190349857,0.004272390516351,0.008603652831316,0.008694407314062
300,0.003083659078628,0.003092391847819,0.004209995143364,0.004280038983126,0.008588392353058,0.008675305610895
301,0.003069777459949,0.003079317308217,0.004164357960572,0.00424049142922,0.0086940541026,0.008765282079577
302,0.003049764580429,0.00306375967823,0.004194813442429,0.00427086657385,0.008665792655945,0.008746666398644
303,0.00306678479284,0.003077512210608,0.004167805289626,0.004246446602046,0.00876183632046,0.008839367946982
304,0.003093946360052,0.003100350059569,0.004192633133829,0.004275935129325,0.008755753095746,0.008876990997791
305,0.003070407139361,0.003078441960365,0.00418662726442,0.00426433005482,0.008675602261424,0.008769089287519
306,0.003098490131497,0.003110514106601,0.004156750347515,0.004231390809516,0.008707744127214,0.008770356796682
307,0.003070577744246,0.003077773147821,0.004157740328014,0.00422629604588,0.008631545836926,0.008729368200898
308,0.003144476152807,0.003154079633579,0.004183541193157,0.004255649984131,0.00861918070972,0.008720206424594
309,0.003051147387922,0.003058586785197,0.004178909351428,0.004252508017917,0.008686603481472,0.008766889235377
310,0.003079121201634,0.00308724351339,0.004148125700206,0.00422071033294,0.008661794549823,0.008768971844018
311,0.003127590923607,0.003142334488034,0.004148794056475,0.004229952079554,0.00864703591764,0.008737082508206
312,0.003070017193109,0.003082953438908,0.004174383235772,0.004247734110057,0.008670202636123,0.008734016937017
313,0.003118447315395,0.003130964615569,0.004191499447078,0.004269571103652,0.00868454605341,0.008764119683206
314,0.003084758751243,0.003094980759174,0.004166876884947,0.004239115227759,0.008634045371115,0.008719409090281
315,0.003117114304304,0.003128999168798,0.004137806368222,0.004221918152273,0.008617531247139,0.008729744116962
316,0.00310374907881,0.003119598358497,0.004214578585972,0.004293195868532,0.008597421987057,0.008701281923056
317,0.003061256191731,0.003070828575641,0.004178965675533,0.004256447572261,0.008660229274035,0.008727467912436
318,0.003116698200405,0.003128434645385,0.004147487187088,0.004226279208064,0.008665855388045,0.008770663006604
319,0.003072498128414,0.003075550859794,0.004204164607078,0.004281586219122,0.008665332933962,0.008769872106612
320,0.003125203050971,0.003142632377148,0.004159795149565,0.004243824343135,0.008637200447917,0.008739662373066
321,0.003087694506943,0.003089980996773,0.004133687273363,0.004208915511022,0.008720429064929,0.008852193170786
322,0.003090680261403,0.003100560612977,0.00416778854996,0.004245932170004,0.008726277552545,0.008816410905123
323,0.003083963374496,0.003090616576374,0.004159551893771,0.004239619994164,0.008576605929136,0.008666453944147
324,0.003042808937728,0.003050804371387,0.00415948096325,0.004236671103289,0.008730637932122,0.008836631268263
325,0.003089311747551,0.003103749467433,0.004199766010791,0.004276785020034,0.008588315181136,0.008681733509898
326,0.0031257708399,0.003135435293242,0.004127079198658,0.004201315316558,0.008577798018754,0.008666935607791
327,0.003080298950076,0.003089978835732,0.004159097504268,0.004237388374656,0.008663075221181,0.008751261892915
328,0.003068478556275,0.003074373186752,0.004166844462355,0.004248283804953,0.008799266906381,0.008910545130074
329,0.003064275537133,0.003074962687492,0.004133438713004,0.004207413266599,0.00875145067215,0.008836407797039
330,0.003099377590716,0.003113880833983,0.00412648838083,0.004203872655084,0.008678121158779,0.008781463187933
331,0.003055755422711,0.003067535159737,0.004137887825618,0.004210810436805,0.008581940763593,0.008664286619425
332,0.003054894041866,0.003062472362071,0.004137112027208,0.004213910542925,0.008719578215778,0.008803878313303
333,0.00305760799855,0.003068326879665,0.004130321152806,0.004205473971615,0.00881691627264,0.008922807863355
334,0.003052377358079,0.003054754789174,0.004129101836781,0.004200024391214,0.00862111569941,0.008713750942051
335,0.00304490934521,0.003047236391529,0.004143312794666,0.004218968382229,0.008729447138906,0.008820839297771
336,0.003107414176762,0.00312099365294,0.004130409765492,0.004203689778348,0.008813061970472,0.008916564241052
337,0.003059429247081,0.003065182217583,0.004117257576833,0.004192006791383,0.008698443183005,0.008805535645783
338,0.003057427597642,0.003064536307007,0.004138367728988,0.004212625328203,0.008596448361874,0.008692610733211
339,0.003063481106758,0.00307128549777,0.004149382110337,0.004223546877007,0.008982795453072,0.009093180692196
340,0.003070281349272,0.003080173943937,0.00414219987611,0.004218461987376,0.008759127988219,0.008877787667513
341,0.003039651402831,0.003049932551384,0.004124164882203,0.004204044338564,0.008576323311031,0.008649880418181
342,0.003077286376208,0.003089722021669,0.004114343553483,0.004184938326478,0.008632337917089,0.008730393370986
343,0.003046828439236,0.003052843790501,0.004132592129856,0.004209372200569,0.008946690115333,0.008996435159445
344,0.003165790693611,0.003181267043576,0.004135606968602,0.004211652169377,0.008682983599901,0.008793616347015
345,0.003104912530929,0.003108183886111,0.004143925721894,0.004218455998103,0.008794997473657,0.008872238230705
346,0.003063392498344,0.003071825507283,0.004112596658568,0.004186421486487,0.008638698374331,0.008754544359446
347,0.003066951093674,0.003082666539401,0.004119263548652,0.004193471402675,0.008677833167017,0.008751692286134
348,0.003084762684554,0.003102537637949,0.004092537337343,0.004170744317025,0.008565537624955,0.00865793607533
349,0.003047897949517,0.00305325891003,0.004134222799291,0.004209231890738,0.008632390078306,0.008720688733459
350,0.003028431894034,0.00303770073615,0.00409728171736,0.004175399974734,0.0086822492823,0.008781571498513
351,0.003049833505899,0.003058295098692,0.004130924794773,0.004208258178085,0.008781860367656,0.008851737855375
352,0.003057236029953,0.00307019434087,0.00410445729365,0.00418173530673,0.008622513183653,0.008726667958498
353,0.003061246066093,0.003074695529789,0.004079956982086,0.004151645309726,0.008674023137093,0.00877160936594
354,0.003062834429443,0.003066198821366,0.004111868012945,0.004188243851562,0.00863185761869,0.008721937668324
355,0.003100847656876,0.00311015627943,0.004145440294892,0.004226740700752,0.008745417898893,0.008830668903887
356,0.003082203308493,0.003101444866508,0.004129719137053,0.004200570641458,0.008598408683836,0.008703774036467
357,0.003072950662225,0.003076790381968,0.004159195933342,0.004239698846142,0.008635821599364,0.00873816049695
358,0.00306103328675,0.003069987185299,0.00411210615322,0.004186047888299,0.008615292029679,0.008691820731759
359,0.003049690759331,0.003053992403299,0.00409523989896,0.004172880965223,0.008627485127747,0.008717616918683
360,0.003103922441006,0.003109953851253,0.00409423293521,0.004175979681065,0.008725333532691,0.008836514750123
361,0.003077148263454,0.003093621399999,0.004079473390331,0.004153840605666,0.008613973682821,0.008705467587709
362,0.003066503124833,0.003076153784618,0.004084390236338,0.004165848723302,0.008580838083029,0.00867812384218
363,0.003098845358938,0.003105839518458,0.004081069250554,0.004153341329594,0.008679136980772,0.008792630946636
364,0.003053984240592,0.003064709481224,0.004103956545393,0.004178302708517,0.008676349193752,0.008776405194402
365,0.003026913753152,0.003035093291104,0.004082175336331,0.004157947990795,0.008601778142452,0.008695707710087
366,0.003095998151302,0.003104194112122,0.004122208937109,0.004202934679637,0.008610544501543,0.008711945715547
367,0.003020279867947,0.003033230923116,0.0040819300131,0.004159443407009,0.008713213124573,0.008800401262939
368,0.003053627225608,0.003067539976537,0.004083440410892,0.004162244181087,0.008673193696141,0.008778478112817
369,0.003048009900004,0.003058117070422,0.004094615667065,0.004170976175616,0.008567052125931,0.008664837983251
370,0.003024155011624,0.003031280234456,0.004055985366454,0.004135975445807,0.008659862314463,0.008737661707401
371,0.003053481270075,0.003060996356234,0.004064436715245,0.004143834724774,0.008649414408207,0.00875791348964
372,0.00306206066221,0.003075146217644,0.004114487718741,0.004195222850889,0.008621761604548,0.008717316909134
373,0.00303066969797,0.003043625760078,0.004092966799488,0.004167641452452,0.00856802564919,0.008645048701763
374,0.003048403440267,0.003056176444516,0.004091024215966,0.004168610890955,0.008592825639248,0.008674846231937
375,0.003050752600282,0.003062304993719,0.004067034362406,0.004147180436552,0.008617907269001,0.008701832416654
376,0.003040626451671,0.003046566325054,0.004074881174664,0.004148862220099,0.00865243529886,0.008748672112823
377,0.003047969217747,0.00305562049821,0.004088772199104,0.004169360411416,0.008674562705457,0.008787024235725
378,0.003018873387426,0.003029569834471,0.00407087838456,0.004146468534321,0.008595284022689,0.008688328948617
379,0.003040785000175,0.003048889159411,0.004109313773314,0.004186158519487,0.008625171107948,0.008742078435421
380,0.003083119680583,0.003090452094376,0.00405930611218,0.004135291526963,0.008607768624425,0.008690510824323
381,0.003096021623611,0.003110762882233,0.004067356302043,0.004148817263047,0.008598743587732,0.008714670732617
382,0.003057178827077,0.003069652188569,0.00407095566685,0.004147491619736,0.008644574996531,0.008730332890153
383,0.00306563398093,0.003072031615302,0.004143244561404,0.00422192538331,0.008640402249694,0.008713247916102
384,0.003049585059881,0.003056301042438,0.004060091290772,0.004140076012909,0.008725923362374,0.008811743222177
385,0.003075973106325,0.003085343533009,0.004074828002801,0.004153878406684,0.008543732665479,0.008631411345303
386,0.00302789436847,0.003036761076748,0.004085339899709,0.004162531968206,0.008609053395391,0.008705937036872
387,0.003053382392377,0.003065250427276,0.004068189948797,0.004149369011819,0.00862168297559,0.008713202753663
388,0.003026384076923,0.003039035639912,0.004049811040511,0.004127759521951,0.008633120030165,0.008740495434403
389,0.003047163624018,0.003049851211533,0.004047702982972,0.004125929248581,0.00861584145844,0.008725738859177
390,0.00305628654629,0.003064056704938,0.004052314665616,0.004127931765715,0.008666527329087,0.008763131228089
391,0.003047125084698,0.003058584398031,0.004028494932254,0.004104871733735,0.008556156879961,0.008662269447744
392,0.0030600709939,0.00306725737676,0.004079953976423,0.004165724119047,0.008633163752556,0.008710369858146
393,0.003020694139302,0.003024940848351,0.00405361495778,0.004131056021651,0.008761277069151,0.008857630649209
394,0.003057810663879,0.003070405365154,0.004064920270095,0.004141144189487,0.008693971067369,0.008785777761042
395,0.003022620351315,0.003027665562928,0.004038397253652,0.004114685871204,0.008726644132435,0.008810956472158
396,0.003107710342705,0.003117639229447,0.004034944766611,0.004114592087766,0.00865075362891,0.008755489894748
397,0.003058085160255,0.003070485829934,0.00404590857332,0.004123130510002,0.008740609693825,0.008865319243073
398,0.003080809705555,0.003086331351101,0.004066513894598,0.004147566886991,0.008592980748415,0.008676179020107
399,0.00300456659928,0.003015542815253,0.004043201101025,0.004127850076308,0.008724695706964,0.008847631590068
400,0.003035420449674,0.003046914920211,0.004056509197106,0.004134480028351,0.00856189714402,0.008663892304897
401,0.003030376166254,0.003034850168973,0.004066889405896,0.004145168536653,0.008586921099424,0.008665901947021
402,0.003040260582864,0.003049274985492,0.004057668192685,0.004136790554225,0.008689017780721,0.008786304673553
403,0.003028173325509,0.003038912878558,0.004026608948956,0.00410507359008,0.008599011089802,0.008681095391512
404,0.003079449817836,0.003084958201274,0.004035920584798,0.00411388684089,0.008584674509466,0.008685156740248
405,0.00306832574755,0.003077469260246,0.004027369741201,0.004105797058096,0.008713927313685,0.00881577219069
406,0.003068457054347,0.003082504123449,0.004016249468575,0.004092264415572,0.008712786176503,0.008790542018414
407,0.003071632811427,0.003080981422216,0.004052458793918,0.004132495283832,0.008694176927209,0.008816250412166
408,0.003078230334222,0.003082865998894,0.004009190418472,0.004090084948142,0.008678721605539,0.008783795574307
409,0.003044625496864,0.003054586391896,0.004041031624476,0.004115920991451,0.008730676918626,0.008859776674211
410,0.00308427836135,0.003093359922618,0.004060455676864,0.004140090447416,0.008543868702352,0.008638284055889
411,0.003096258623451,0.00310805907771,0.004032194813341,0.004113338132948,0.008614201234877,0.008714124205709
412,0.003015845060349,0.003024815645441,0.004016952639421,0.004096389212956,0.008631810538769,0.008747796942294
413,0.00301744827494,0.003026033739746,0.004016917246282,0.004093735110511,0.008699950386882,0.008776661130786
414,0.003028049512208,0.003035323809087,0.004035948230823,0.004112857148051,0.008517960102856,0.008612885531783
415,0.0030119163692,0.003018629130349,0.004021921304713,0.004107398127019,0.00870744664073,0.008799132353067
416,0.003046753363162,0.003049782372639,0.004056001830896,0.004140918107579,0.0086360712111,0.008726017698646
417,0.003046129628718,0.003052240016311,0.004009086115658,0.004086861158411,0.008605298774838,0.008711639656127
418,0.003022519091815,0.003035613701865,0.004086459161689,0.004167272485296,0.008521567962468,0.008631419423223
419,0.003017610510886,0.003028436421976,0.004025466815929,0.004100493289034,0.00854601839304,0.008635161024332
420,0.003001599075794,0.003013160164654,0.004032802377194,0.004115931136658,0.00870874319613,0.008802516764402
421,0.003018002155721,0.003028063928708,0.004046616011858,0.004122031256308,0.008550696228147,0.00864063642472
422,0.003023077120483,0.003029828607664,0.004027218697071,0.004104093213131,0.008517305580974,0.008624672180414
423,0.00303777134344,0.003048164452612,0.004029617807865,0.00410772044907,0.008822332313359,0.008914484861493
424,0.003093789785653,0.003114308224246,0.004026611219645,0.00410630462269,0.00858504414171,0.008688851824403
425,0.003040704747438,0.003049724766612,0.004009071945548,0.004088561258465,0.008570932101011,0.008687791869044
426,0.003020328190923,0.003030226102471,0.004028972934584,0.004105510378381,0.008690225158334,0.008783846271038
427,0.002998734862059,0.003007808652148,0.003998004933099,0.004072362241397,0.008643238490224,0.00875429199338
428,0.003014416356385,0.003023493307084,0.004012800564965,0.004090012343725,0.008702428097129,0.008808170221746
429,0.003002870526016,0.00301307801567,0.004029849588325,0.004103713630637,0.008575956969261,0.008671595287323
430,0.003016010301411,0.00302503112182,0.004007066896309,0.00408548085168,0.00855258690238,0.008654559159279
431,0.003090228490829,0.003106912289187,0.004012721554736,0.00409003225714,0.008660175796151,0.008772226515412
432,0.003026604499668,0.003042748977989,0.003995200719138,0.004072118058552,0.008661679401696,0.008765711653233
433,0.003046890675724,0.003062346187234,0.003985551041265,0.004062016953776,0.008670568848252,0.008778924825788
434,0.003007809491903,0.003016755937785,0.003991871422281,0.004063328064481,0.008610466679633,0.008697107031941
435,0.003059462189674,0.003075093331188,0.003985721241236,0.004064318393916,0.008582753838301,0.008695533458889
436,0.003061941420734,0.00306753276661,0.004019091929694,0.00408995028461,0.008588136831224,0.008688651883602
437,0.003025930952132,0.003036036367714,0.003977163663059,0.004057370149096,0.008879326053858,0.008983827906847
438,0.003037181377709,0.003042748696357,0.004033210010181,0.004118682874491,0.00863719026655,0.008731719571352
439,0.003026071778834,0.003039070963487,0.004025937942614,0.004102736172577,0.008635254736543,0.008718750208616
440,0.003012473288774,0.003024999580532,0.004021491851211,0.004098070643842,0.008710462104082,0.008836783698201
441,0.003028217247128,0.003042212024331,0.003968292760054,0.004044708764056,0.009071448184252,0.009164696192741
442,0.003007258806527,0.003016698542237,0.003991964255224,0.004073073040446,0.008633919448257,0.008716741476953
443,0.003021549417079,0.003031393066049,0.004020324132442,0.004099976282815,0.008637507616282,0.008739340758324
444,0.003013902693689,0.003024318245053,0.00399707513079,0.004076978476842,0.008553997373581,0.008661918778718
445,0.003024981565923,0.003033929752931,0.003988432578097,0.00406393072928,0.008530129758418,0.008612746495008
446,0.0030156934008,0.003026609662175,0.003997454048644,0.004076001426826,0.008523661962152,0.008612762211263
447,0.003009610730708,0.003016538853198,0.003997867289881,0.00407740880996,0.008627939161062,0.00874053697288
448,0.003044791027457,0.003053093580902,0.003966943717649,0.004045257824411,0.008570285488963,0.008668101547658
449,0.003015583043993,0.003020762012154,0.003969080218275,0.004050020672133,0.008595832451284,0.008692282414436
450,0.002997407341301,0.003008331155777,0.003978769803196,0.004058642958601,0.008819810163379,0.008882898059487
451,0.003029944726825,0.003035056343675,0.003953569066823,0.00403041399767,0.00867358751148,0.008776320239902
452,0.003023191359043,0.003040482729301,0.003978102564812,0.004057981363932,0.00863349521488,0.008725374922156
453,0.003051892835796,0.003064335937798,0.004008159878006,0.004083000106116,0.008797300403118,0.008875560708344
454,0.003001427972913,0.003008972811326,0.00397974846075,0.004056387189031,0.008567017087936,0.008670739665627
455,0.00300849078685,0.003019852539524,0.003988151770532,0.004065866033236,0.009063700278997,0.009150218138099
456,0.003037694602609,0.003050729265809,0.003963167744031,0.004040603476514,0.008533752326667,0.008645105934143
457,0.003056346758902,0.003069187377393,0.004001334241182,0.004079003536205,0.008738851357102,0.008820797714591
458,0.003000530025214,0.003011198120564,0.003950995355447,0.00402965964675,0.008614103870392,0.008720380339026
459,0.002995211033225,0.003005908356607,0.003978432315191,0.004055136281997,0.008631491497159,0.00874197755605
460,0.003016428780854,0.003033050550148,0.003978003384868,0.004050595199317,0.008544841309488,0.008643445980549
461,0.003003158817589,0.003011780732498,0.003954754949311,0.004030501708637,0.008797355173528,0.008897721648216
462,0.003012727431059,0.003016765735671,0.003955047319531,0.004031324219704,0.008559457384646,0.008651095335186
463,0.002996334355623,0.003007046899199,0.003965168176939,0.004046079465995,0.00895154079318,0.009030102467537
464,0.003018772477508,0.003029828041792,0.003978234937837,0.004052684813738,0.008583933773637,0.00868108227253
465,0.003004275580347,0.003009340324998,0.003954289427698,0.004028077113628,0.008476990483403,0.008569420479238
466,0.00307195958063,0.003085630336404,0.003965581352115,0.004049913623432,0.008663037774265,0.008770654736459
467,0.003036130060852,0.00304583318904,0.003986647965511,0.004066941481332,0.008666795893908,0.008762714703381
468,0.003093790115416,0.003101344553381,0.003957703196804,0.00403631946519,0.008713197667897,0.008798119696975
469,0.003073492909372,0.003077846102044,0.003946297429353,0.004026027035962,0.008474031533897,0.008565011584759
470,0.003010945197344,0.003021582788229,0.003987164686769,0.004069130464395,0.008809136838615,0.008869483375549
471,0.003049430077374,0.003055749727041,0.003994150557965,0.004075574496885,0.008502576792836,0.00859937441051
472,0.003013852318525,0.003022229058295,0.004006415263861,0.004085297038406,0.008624172533154,0.008718081721663
473,0.003016819496006,0.00302645233795,0.003942451465279,0.00402281383574,0.00861218913734,0.008711186891794
474,0.003064034708589,0.003069965129718,0.003927253275712,0.004005045374235,0.008531485276222,0.008631690266728
475,0.002990033427775,0.003002121712267,0.003938087226202,0.004017996471624,0.008559422951937,0.008665962697566
476,0.002986442053318,0.002998208714649,0.004011633480291,0.004090987892946,0.008656922113895,0.008766124996543
477,0.003138020826578,0.003141178254038,0.003975271061311,0.004051490666221,0.008498488692641,0.008594070693851
478,0.003041475225985,0.003056882806122,0.003973872224589,0.00405146304667,0.008571472840309,0.008662856960297
479,0.002996631999761,0.003010158263892,0.003952907277246,0.004032263083011,0.008541553077698,0.008646850723028
480,0.00300697285369,0.003015956697613,0.00394896260947,0.004026826516539,0.008521630103588,0.008625919856131
481,0.002991212470531,0.002997923048586,0.00396883875976,0.004047560034692,0.008566710959673,0.00866146749258
482,0.003017197369337,0.003025050193816,0.003950240182678,0.004029165852815,0.008637277810872,0.008728235667944
483,0.003048212452233,0.003061488325521,0.003967553371737,0.004048604189108,0.008585134423375,0.008696441955864
484,0.00303335428834,0.003040156033263,0.003963246341844,0.00403870521759,0.008485396233201,0.008585171334445
485,0.002981510364711,0.00298795687519,0.00396093762368,0.004046253379931,0.008564092365503,0.008657543882728
486,0.002990597638339,0.002996958278865,0.003930709700535,0.004009722226113,0.008510375952721,0.008618822443485
487,0.003031052341163,0.00304065553546,0.003951388645222,0.004030944038183,0.008579010483623,0.008664282275736
488,0.002985383748412,0.002997297644615,0.003948300846865,0.004029239862164,0.008548752391338,0.008666639715433
489,0.002989647336006,0.002997075105459,0.003978921907792,0.004056099612514,0.008591989835203,0.008697802978754
490,0.003020069161206,0.003028530864418,0.00395077749898,0.004029647304118,0.008609646797478,0.008709588170052
491,0.002994922047257,0.003003233016655,0.003988014146239,0.004069947444648,0.008559964047968,0.008645134444535
492,0.003000569320023,0.003007274025679,0.003964392956843,0.004042013016095,0.008481044976711,0.00858499994427
493,0.003002308295369,0.003015448509157,0.003957396432112,0.004038108495623,0.008554834637046,0.008654555742443
494,0.002996973706633,0.00301039574258,0.00393612250492,0.004018640430272,0.008483819842339,0.008584753093123
495,0.003019177338034,0.003028781455755,0.003941996609469,0.00402169203038,0.008465813406408,0.008562530443072
496,0.003030262024105,0.003040375167131,0.003923682838579,0.004004695056379,0.008512666295469,0.008611155684292
497,0.002991591283828,0.003001930928975,0.003958103565772,0.004038886161645,0.008582284565568,0.008671582618356
498,0.002989766622484,0.002999748429656,0.003964198178202,0.00404123615399,0.008547191835642,0.00864359831512
499,0.002987366629392,0.002998641180992,0.00393670840477,0.004016765644898,0.008528567740917,0.008635748566687
500,0.002995740123838,0.003006799800321,0.003948141224335,0.004028392301252,0.008541221981049,0.008645550777018


==> figures/long_plots/coil_long.csv <==
Epoch,GON Train,GON Test,AE Train,AE Test,Tied Train,Tied Test
1,0.052231770215763,0.051492208407985,0.049533091692461,0.049038230544991,0.042196943114201,0.041454972492324
2,0.041476833530598,0.040415243142181,0.033927723765373,0.033157233355774,0.030669385670788,0.029837323145734
3,0.034087637025449,0.033133414056566,0.027001897390518,0.026391722261906,0.027611331910723,0.026745470447673
4,0.029375483695832,0.028603341637386,0.024084009747538,0.023748224394189,0.025296833055715,0.024373686148061
5,0.026168062144684,0.025257912774881,0.021616081500219,0.021249542426732,0.023903559789889,0.022914731461141
6,0.023265778604481,0.02240225362281,0.020201704361373,0.019551860375537,0.022937974271675,0.02200124412775
7,0.021452302734057,0.020787411679824,0.01900150316457,0.018773577279515,0.021458920815753,0.020949701054229
8,0.020399137814012,0.019759660793675,0.018132898283915,0.017876674731573,0.021046412591305,0.020191728654835
9,0.019302774738107,0.018538946078883,0.017293205795189,0.016848081722856,0.023598534572456,0.022462830361393
10,0.018825612341364,0.01825904349486,0.017457993804581,0.01721177664068,0.020108049631947,0.019730306333966
11,0.018038783015476,0.01751470607188,0.016498859040439,0.015942899303304,0.018507830902106,0.018148693773482
12,0.017696634659337,0.016925457658039,0.016019897845884,0.015947236989935,0.018118374980986,0.017267960641119
13,0.016572640380926,0.016108967984716,0.015528262541112,0.015307618305087,0.017434438069662,0.017125659104851
14,0.016225061224153,0.015744480718341,0.015549751102097,0.015486189060741,0.017121606661628,0.016471498128441
15,0.015367833017889,0.014913180739515,0.014795240066532,0.014734825636778,0.016576509094901,0.015824899491337
16,0.01526374483688,0.014840975507266,0.0142226272987,0.014125334926778,0.016328694454084,0.015889293410712
17,0.014871746922533,0.014255182093216,0.01367925438616,0.013553209188912,0.01653612141187,0.016091115979685
18,0.014369118648271,0.013856293012699,0.013542040302936,0.013488157341878,0.015884642075333,0.015646171859569
19,0.014308967731065,0.013955539713303,0.013494596609639,0.013490667049256,0.01496510926841,0.014515871699486
20,0.014088558136589,0.013743502812253,0.013037378744533,0.012865546780328,0.015101278200746,0.014720096045898
21,0.013855412654165,0.013343063907491,0.012888682281805,0.012924301541514,0.014767344264935,0.014112973999646
22,0.013146223603851,0.012840634418859,0.012773141627097,0.013026488324006,0.015284338655571,0.01496311587592
23,0.012956648547616,0.012666932410664,0.012857055550234,0.012859673135811,0.014329536766228,0.013972396237983
24,0.012576250514637,0.012323164898488,0.012375677987519,0.01250841230568,0.013876515026722,0.013462559009592
25,0.01285213097516,0.012435354706314,0.012022543077668,0.012154340433578,0.013837440301561,0.013484668400553
26,0.012402419570006,0.012131803255114,0.011935631537603,0.012082795715994,0.014363002239002,0.01389995113843
27,0.012242658477691,0.011948091391888,0.01152406901949,0.011568645739721,0.014438013080508,0.014182243910101
28,0.011946929929157,0.011652973894444,0.011682142037898,0.011888706021839,0.013382536824793,0.013141531186799
29,0.011670673162573,0.011400044999189,0.011500334263676,0.011725647168027,0.013233449775726,0.01294447015971
30,0.011485303286463,0.011220615564121,0.011470053965847,0.011747203146418,0.012982472777367,0.012896459549666
31,0.011881081439141,0.011641993394329,0.011243011905915,0.011397274004089,0.012691172253754,0.012465501411094
32,0.011543872869677,0.011386603944832,0.011553240060392,0.011868916244971,0.012644793890003,0.012567089663612
33,0.011210195202794,0.010985008544392,0.010618004120059,0.010894198177589,0.01246352493763,0.01226775886284
34,0.011167060169909,0.011067724269297,0.010805755957133,0.011010068158309,0.012265080534336,0.012339888761441
35,0.011075368202809,0.010874761268497,0.010597294403447,0.010943926042981,0.012465454793225,0.012386770091123
36,0.011113993875269,0.010967183444235,0.01032394134543,0.010557081964281,0.012643627253258,0.012539805844426
37,0.010631980064015,0.010444795091947,0.010821973180605,0.011190331747962,0.011998739248763,0.011752831853098
38,0.010668102962275,0.010606292221281,0.010676609197011,0.010945679826869,0.01263891848632,0.012515084611045
39,0.010637855105516,0.010555748103394,0.010511811563952,0.010887571920951,0.012306539497028,0.012480730811755
40,0.010544071439654,0.010346966899104,0.010256469042765,0.010636186848084,0.011985297521783,0.012157432838447
41,0.010431096578638,0.01024415023211,0.009902410053959,0.010268510836694,0.01226520496938,0.012365482540594
42,0.010273097755594,0.010211448806028,0.009809963715573,0.010210370644927,0.011765808901853,0.01180255268183
43,0.010458027478308,0.010183160503705,0.009574469696316,0.009941140086287,0.011785898047189,0.011757546725373
44,0.010056045579,0.009895288488931,0.010001185039679,0.010238243473901,0.011245114625328,0.011362829452588
45,0.009945593670838,0.009861684818235,0.009968743400855,0.01043878061076,0.011134228255186,0.011290372970204
46,0.00991202921917,0.009865023195744,0.009746782843851,0.010536265456014,0.011364359874278,0.011459450237453
47,0.009796093062808,0.009830776395069,0.009552671574056,0.009926526393327,0.011366194890191,0.011535784850518
48,0.010199822278486,0.010148997418583,0.009506978560239,0.010121564898226,0.01083904121899,0.010982941318717
49,0.009447664125926,0.009460723648469,0.009668695792142,0.010357392744886,0.010809926626583,0.010967514167229
50,0.009612195297248,0.009590109810233,0.009500329020537,0.009887310779757,0.011022449057135,0.011102889767952
51,0.009536479392813,0.009608297505313,0.009352331618882,0.009739415099223,0.010570784978983,0.010868792629076
52,0.009975899321338,0.010018650856283,0.009159438622495,0.009714892547992,0.010804000103639,0.010996139504843
53,0.01009277243995,0.009957369003031,0.009006719156686,0.009490307317012,0.010648071093278,0.010649274206824
54,0.009296983066532,0.009251099493768,0.008852689785676,0.009495842167073,0.010474203309665,0.010650825997194
55,0.009329894816296,0.009321804986232,0.008962163753394,0.009534192375011,0.010712997418725,0.010778897752365
56,0.009110254856447,0.009039143100381,0.009275293288132,0.00992214679718,0.010573607765966,0.01075759012666
57,0.009185269319763,0.009246213775542,0.008790659356034,0.009387237330278,0.010475349146873,0.010608026964797
58,0.009055445436388,0.009045886910624,0.008951580410616,0.009446711589893,0.010159136468752,0.010507275660833
59,0.009293268072522,0.009401048637099,0.008652373449877,0.009230316720075,0.010067630041805,0.01055554776556
60,0.009390078174571,0.009522436807553,0.008840482009368,0.009410933074024,0.009969955103265,0.010311157339149
61,0.008886812772188,0.008934787991974,0.008742623729631,0.009124865341518,0.010333032657703,0.010841467314296
62,0.009141830934419,0.009184055858188,0.008595232023961,0.009128235901395,0.010076387164493,0.010505452338192
63,0.008703948722945,0.00873267909305,0.008793376929437,0.009527055650122,0.009840470169567,0.01014218510439
64,0.008668213591187,0.008777350704703,0.008438187392635,0.009051450838645,0.009921623393893,0.010192090645433
65,0.008550137203808,0.008643043537935,0.008381259938081,0.009127129697137,0.009688040138119,0.009975120011303
66,0.008635366102681,0.008669487718079,0.00814734163901,0.008876134124067,0.009543630708423,0.009946271984114
67,0.008590544573963,0.008800798820125,0.008329429223927,0.009001208779713,0.009540546219796,0.010229410500162
68,0.008312690382202,0.008395372889936,0.008353042907806,0.009154831059277,0.009506679760913,0.009844589461055
69,0.008613333287131,0.008787399985724,0.008355620472382,0.009177046931452,0.009470251181887,0.009872716851532
70,0.008458041482502,0.008602392238875,0.008098972211075,0.008776574706038,0.009447048728665,0.009940273852812
71,0.008437044866797,0.008589597315424,0.008097286206774,0.008832734285129,0.009667547885329,0.010189447034564
72,0.0083256284965,0.008526102846695,0.00830219204848,0.009175672713253,0.009491393187394,0.0099176828646
73,0.008257516375225,0.008357900401784,0.007995561153317,0.00884110853076,0.0094618129337,0.010050543376969
74,0.008272993637042,0.00839522232612,0.008273179073715,0.008901081358393,0.009287216183212,0.009950453829434
75,0.00811506036876,0.008376469214757,0.008111529233348,0.008798040035698,0.00914715965175,0.009763877217968
76,0.00802176228414,0.008246880335112,0.008362575227188,0.009248287106554,0.009132582797772,0.009524027816951
77,0.007980208843946,0.00821646127022,0.008100646651453,0.008880247361958,0.009092182800588,0.009660719583432
78,0.008177919701363,0.008404368120763,0.007969150656006,0.008703173034721,0.009101521999886,0.009495340287685
79,0.008137442585495,0.008313682447705,0.007932537028359,0.00875378255215,0.008979237974725,0.009550857668122
80,0.008086555068278,0.00827009903474,0.00802317662682,0.008929942527579,0.008891426802923,0.009528391684095
81,0.00791611126624,0.008145393079354,0.008145332802087,0.009017276577652,0.008839739926366,0.0094642004826
82,0.008139089008586,0.00837250912769,0.007676199906402,0.008420079739557,0.008726883058747,0.009507010794348
83,0.007896984487565,0.008156010260185,0.007674851118483,0.008579194442266,0.008892943720437,0.009552795543439
84,0.007775117151646,0.008027460012171,0.007644644343398,0.00862081700729,0.008579132043653,0.00920071059631
85,0.007619832642376,0.007892633374367,0.007541211063249,0.008523848321703,0.008511444320902,0.00929145142436
86,0.007709803602969,0.007987632260968,0.007493713172153,0.008442477426595,0.008490484259609,0.009198662514488
87,0.007867779608609,0.008144621633821,0.00768272123403,0.008592059939272,0.00864606963781,0.009365290506846
88,0.007751916431718,0.008041051319904,0.007664441363886,0.008561622558369,0.008718398865312,0.009297064608998
89,0.007672869755576,0.00790399675154,0.007511868788343,0.008451157663431,0.008694770901153,0.009314878947205
90,0.007661879916365,0.007931975026925,0.007253114522124,0.008160799948706,0.00837824980004,0.009013748934699
91,0.007549295978,0.007868092921045,0.007594405958015,0.008424400041501,0.008552141228898,0.009342584552036
92,0.007595080002728,0.007844834174547,0.00747334315545,0.008462423458695,0.008541280947005,0.009221089382966
93,0.007562928677847,0.00790171790868,0.007353615429666,0.008310122208463,0.008469602403541,0.009129719394777
94,0.00740275816578,0.007679778461655,0.007468130827571,0.008401828921504,0.008642581239757,0.009328261638681
95,0.007387407356873,0.007758663656811,0.007161868606798,0.00805792098658,0.008690480323922,0.009567641756601
96,0.007406095353266,0.007682751967675,0.007656505874669,0.008762448819147,0.00829875567514,0.00886864742885
97,0.007311726687476,0.007621431205836,0.007345248970927,0.008182665436632,0.008451541109631,0.009161532442603
98,0.007453409411634,0.007775855147176,0.00758209063982,0.008673301173581,0.008411282285427,0.009187081828713
99,0.007294930698764,0.007688223332581,0.007436190990524,0.008401014738613,0.008359506829745,0.009148753558596
100,0.007239800101767,0.007621144979364,0.007224484838338,0.008190812543035,0.008202730626282,0.008898354549375
101,0.007217748349326,0.007525948704117,0.007173163195451,0.008092442216973,0.008044219213641,0.008885555486712
102,0.007233697041455,0.007514471239928,0.006883876191245,0.007874823175371,0.0081564860108,0.009146754940351
103,0.007239359146398,0.007542580831796,0.006966021894995,0.008026898735099,0.008194693441813,0.008973791781399
104,0.007058948123207,0.007409871141944,0.006824176448087,0.007907736943,0.008156280240251,0.009017433764206
105,0.007002721100839,0.007354490510705,0.007500818723606,0.008609905011124,0.008525118516344,0.009277735733324
106,0.00717677998667,0.007566763191587,0.006964502985486,0.007942885367407,0.008079628097928,0.008857788518071
107,0.007100044258146,0.007437570175777,0.006923977466714,0.008023648626275,0.00794107441066,0.008889660032259
108,0.00711412075907,0.007487073954609,0.006902812488584,0.008018304697341,0.007999639078561,0.008884948678315
109,0.006989055804701,0.007427538900326,0.006974037400343,0.008124922195243,0.007925290019355,0.008799581685
110,0.007067035418004,0.007435858508365,0.006997108330122,0.007894350940155,0.007802263497271,0.008681724779308
111,0.006953082202623,0.007348211999569,0.006831048004743,0.007823278661817,0.007764287706878,0.008647681524356
112,0.007065132881204,0.007461294738783,0.006703148156198,0.0077841039747,0.007900353107187,0.008983130049374
113,0.007215024101444,0.007636081013415,0.006783892064252,0.007842259274589,0.007940168130315,0.008734701822201
114,0.007063058903441,0.007504170967473,0.006631559614713,0.007822141154773,0.00764106056239,0.008623166216744
115,0.00685374907011,0.00724669576933,0.006650116165272,0.007844824964801,0.007651189238661,0.008536112184326
116,0.007002159953117,0.007385615155929,0.006683126040217,0.007787780111863,0.007698777519787,0.008614586666226
117,0.006869392055604,0.007262853698598,0.006588048844909,0.007827625920375,0.007640836734532,0.00856551910854
118,0.006942980896889,0.007349693630305,0.006813585292548,0.008033850540717,0.007511892407719,0.008412967642976
119,0.006880554163622,0.007289313297305,0.006632206444111,0.007847618725565,0.00749698242483,0.008517222789427
120,0.006736944196746,0.007139906545894,0.007013413201397,0.007992496507035,0.008034473181599,0.009048021295004
121,0.006694382884436,0.007097695954144,0.006624533225679,0.007669877260923,0.007607120917075,0.008595844109853
122,0.006681288954698,0.007097140161528,0.006712097338297,0.007858069820537,0.007712649336706,0.008594399111138
123,0.006808575372108,0.007198384238614,0.006584830840843,0.0078164284221,0.007527502408872,0.008560623766647
124,0.006791554003333,0.007211205963459,0.006714070060601,0.007810027752486,0.007762483036559,0.008627215089897
125,0.006565757457995,0.007013529797809,0.006774815885971,0.007835290808645,0.007498319778177,0.00836532873412
126,0.006471293124681,0.006921079630653,0.006605908352261,0.007737776264548,0.007504408014938,0.008387210985853
127,0.006551594757992,0.0070530421411,0.006605859483696,0.007725182299813,0.007511088753947,0.008580448312892
128,0.006640344107937,0.007151411380619,0.006492943942754,0.007607871925251,0.007339454255998,0.008218842248122
129,0.006705548174472,0.0071775650916,0.006303068353898,0.007408444924901,0.007380402543479,0.008437141362164
130,0.006985027213684,0.007364482360168,0.006315303655962,0.007493981056743,0.00728510449537,0.008326208425893
131,0.006938388415923,0.007305695106172,0.00632825659381,0.007493504426546,0.007181906400041,0.00822308111108
132,0.006864232037009,0.007267466746271,0.006650877650827,0.007787372813457,0.007618771529653,0.008790509982242
133,0.006650027172226,0.007164672068838,0.006946914855184,0.007903644297686,0.007569378319507,0.008780614369445
134,0.00656655893868,0.007046707905829,0.006572788917563,0.007819498061306,0.008066758746281,0.009066957566473
135,0.006366344556833,0.006845239187694,0.00636234982974,0.007550518959761,0.007408244664677,0.008533831892742
136,0.006457489785842,0.006905113450355,0.006400731262854,0.007572227882014,0.007273793427481,0.00828952776889
137,0.006503170097454,0.006971621006313,0.006295592938032,0.007524430855281,0.00707852615354,0.008198503818777
138,0.006454111464943,0.006894098801745,0.006364671772139,0.007688764586217,0.007331156585779,0.0083299006025
139,0.006440346853601,0.006904811753581,0.00633403710607,0.007585162193411,0.007170491981217,0.008315385422773
140,0.006392251079281,0.006894898652616,0.00616950290795,0.007372974004183,0.007166366170471,0.008235679318508
141,0.00643446863008,0.00694486612661,0.006258672025676,0.007440111806823,0.007161186231921,0.008262971519596
142,0.006350949742935,0.006897110388511,0.006363943477886,0.007525597492026,0.007338731161629,0.008487027862834
143,0.006298236962822,0.006833065145959,0.006168376835477,0.00736801026182,0.007486473510249,0.008702954070436
144,0.006246380352726,0.006816003264652,0.006450483135672,0.007775499899354,0.006994210571672,0.008174958742327
145,0.006416559503931,0.006913635000173,0.006345724816331,0.007695043459535,0.007225487743401,0.008321549432973
146,0.006287130604809,0.00682789615045,0.006166245943556,0.00738395885047,0.007011328875605,0.008159262128174
147,0.006421177389307,0.006933169025514,0.006085248612281,0.007328491037091,0.007176965785523,0.008295171583692
148,0.006329596456554,0.006800496122903,0.006210041128927,0.007702644190027,0.007018847287529,0.008202096550829
149,0.006264859655251,0.006815466512409,0.006163441653674,0.007419883066581,0.007060856791213,0.008223804231319
150,0.006200901077439,0.00668083007137,0.006116839850114,0.007430584376885,0.007143165088362,0.008247961911062
151,0.006212091125134,0.006772646163073,0.006126741775208,0.007355838807093,0.007131496004553,0.008310875234505
152,0.006287943804637,0.006808748158316,0.006118821497593,0.007412845372326,0.006998585381856,0.008154457228051
153,0.006275935874631,0.006850700515012,0.006262318205295,0.007565637326075,0.007072770088497,0.008227152853376
154,0.006274449975333,0.006787177278764,0.006279325164441,0.00753218980713,0.006873414204973,0.007969896722999
155,0.006157906467302,0.006728755672359,0.006242063543242,0.007520835536222,0.007016851152811,0.008238920010626
156,0.006219825629766,0.006780602762269,0.006102007425701,0.007378661280705,0.007002511605,0.008341167536047
157,0.006194614184399,0.006766110037764,0.006142270854778,0.007345759723749,0.006925496169262,0.008103367355135
158,0.006206947663385,0.006785183058431,0.006232273273377,0.007509745812664,0.007016338873655,0.008190192592641
159,0.006226439339419,0.006730671972036,0.005971999218067,0.007285897361322,0.007010292080748,0.008222523662779
160,0.006045192945749,0.006629718105412,0.00592542382785,0.007220181636512,0.006934704465999,0.008107398222718
161,0.005985522772082,0.006564090442326,0.006060298739208,0.007349316548142,0.006796171733489,0.008137906073696
162,0.006109854620364,0.006725002080202,0.005979920659835,0.007195907179266,0.006933325565317,0.008138129384153
163,0.006041434127837,0.006642014460845,0.005881137654392,0.007201416417956,0.006972438164262,0.008242984819743
164,0.006154580869608,0.006662274814314,0.00603954305148,0.007350607878632,0.007233458157215,0.008408191303412
165,0.006097018201318,0.006652667808036,0.006038817654674,0.007466474030581,0.006943228913264,0.008248479312493
166,0.006049553760224,0.006561995794376,0.005810984824267,0.007249524040769,0.006694262407513,0.007922697294917
167,0.006098953282668,0.006666939912571,0.005860547379901,0.007225841076838,0.006758314402153,0.008081018200351
168,0.006191669420029,0.006802619590114,0.005826301536419,0.007196594236626,0.006680109408788,0.00792557052854
169,0.006041126118766,0.006602288741204,0.005705105425376,0.00705191353336,0.006605799180559,0.007946830656793
170,0.006129135920977,0.006641923346453,0.0058129934801,0.007238710454355,0.006552933016792,0.007864283087353
171,0.006141921582942,0.006723564790769,0.005757694210236,0.007167557771835,0.006824050046917,0.00810917849756
172,0.006057193037122,0.006681868082119,0.005886970294846,0.007153678892387,0.006705508075861,0.00810796674341
173,0.005891825305298,0.006465295743611,0.005843302700669,0.007154701277614,0.006927646489607,0.008260478265584
174,0.005893267121994,0.00646090735164,0.005800128836806,0.007129991323584,0.006709727846707,0.008101691077981
175,0.005794039591112,0.00640863356077,0.00588019280177,0.007221276199238,0.006629227712337,0.007884033955634
176,0.005844492154817,0.006474357305302,0.005735585698858,0.00706251244992,0.006663557659421,0.007966499258247
177,0.005901657510549,0.006533257404549,0.005711009053306,0.0070420384614,0.006685490254313,0.008030916357206
178,0.005971394479275,0.006548832998508,0.005667755820064,0.007052877297004,0.006744712720522,0.008011950490375
179,0.00595608045761,0.006575801513261,0.005605960161322,0.00705516938534,0.006703728421902,0.008151738904417
180,0.005846126496585,0.006476016508208,0.005756875965744,0.007149384046594,0.006564190404283,0.007856064062152
181,0.006061016012811,0.006723700556904,0.005707375420671,0.007212798421582,0.006709119977636,0.0082019124594
182,0.005852193209446,0.006557677044637,0.005655191968092,0.007151608562304,0.006695758033958,0.00804037362751
183,0.005931262314941,0.006637464691367,0.005719121183372,0.007315098204547,0.006588038859061,0.008090733550489
184,0.00584266650387,0.006487483365668,0.005577294621617,0.006999882248541,0.006643912315162,0.00802430520869
185,0.005935450653649,0.006543038309448,0.00574389894286,0.007111815218296,0.00694040586758,0.008242606185377
186,0.005897893466883,0.006480531767011,0.005383022957378,0.006810350757506,0.006658207651021,0.00803794256515
187,0.005951450025249,0.00660143699497,0.005619868532651,0.00714036097957,0.006623442336503,0.008083525010281
188,0.00577056601954,0.006376717239618,0.005778583025353,0.007131398965915,0.006539479777631,0.007790296183278
189,0.005757759428687,0.006291724275798,0.00578645337373,0.007169843547874,0.006832502937565,0.008408898487687
190,0.005715762265027,0.006410872098058,0.005914599453616,0.007279187389132,0.006759151273097,0.008053756629427
191,0.005789976075499,0.006381664218174,0.005649829076396,0.007090454196764,0.006827631447878,0.008231595882939
192,0.005919392970908,0.00656120520499,0.005545234928528,0.007101614028215,0.00652166758664,0.007813090355032
193,0.005865821744212,0.006533471608741,0.005666139664956,0.007204730684559,0.006539550894457,0.008081116817064
194,0.005924510536715,0.006538324161536,0.005640255209679,0.007021154380507,0.006464111696308,0.00797512413313
195,0.006085644346765,0.006620587677591,0.005655163252312,0.007111589476052,0.006278129191034,0.007711986648954
196,0.005780566276775,0.006366978865117,0.005591668861194,0.007099303365168,0.006412717462,0.008005487422148
197,0.005707330070436,0.006336032982088,0.005613238861163,0.007056007834358,0.00635115424585,0.007849791966793
198,0.005693273256636,0.006385872347487,0.005593411727912,0.007230955383016,0.006504060545315,0.007836953943802
199,0.005655983255969,0.006317581981421,0.005478092469275,0.006910263612452,0.006578117479674,0.00800761870212
200,0.005858724445312,0.00645692118754,0.005559300667503,0.006943630778955,0.006488798030963,0.007944573337833
201,0.005627586920228,0.006309702268077,0.005471260131647,0.007001188894113,0.006322641753488,0.007865785931547
202,0.005707259910802,0.006431958327691,0.005551289146145,0.007110649926795,0.006448712406887,0.008007468966146
203,0.005646552269657,0.006337196048763,0.00552337952993,0.007011649819712,0.006410853393997,0.007839598227292
204,0.005499280756339,0.006192691934605,0.005544944148925,0.006977969521864,0.006211115616477,0.007654699910846
205,0.005558401941218,0.006266906443569,0.005366471440842,0.00696853791467,0.00623834795422,0.007559926921709
206,0.005540377874341,0.006214690342959,0.005353897240841,0.006861260160804,0.00628671864979,0.007774979290035
207,0.005671680801445,0.006310606427077,0.005475427231027,0.006997428213557,0.006254983108698,0.007856534690493
208,0.005612609571674,0.00629074116134,0.005344518537944,0.006870093031062,0.006434565254798,0.007776713981811
209,0.005526427283055,0.006249209762447,0.005322289704863,0.006881720127745,0.00624929402127,0.00785532190154
210,0.005587904377737,0.006273621589773,0.005329676386383,0.006814026325527,0.00635727487194,0.007875592344337
211,0.005507396120164,0.006261348724365,0.005389440339059,0.006960517105957,0.006402575126332,0.007847260838995
212,0.005568855623197,0.006201525839667,0.005278466346984,0.006836139855699,0.006382749700505,0.007904647539059
213,0.005577649352037,0.006272706720564,0.005374069998248,0.006865697912872,0.006264929685535,0.007821369916201
214,0.005512371167748,0.006194883129663,0.005491657363665,0.007113069813285,0.006123898706088,0.007616171872036
215,0.005494026674165,0.006249733993577,0.005546268541366,0.007093399763107,0.006314484195577,0.007775457265476
216,0.00549501985208,0.006217039811114,0.005451222027962,0.006914143088377,0.006271742465388,0.007816055323929
217,0.005523498661609,0.006250060991281,0.005527584063303,0.007048644073721,0.006266457106297,0.00783245689753
218,0.005393684246681,0.006133724107511,0.005552739086044,0.007208987967008,0.00608444881315,0.007584351011448
219,0.005475288696794,0.006180448405859,0.005393595848646,0.006960499824749,0.006098607477422,0.007721651035051
220,0.005440132925287,0.006160570205086,0.005178623677542,0.006654472969886,0.006418673709656,0.007953900119497
221,0.005425061616633,0.006190849571592,0.005196834603945,0.006753816631519,0.006264180126083,0.007695025040044
222,0.005506679312223,0.006244415727754,0.005240257493117,0.006804515607655,0.006485982591079,0.00805344298068
223,0.005510870108588,0.006206411764854,0.005347540395127,0.006945451773289,0.006188542142303,0.007784234722041
224,0.005473523219633,0.006197570926613,0.005307754631051,0.006885866996729,0.006270705670532,0.007696732050843
225,0.005386173026636,0.006080493537916,0.0052307195858,0.006840016278956,0.006352784655367,0.008095686841342
226,0.005381937552657,0.006049752442373,0.005123116619264,0.006668370889707,0.006276165031725,0.007726629575094
227,0.005338986171409,0.006049604258604,0.005184642711861,0.006799309721424,0.006053551979777,0.007692271791812
228,0.005534502393049,0.006241928682559,0.005318730526293,0.006899824469454,0.0062811372336,0.007868618807859
229,0.005487508761386,0.006190627088977,0.005252462139146,0.006736240660151,0.005990157912796,0.007636890125771
230,0.005470230425191,0.006115299701277,0.005279351801922,0.007047897411717,0.006238457281142,0.007750613304476
231,0.005407001693837,0.006130601382918,0.005205918181067,0.00687920436677,0.006172425346449,0.007672298544397
232,0.005550622888323,0.006255659688678,0.005293796149393,0.007007854990661,0.006214182280625,0.007756142566601
233,0.005679128691554,0.006434214818809,0.005230973966213,0.006916709968613,0.006221921027948,0.007733691276775
234,0.005459003486774,0.006213931211581,0.005311502790492,0.006947789755132,0.006108110227312,0.007677640041543
235,0.005395580678143,0.006146484675507,0.005119013212,0.006742842805882,0.006041634517411,0.007489136937592
236,0.005439701309014,0.006140442151162,0.005069934297353,0.006738409658687,0.00615625973377,0.007836060598493
237,0.005312640375147,0.006055994994111,0.005155481035925,0.006778735150066,0.006036252352513,0.007759418700718
238,0.005372938958721,0.006143178376887,0.005096872492383,0.00676428195503,0.005974371839936,0.007559637539089
239,0.005295617583518,0.006122595785807,0.005154768936336,0.006796651312874,0.006073343282979,0.007623942051497
240,0.005241349649926,0.006034316650281,0.005156583566633,0.00677640001393,0.005972371152085,0.007619118628403
241,0.005297387924252,0.006109659146104,0.005125015172073,0.006757574983769,0.006032849558526,0.007538870701359
242,0.00528513521163,0.006094362431516,0.005061455355543,0.006688992078933,0.006082200083054,0.007631158973608
243,0.005173910098771,0.005943852011114,0.005111491825018,0.006757314109968,0.006033722621699,0.007619440245132
244,0.005454000732344,0.00625761753569,0.005160839659058,0.006867913736237,0.005961048442663,0.007548039158185
245,0.005237757435275,0.00605193629033,0.005179751250479,0.006840305506355,0.005848253275164,0.007428541779518
246,0.005285209096554,0.006081225091798,0.005130292821883,0.006799671902425,0.005845493869856,0.007532121872322
247,0.00524979744417,0.005979349526266,0.005055712225537,0.006751704857581,0.005954966207759,0.007673674728721
248,0.005274701889397,0.006029951800075,0.004973704486878,0.006698398643898,0.005790444323793,0.007503552051882
249,0.005280758435321,0.006025681168669,0.005033294256363,0.006759950115035,0.006140698239,0.007789802116652
250,0.005233989433489,0.005984837913679,0.00527098415316,0.006965740273396,0.006023047336688,0.007742021543284
251,0.005378505835931,0.006236462388188,0.005076991601123,0.006771707855579,0.006004047761154,0.007661594698826
252,0.005298669087804,0.006087056361139,0.004948462618308,0.006673086641563,0.006098241364169,0.007828440931108
253,0.005435917914535,0.006204105913639,0.005041433912185,0.00684606956525,0.005861461757579,0.007525082056721
254,0.005292334956014,0.006070312888672,0.005068940058764,0.006825672566063,0.005789539129991,0.007402912610107
255,0.005228991335672,0.005987693762614,0.005197636032891,0.006895041714112,0.00595082114968,0.007680395566341
256,0.00528533058241,0.005987953135951,0.00503655246252,0.006820833000044,0.005928749968815,0.007625960227516
257,0.005147328134626,0.005922396977743,0.005043639206431,0.00683738819013,0.00585419131029,0.007544436285065
258,0.005112413498056,0.005872652969427,0.005234285206017,0.006960324736105,0.0062067071752,0.007748300106161
259,0.005117278856536,0.005937632535481,0.005009271540783,0.006644029635936,0.006175593861068,0.00790644188722
260,0.005158067189364,0.005998108587745,0.004998467500425,0.006884752979709,0.006005427981209,0.0075689380885
261,0.0050519332031,0.005922498698864,0.00510974913939,0.006871928771337,0.005986302289077,0.007659055396087
262,0.005129446327272,0.005932183315357,0.004937773363458,0.006669864161975,0.005937046707711,0.007452485255069
263,0.005218758661714,0.005965124246561,0.004953145359953,0.006645106037872,0.005893816809273,0.007586921772195
264,0.005310136747236,0.00617558002058,0.004978172196489,0.006798624992371,0.005714176765954,0.007405928750005
265,0.005446795710466,0.006252879069911,0.005050498241973,0.006720583471987,0.005866867929904,0.007545221803917
266,0.005282215696449,0.006106459225218,0.004914722120803,0.006738127312726,0.005917345121917,0.007651249671148
267,0.005198222248712,0.006023773923516,0.004926881675298,0.006741274303446,0.005783507160635,0.007520583096064
268,0.005235761378167,0.005971402861178,0.004836968016914,0.006624720369776,0.005859148041863,0.00747653712622
269,0.005125587392184,0.005998264998198,0.004980315454304,0.006645518872473,0.005716579448846,0.007366283175846
270,0.005008481494668,0.005785528208233,0.004902257299465,0.00684436576234,0.005724985747495,0.007466987085839
271,0.005071330272282,0.00593359540734,0.005036987881694,0.006831834920579,0.005717712273407,0.007442473537392
272,0.005101402729957,0.00588611787599,0.0050791900398,0.006893914658576,0.005730478067158,0.007544043266939
273,0.005074277390829,0.005898412679219,0.00495359635291,0.006770810112357,0.005648416725712,0.007428055473914
274,0.00503267828996,0.0058961197113,0.004846209893003,0.006656833303471,0.005714659087567,0.007409899185101
275,0.005121537613579,0.005943330366992,0.004879099601466,0.006693038365079,0.005669479568799,0.007378529032899
276,0.004937749537122,0.005753034829266,0.004940123737065,0.006794551387429,0.005673023949688,0.007335231122043
277,0.005053204303193,0.005935214615117,0.004909011897528,0.006700348367708,0.00577610066264,0.00743555267238
278,0.005052919525446,0.00587525135941,0.004810857508952,0.00663513591927,0.005759347204326,0.007561816730433
279,0.004989209972943,0.005790187666814,0.004838603522836,0.006603408967041,0.005831006190015,0.007571677056452
280,0.00509368819702,0.005928209982812,0.004714896617871,0.006491789542553,0.005802314702628,0.007672073319554
281,0.005017791952317,0.005873838956985,0.004693871234647,0.006504862465792,0.005721261491999,0.007478627272778
282,0.005069252465748,0.005902676429186,0.00473655302388,0.006486596229176,0.005748670082539,0.007514323470079
283,0.005041898383449,0.005833048942602,0.004845116546171,0.006621354259551,0.005699925409216,0.007438039096693
284,0.005063164151377,0.00585431072654,0.004806437322663,0.006655770250493,0.005662349751219,0.007415877758629
285,0.004988062997452,0.005811055708263,0.004737316967092,0.006620544112391,0.005770747523962,0.007618078444567
286,0.005033638431794,0.00584285830458,0.004792258505606,0.006652418420547,0.005742415164908,0.007517788041797
287,0.005096242866582,0.00591808795515,0.004843239465521,0.006727106714,0.006000607610784,0.0077063171193
288,0.00496531285656,0.005827839745002,0.004928727996432,0.006718652271148,0.00570280984458,0.007410707159175
289,0.004902377155506,0.005815665755007,0.004914295368104,0.006753870286047,0.005586610253279,0.007338969192157
290,0.005013277805928,0.005877347973486,0.00486041768454,0.006722068465832,0.005676398286596,0.007369844967292
291,0.005204762720192,0.006039511101941,0.004725043532542,0.006550245504412,0.005736666369355,0.007463867879576
292,0.005020221488343,0.005862200684432,0.004992691515428,0.006817734903759,0.005702517745602,0.007534212691502
293,0.005075078871515,0.005906232063555,0.004986640117649,0.00673132431176,0.005670390816198,0.007381580821756
294,0.00502389912597,0.005855451751914,0.004745285983922,0.006600395569371,0.005617043546711,0.007327100469006
295,0.004947563141791,0.005849399396943,0.00479005683317,0.006597677814878,0.005685690868025,0.007439324580547
296,0.004896416716898,0.005809652412103,0.004802137639167,0.006632892621888,0.005518669598839,0.007380940330525
297,0.005003600821106,0.005938154490044,0.004640352963987,0.006585889392429,0.005791046656668,0.007450591928015
298,0.00486478382825,0.005749698314402,0.004816202783129,0.006619554013014,0.005732472390971,0.007431503902707
299,0.004871559665642,0.005747079021401,0.004793266274242,0.006680831727054,0.005632096099564,0.007457446410424
300,0.004946433214678,0.005787604695393,0.004791946745374,0.00668363009269,0.005704986216086,0.007420091682838
301,0.004949109706407,0.005805804187225,0.004642421871217,0.00652406607858,0.005580898063878,0.007395554126965
302,0.004909099131409,0.005788307119575,0.004656113011556,0.00648452879654,0.005629435724889,0.007428146019164
303,0.004951611704504,0.005825342506998,0.004716377653595,0.006534924420218,0.005587481039887,0.007325742859393
304,0.004919230498167,0.005796097581171,0.004691982046805,0.006644834971262,0.005520466094216,0.007325184221069
305,0.005023834580142,0.005957928382688,0.004791548837804,0.00661081303325,0.005504929331235,0.007310962821874
306,0.004884244770639,0.005765862038566,0.004713148654749,0.006570899962551,0.005525341748984,0.007265000397133
307,0.00483202528105,0.005733415794869,0.00464113892263,0.006488900631666,0.005574495557489,0.007351004622049
308,0.004829053378974,0.005684996541176,0.004507684342874,0.006414110410131,0.005470447578571,0.007308946198059
309,0.004893975099549,0.00583087777098,0.004672101776426,0.006578057900899,0.005481861247164,0.007352780343758
310,0.004905101480997,0.005760223397778,0.004657700450884,0.006633957227071,0.005399448797107,0.007207198896342
311,0.004775809356943,0.005682880990207,0.00503472582851,0.006843732462989,0.005541182252475,0.007418061296145
312,0.004947763324405,0.005840938848754,0.004772069062003,0.00668761641201,0.005411632928169,0.007286274081303
313,0.004843015689403,0.005685913945652,0.004902394643674,0.006719541011585,0.005428074134721,0.00727693301936
314,0.004868060479768,0.005811705047058,0.004637823621225,0.006479443827023,0.005542946565482,0.007419667361925
315,0.00479466532771,0.005656008505159,0.004607198863394,0.006496007709454,0.005515636281214,0.007240457667245
316,0.004846286520155,0.005733042851918,0.004680568093641,0.006701332103047,0.005522987262035,0.00744204580163
317,0.004942896956992,0.005824406734771,0.00467398066798,0.006503535796785,0.005386983225536,0.007142429602229
318,0.004776082363808,0.005706342920247,0.004581679848747,0.006455214383701,0.005644304470883,0.007458304675917
319,0.00480282624873,0.00572112062946,0.004637417642193,0.006612666779094,0.005576998978439,0.00735721592274
320,0.004930155843289,0.005857943453723,0.004619581883566,0.006577341196438,0.005393632092617,0.007404748143421
321,0.004825147929498,0.005772262811661,0.004862799464415,0.00672015392532,0.00539103238326,0.007357772025797
322,0.004882897069264,0.005765693262219,0.004669710165925,0.006586344860908,0.005358179048118,0.007255171477381
323,0.004869048794111,0.005714097577665,0.00463273210658,0.006485339564582,0.00530667266705,0.007140431501385
324,0.004837268627145,0.005727846227172,0.00449821453852,0.006513398244149,0.005314023725482,0.007183753574888
325,0.004844068678924,0.005781945306808,0.004540632892814,0.006440048519936,0.005383456539777,0.007280733643307
326,0.004790522054666,0.005673247182535,0.00460100463695,0.006464724842873,0.00540157686919,0.007335640903976
327,0.004741245492672,0.005688633148869,0.004698818239073,0.00659513556295,0.005444286261789,0.007215182503892
328,0.004831063250701,0.005766902429362,0.004582569184196,0.006571915828519,0.005478247327523,0.007279894469927
329,0.004741709860456,0.005613665717343,0.004594671281262,0.006576937623322,0.005336096820732,0.007241965892414
330,0.004708553509166,0.005611628087031,0.004548955863963,0.006565815976097,0.00548955047917,0.007406984611104
331,0.004737513657245,0.005654746666551,0.00452421608174,0.006510867219832,0.005370848243021,0.00732360397362
332,0.004682616382423,0.00560750413893,0.004473111980284,0.00640130115466,0.005342331145787,0.007259891471929
333,0.004647031038379,0.005578953669303,0.004456842602748,0.006441864598956,0.005479464876569,0.007290474501335
334,0.00465844408609,0.005597148556262,0.004573574858821,0.006450914570855,0.005328614471687,0.007164332084358
335,0.004737138179027,0.005692346125013,0.004578709757576,0.006456238114172,0.005368702294719,0.007211937931263
336,0.004812834499818,0.005700401599622,0.004538573557511,0.006547958176169,0.005319215745355,0.007274139465557
337,0.004920482195707,0.005790045070979,0.004488411049048,0.006528015662399,0.005403994789554,0.007408148350401
338,0.004701270359672,0.005600552643753,0.004522697068751,0.006517743795282,0.005407145505564,0.007324021102654
339,0.004816505049045,0.005755899629245,0.004608547754793,0.006469676995443,0.005436663283035,0.007373266956872
340,0.004813951155585,0.005743869425108,0.004552072819529,0.006499555634542,0.00559701395428,0.00754423889642
341,0.004842855708881,0.005773675731487,0.0044303447034,0.006369404598243,0.005667886567406,0.007528617046773
342,0.004795759502384,0.005707663690878,0.004597131447453,0.006721620447934,0.005350053646705,0.007299406040046
343,0.00469113045579,0.005567158158455,0.00460310259627,0.006548731484347,0.005346687174299,0.007134883250627
344,0.004819912215074,0.005689039050291,0.004531652666628,0.006437889455507,0.005347913208728,0.007321403724038
345,0.00473698011289,0.005741342902184,0.004518513839381,0.006539227647914,0.005373402136481,0.007292944834464
346,0.004700987341089,0.005615966394544,0.004460788383666,0.006407115660194,0.005455636626316,0.007305295154866
347,0.004720733863198,0.005621949469464,0.004407431050721,0.006385341079699,0.005401392674281,0.007246373117798
348,0.004695110178242,0.005669048987329,0.004452173701591,0.006534848724388,0.005411076954462,0.007411147881713
349,0.004611989431497,0.00558260610948,0.004561558702133,0.006630560745382,0.005463358609834,0.007406823544039
350,0.00460592062316,0.005564918482883,0.004436547221202,0.006429106048826,0.005356222391129,0.007279603276402
351,0.004641126867177,0.005615208711889,0.004596240404579,0.006545794196427,0.005257462047868,0.00721873399905
352,0.004634676035494,0.005589280794892,0.004490345716476,0.00649300046886,0.005262522311467,0.007170792927759
353,0.004612031263403,0.00556234554905,0.004423713660799,0.006402951096081,0.005352945015248,0.007386426958773
354,0.00465745300365,0.005632837820384,0.004362045606184,0.006350341046022,0.005231964996912,0.007123257706149
355,0.004605595255271,0.005518817549778,0.004457379212706,0.006530220620334,0.005353917031445,0.007323780304028
356,0.004638707756789,0.005560346827325,0.004426581138331,0.006454068443014,0.005445812026867,0.007321529504326
357,0.004743359336216,0.005735306120995,0.004504733537841,0.006537554268208,0.005406852966795,0.007230804715719
358,0.004594416331707,0.005503192026582,0.004565391068657,0.006587317523857,0.005399204506021,0.007471446775728
359,0.004643478120367,0.005565303791728,0.004480609799632,0.006478299076358,0.0052851028223,0.007214790675789
360,0.004638660621519,0.005571037375679,0.004394634937247,0.006454861567666,0.005360799117221,0.00727695475022
361,0.004686392921334,0.005584980154203,0.004468920123246,0.006458859631999,0.005217675455949,0.007281116727326
362,0.00463415020042,0.005556362888051,0.004398715979834,0.006409564986825,0.005313200591546,0.007357620685879
363,0.00463201967068,0.00558292425962,0.004355142630326,0.006387192135056,0.005253394056732,0.007289111200306
364,0.004578491543523,0.005541159978343,0.004249288842806,0.006308756406522,0.005302588584729,0.007259360411101
365,0.00469597752413,0.005612931938635,0.004416572162882,0.006367301154468,0.005225870965256,0.007150089782145
366,0.004778620191953,0.005696115601394,0.004416807425312,0.006482723065548,0.005226118179659,0.007133142556995
367,0.004763727179832,0.005775745751129,0.004346993324968,0.006446140197416,0.005256792349327,0.007165002740092
368,0.004601459303457,0.005572646701088,0.004502200844905,0.006417300293429,0.005227264663618,0.007197317874266
369,0.004609770995254,0.005584940003852,0.004419282932455,0.006483485404816,0.005205510210039,0.007207905097554
370,0.004582258924428,0.005588832725253,0.004403926173432,0.006508240579731,0.005167855182663,0.007043537114643
371,0.004500082952695,0.005521366424445,0.004397771709288,0.00650091143325,0.005195611984366,0.007204842857189
372,0.004505458844101,0.005451138493501,0.004251398948125,0.006337624250187,0.005198422871116,0.007219816195882
373,0.004502804044427,0.005486856835584,0.00423301044955,0.006289272362159,0.005258664023131,0.007271938853794
374,0.004500593317466,0.005500264155368,0.004459835149141,0.006536421676477,0.005353113455284,0.007339075311191
375,0.004647296698143,0.005606610379699,0.004418320721015,0.00646885463761,0.005243069750981,0.007302327805923
376,0.004628804564062,0.005534031117956,0.004374773668436,0.006466315024429,0.00524560869154,0.007261870998061
377,0.004556257859804,0.005518493242562,0.004307413499595,0.006286456249654,0.005143926297832,0.007099238534768
378,0.004563254950982,0.005470411334601,0.004256197160834,0.006429470247693,0.005172236253404,0.007156599726942
379,0.004493379189322,0.005461608473625,0.004296912113205,0.006390550277299,0.005184479264749,0.007028088335776
380,0.004510103957728,0.005501015939646,0.004261180499776,0.00634179978321,0.005070250093316,0.007104201863209
381,0.004437507518257,0.005416058210863,0.004607701984545,0.006763965253615,0.005202836822718,0.007313064092563
382,0.004500455688685,0.005537796506865,0.0045028015609,0.006591188617878,0.005094431858096,0.007093074524568
383,0.004464679475253,0.005461898063206,0.004320873076924,0.006408893606729,0.00524924775689,0.007255766075104
384,0.00454626736852,0.005545136829217,0.004306503662115,0.006336977032738,0.005294989277091,0.007442506858044
385,0.004513653202189,0.005468469940954,0.004308718153172,0.006364367281397,0.005170879600984,0.007132136262953
386,0.004566293908283,0.005495634447369,0.004421161112583,0.006508917082101,0.005141264965965,0.007138446025136
387,0.00459634900714,0.0055942902238,0.004279381349786,0.006343459813959,0.005133484179775,0.007142852112237
388,0.004600902579518,0.005565012494723,0.004219086711398,0.006255532252706,0.005392211023718,0.007283528697573
389,0.004584785111042,0.005560348224309,0.004220605633842,0.006348147781359,0.005452788098612,0.007350345607847
390,0.004403197995594,0.005352911487636,0.004323091332076,0.006538139138785,0.005362153544815,0.0072947519107
391,0.004434436352717,0.005432623490277,0.004300312281379,0.00646767920504,0.005341873555962,0.007229845815649
392,0.004457151025741,0.005471288950907,0.004145628100054,0.006257900192092,0.005149621050805,0.007062940858305
393,0.004444246516666,0.005477191673385,0.004146741935983,0.006323352352613,0.005112613732409,0.007021895816757
394,0.004513134830631,0.005542318750587,0.004209077153872,0.0063366740942,0.005236524519407,0.007098943098552
395,0.004468019534316,0.005429724283102,0.004290153000814,0.006454482364158,0.005352753499109,0.007534407389661
396,0.004557921253662,0.00559586721162,0.004191217129119,0.006380857071943,0.005258361213944,0.007219057323204
397,0.004469258219211,0.005503004261603,0.004257634864189,0.006536347274151,0.005203830957827,0.007313509368234
398,0.004455138166021,0.005471965039356,0.004244546548256,0.006405478757289,0.005317268401591,0.007309417395542
399,0.004531263464337,0.005554923942933,0.004170904815611,0.006277760904696,0.005227572413989,0.007218651111341
400,0.004535860563111,0.005515478033986,0.00416478578053,0.006392994274696,0.005167678645295,0.007138096106549
401,0.004501708071782,0.005493261954851,0.004087440074525,0.006292914713009,0.005116934215443,0.007245200530936
402,0.004489516632424,0.005497520892984,0.004268590322075,0.006348012066964,0.005060164490715,0.007084417467316
403,0.00455332459468,0.00554674030799,0.004324461449869,0.0065088732582,0.005068714756312,0.007180484891352
404,0.004492002888583,0.005537126109832,0.00427187683009,0.0064344502882,0.00523957863657,0.007306377869099
405,0.004665589736154,0.005652082152665,0.004165758120103,0.00626105753084,0.005099946607111,0.007169627791478
406,0.004550293113829,0.005565293236739,0.004257476060755,0.00638515709175,0.005017086346116,0.007153582603981
407,0.004404835881562,0.005394365793715,0.004184519199448,0.006326772376067,0.005051710280693,0.007090823103984
408,0.004506651984735,0.005476320058935,0.004133051946863,0.006321891210973,0.005228091652195,0.007227862046825
409,0.004325118213375,0.005378975325988,0.00416965661053,0.006330940872431,0.005198361274476,0.007216617465019
410,0.004557024221867,0.005522173311975,0.004352322779596,0.006581072695553,0.005097581358213,0.00722770475679
411,0.004331756861777,0.005333633731223,0.004219127741332,0.006283210383521,0.005102764996183,0.007187884559648
412,0.004467624653545,0.005429074375166,0.004349219677452,0.006489821606212,0.00514194327924,0.007203541747812
413,0.004385949215955,0.005400850851503,0.004219176221846,0.006320180992285,0.005240223241142,0.007212028942174
414,0.004371653944771,0.005428078480893,0.00419684450349,0.006377664084236,0.005009804283165,0.007051954977214
415,0.004408422857523,0.005459034918911,0.004163321806118,0.006342695508566,0.005022298906826,0.007160132388688
416,0.00438565976866,0.005435061434077,0.004283266788762,0.006533744020595,0.005013175748496,0.007125098775658
417,0.004365840926766,0.005370519020491,0.004193779417417,0.00634884632503,0.005204294989299,0.007235920677582
418,0.004315636508788,0.005383307735125,0.004286795712283,0.006448776047263,0.005109427858972,0.007148562516603
419,0.004395888911353,0.005464733888706,0.004140985728655,0.006300680856738,0.004982853929202,0.006986999056405
420,0.004345152216653,0.005438441928062,0.004188029897503,0.006347273476422,0.005154297919944,0.007291911997729
421,0.00437419093214,0.005457401948257,0.004270826466382,0.006535049424403,0.005024599066625,0.007304788360165
422,0.00431077215924,0.00536772598409,0.004118177535323,0.006224664135112,0.004929415493583,0.007034497697734
423,0.004321552062821,0.005398950487789,0.004130260475601,0.006348194037047,0.005227939587914,0.007093189905087
424,0.004398404943964,0.005490046460181,0.004183858568366,0.006348919433852,0.005113059215041,0.007250892981473
425,0.00439542094763,0.005401045032259,0.004233968495909,0.006367029311756,0.004954958463916,0.0070073335535
426,0.004489649125996,0.005608556378219,0.004025606852439,0.006214839199351,0.005002288121937,0.00709606293175
427,0.004335549246106,0.005370228861769,0.004062053411164,0.006350571600099,0.004951201974311,0.007131332531571
428,0.004396609599806,0.005508558721178,0.004209617346836,0.006401670682761,0.004975439049304,0.007108288610147
429,0.004441141357852,0.005491601096259,0.004391088163377,0.006544604069657,0.005023113426028,0.007122163453864
430,0.004360441299569,0.005435233211352,0.004270483856089,0.006524540897873,0.004988244708834,0.007014494699736
431,0.004321293827767,0.0054427601604,0.004275748415643,0.006362123207914,0.00513023037153,0.007189331472748
432,0.004283169478488,0.005369199336403,0.004086167655057,0.006274458745288,0.005021519467442,0.007174358496235
433,0.004333089261005,0.00537411061426,0.004012776875041,0.006173228120638,0.004942233519008,0.00700936316409
434,0.00444542527354,0.005502793627481,0.004106343115887,0.006289180316445,0.004886896737541,0.006941117294547
435,0.00441646114147,0.005498102038271,0.004187223462698,0.006472246928347,0.005096577495957,0.007318342001074
436,0.004326725003517,0.005366884689364,0.004153433010086,0.006361574451956,0.005068392932622,0.007067812089291
437,0.004276436404325,0.005363755031592,0.004140866558171,0.006431805383828,0.004926171748795,0.00704170194351
438,0.004328114265162,0.005437429580424,0.0041392638555,0.006372895505693,0.004900729878702,0.006967073202961
439,0.004282078084846,0.005286228532592,0.004062445640254,0.006226734361715,0.00495817219942,0.007175436967777
440,0.004436462005186,0.005516954438968,0.004106222535484,0.006366893700841,0.004981785133067,0.007047883079698
441,0.004313255194575,0.005406872990231,0.004059618520033,0.006298284460273,0.005045296003421,0.007212080268396
442,0.004418950230401,0.005459108596875,0.004000533035853,0.006214374417646,0.004943659787791,0.007046398861955
443,0.004347473395885,0.005434058710105,0.004042292880412,0.006306897900585,0.004880821384076,0.007063765078783
444,0.004390583153711,0.005473335687485,0.004043796125592,0.006254417614804,0.004935995132352,0.007083124481142
445,0.004396979645309,0.005502455867827,0.004033921027763,0.006265274766419,0.004969236389216,0.00707444957354
446,0.004276483384375,0.005356586848696,0.004091143220042,0.006298521637089,0.004937574836529,0.007083470467478
447,0.004461460953785,0.005460907912089,0.004134682058874,0.00640907831904,0.004965975466702,0.007110597876211
448,0.004291642159741,0.005345442849729,0.004124727436445,0.006331245414913,0.004996325070452,0.006992874511828
449,0.004236571775335,0.00537187854449,0.004058060029315,0.006314867124375,0.004944024374709,0.007123388970892
450,0.004370434054484,0.005433192890551,0.004023325306156,0.006290977096392,0.004832625052788,0.006891345915695
451,0.004282222025924,0.005388738277058,0.004109166575492,0.006423316999442,0.004831073624599,0.006984976741175
452,0.004357594026563,0.005417023888893,0.004024311783724,0.006277942719559,0.005012760585588,0.007128778379411
453,0.004349079565145,0.005370050410016,0.004023917588509,0.006353786629107,0.004878976589276,0.006966431625187
454,0.004281847168588,0.005398083788653,0.004042701821567,0.006309016400741,0.004964054381061,0.007030050011559
455,0.004241872268418,0.005346853596469,0.003982684329256,0.006211717820002,0.005000577618678,0.007146850745711
456,0.004270126292896,0.005284851106505,0.003994869909042,0.006303794837246,0.004992101134525,0.007006452625824
457,0.004267562180758,0.005321494096683,0.004071267994328,0.006399341962404,0.005012104960365,0.007176074095898
458,0.004201408152262,0.005262074992061,0.004005831692161,0.006223671810908,0.004922849824652,0.007142712465591
459,0.004264778418777,0.005375243775133,0.004051751638245,0.006357219277157,0.004896374859123,0.00712294343652
460,0.004305632189951,0.005364747821457,0.004026044522309,0.006265536881983,0.004871134102965,0.006976789484421
461,0.004291726328019,0.005382891744375,0.003934253278809,0.00632761982787,0.004980799328122,0.007177564832899
462,0.00423001531615,0.00532803296422,0.003986943745986,0.00630348869082,0.004910558488013,0.006978806159976
463,0.004274925255838,0.005287000495527,0.00395968530534,0.006239342917171,0.004881897837751,0.006950796167884
464,0.00428580510844,0.005421187883864,0.004060984226978,0.006406142065922,0.005022349715647,0.007071375795123
465,0.004179086652584,0.005276273108191,0.003928300239042,0.006192910174529,0.005052583292127,0.007130889946388
466,0.00416212867842,0.005284447171208,0.003956192082519,0.006269689442383,0.004921845031074,0.007018441851768
467,0.004337025211296,0.00542500656512,0.004055801378046,0.006322866202229,0.004920395944888,0.007118918001652
468,0.004376839380711,0.005448720314436,0.003940156182378,0.006124528021448,0.004881610343647,0.007031377611889
469,0.004222984386918,0.005362110315926,0.0040328056655,0.006288150791079,0.004899136566867,0.007033361070272
470,0.004233723351111,0.005362576598095,0.004127208285758,0.006460268774794,0.004840337386769,0.006990428444826
471,0.004201006894517,0.005332299715115,0.003984341320271,0.006284609592209,0.004922926839855,0.007065559168243
472,0.004291302834948,0.005484550260007,0.004001945166642,0.006238446777893,0.004786735271207,0.006887127024432
473,0.004241142887622,0.00538811315265,0.004010892382616,0.006299128342006,0.004986023633844,0.007157143515845
474,0.004255850592421,0.005350775602791,0.003897624633585,0.006171059380803,0.004921412509349,0.007126245130267
475,0.004243787753189,0.005413032757739,0.004134896030236,0.006388619852563,0.005028644188618,0.007165499755906
476,0.004220695726367,0.005344877588666,0.003991764879579,0.006274476388676,0.004921285202727,0.007136581879523
477,0.004228084374012,0.005347773225771,0.004092758081646,0.006366603386899,0.004944561385653,0.007208658434037
478,0.004315903526731,0.005482238613897,0.004073051541733,0.006362950636281,0.004876324622374,0.007169872677575
479,0.004209844304973,0.005336561085035,0.003980859053425,0.006272305320534,0.004908876027912,0.006934092638807
480,0.004214298393991,0.0053378142313,0.00403659145296,0.006192829252945,0.004780276161101,0.006830937487798
481,0.004133638731825,0.005255977519684,0.003967656469386,0.006255920303779,0.004877219416408,0.007120043142802
482,0.004197756526992,0.005280230815212,0.003972384923448,0.006222596598996,0.004810009384528,0.006962198039724
483,0.004130484872601,0.005264268463684,0.003948213532567,0.006276623035471,0.004949376918376,0.007108692131523
484,0.004187053845574,0.005323698433737,0.004000450393909,0.006313395789928,0.005125770966212,0.007308220697774
485,0.004184901390949,0.005321998252637,0.003906923630792,0.006182020892286,0.00505216859488,0.007176497537229
486,0.004236516245227,0.005366783796085,0.003916652045316,0.006134815824529,0.004788537483869,0.006912260730233
487,0.004197409906839,0.005308108456019,0.003913908394881,0.006182547296501,0.004766898410809,0.006966604540745
488,0.004211496225455,0.005279315739042,0.003890414748134,0.006272690060238,0.004828490834269,0.00705520182641
489,0.004097509508332,0.00523793267914,0.003927269213212,0.00623840952499,0.004848419352331,0.007020004248867
490,0.004096998652029,0.005272792134848,0.003868535277434,0.006315233910249,0.004822331480682,0.0070671065607
491,0.004145728993333,0.005260520976865,0.003949556072863,0.006287473202166,0.00482060907719,0.006980190933165
492,0.004164259505665,0.005303756230407,0.003973162888239,0.006285403234263,0.004753459296707,0.007003773728179
493,0.004156593880099,0.005287701367504,0.003973355917777,0.006288555036816,0.004742897063908,0.007019798374838
494,0.004112436423182,0.005216733242075,0.003919930352519,0.006234181320502,0.004636092396039,0.006919448056983
495,0.004096283603253,0.00526255208792,0.003821442058931,0.006197135378089,0.004742742878281,0.007034913533264
496,0.004143218471048,0.005250559240166,0.003959725442756,0.006310728792515,0.004688205895945,0.006911930731601
497,0.004121930532468,0.005245866460933,0.003887243465417,0.006242803815338,0.004597402113076,0.00690778862271
498,0.004115702868957,0.005213324394491,0.003942017922074,0.006375433980591,0.004655989042173,0.006968737062481
499,0.004244278896497,0.005317403934896,0.003888352580058,0.006295163443105,0.004709377160503,0.006976447171635
500,0.004198781188784,0.005366981391692,0.003929779321576,0.00621672347188,0.004772659365295,0.007034645415843


==> figures/long_plots/fashion_long.csv <==
Epoch,GON Train,GON Test,AE Train,AE Test,Tied Train,Tied Test
1,0.009161512597402,0.009281157535315,0.010000556660361,0.010129867828886,0.011666001300514,0.011779976069927
2,0.007242676870773,0.007343492999673,0.008226804422173,0.008353537512819,0.009711312284569,0.009880420425534
3,0.005828129469603,0.005914968714118,0.007002146061924,0.00713617472897,0.00845231565088,0.008593889898062
4,0.005334003136804,0.005426824975014,0.006592247735709,0.006710413150986,0.007899132696539,0.008070973704755
5,0.005281226849804,0.005345019733906,0.006252178785205,0.006363985920449,0.007350058872501,0.007519682982564
6,0.004606519015133,0.004668881110847,0.005589629481981,0.005712992052734,0.007116064304113,0.007262876728177
7,0.004325986471896,0.004379350814223,0.005426901224752,0.005545052832862,0.006726425915957,0.006881112682819
8,0.004072617411862,0.004125512890518,0.005121876138449,0.00524109894683,0.006403521373868,0.006568115660548
9,0.003983585695426,0.00406241581589,0.004941223806805,0.005055269259711,0.006659550658862,0.006827016288042
10,0.003875538167109,0.003946223895252,0.004774037223144,0.004886144978801,0.006209112025797,0.006372913557291
11,0.003639533512418,0.003709090104699,0.00460180379322,0.00470866184483,0.006175084227324,0.006348862171173
12,0.00343754420504,0.003501790664345,0.004360246162696,0.004485818469028,0.005939608914653,0.006105762383342
13,0.003461177870135,0.00351094262898,0.004258772567991,0.004379388867815,0.006331395755212,0.00649487888813
14,0.00333000004366,0.003383338884264,0.00414011834061,0.004263358666996,0.005896721059829,0.006065484367311
15,0.003277235005051,0.003340200324357,0.004084085192117,0.004208063923816,0.006071883555998,0.00620870052278
16,0.00313564431419,0.003193054130673,0.003929477809287,0.004053483299414,0.005524702126781,0.005696668797731
17,0.003097232317428,0.00314279011786,0.003920438926915,0.004049694191913,0.005780873972426,0.005919888630509
18,0.003031287261595,0.00308788683638,0.003868486342869,0.003994548630714,0.005482274578015,0.005619641382992
19,0.002943112712478,0.002996017977595,0.003733110974522,0.003864452230434,0.005568419232468,0.00572189578712
20,0.002890910876667,0.002949408070743,0.003773437432903,0.003903513579567,0.005529957551261,0.005671970027685
21,0.002751907344659,0.002796834541857,0.003689176800888,0.003830277293921,0.005448127312958,0.005598479472101
22,0.002671693196148,0.002718672756106,0.003601272382008,0.003736964549124,0.005840403540929,0.005983434347808
23,0.00261672993886,0.002668043776602,0.003507684824243,0.003650804694494,0.005234087804457,0.005375481945276
24,0.002597208006556,0.00264521228075,0.003536267608032,0.003670431199173,0.005421191380421,0.005578743371367
25,0.002636041096225,0.002675380980968,0.003510454133277,0.003648102692266,0.005039064068596,0.005194176717103
26,0.002590440241496,0.002625225745142,0.003418081060507,0.003561089837054,0.006064824932317,0.006217177310586
27,0.002486202293138,0.002534269936383,0.003322978398742,0.003457054665685,0.004951503497859,0.00512027875185
28,0.002427958978464,0.002467166411132,0.00330166212817,0.003444991770387,0.005202385609845,0.005380338133872
29,0.002339558667069,0.002385488814116,0.00324803806742,0.003389120995998,0.005104890291641,0.005258291435242
30,0.002287311594188,0.002323919720948,0.003250059398843,0.003396305187047,0.005137388197333,0.005271748441458
31,0.002355057887857,0.002392274866998,0.003210061848578,0.003354667262236,0.004977587459236,0.005128579246998
32,0.002280636347085,0.002312578501552,0.003149558279001,0.003292867056032,0.005177622575561,0.005341507078707
33,0.002220501385815,0.002259566991031,0.00313184724744,0.003271060175697,0.004672378804783,0.004814304333925
34,0.002388321446752,0.00241225938946,0.003141475765862,0.003289920203388,0.004708316599081,0.004843584096432
35,0.002208151129571,0.002249908203632,0.003112541673498,0.003253056345632,0.004903354633351,0.005061806243658
36,0.002169539056594,0.002202224306017,0.003011179850416,0.003159372710188,0.004626012323797,0.004766429693997
37,0.002175247159414,0.002218602871895,0.003050456111464,0.003199392677844,0.004646363110344,0.004797264826298
38,0.002079405980185,0.002109407422692,0.003005425039141,0.003159277586639,0.004819172911346,0.004961699445546
39,0.002051047079079,0.00208381954357,0.002958436168482,0.003110489034653,0.004727443002164,0.004880390246212
40,0.00205586585477,0.002091224083304,0.00296126609457,0.003111017335455,0.004528870879238,0.004664973922074
41,0.002039129425958,0.00207044788301,0.002928641246425,0.0030888201798,0.004595747604966,0.004731516231596
42,0.002010673327868,0.002047102700174,0.002910613483729,0.003063210730255,0.004637216065576,0.00479579333216
43,0.001980043161909,0.002011781924218,0.002902504270193,0.003055555981398,0.004733794237177,0.0048839779526
44,0.001972209420428,0.001998620694131,0.00285365720027,0.003007980474085,0.004449642992516,0.004598213781416
45,0.001962879932548,0.001993743433058,0.002855901676499,0.003011817158759,0.004444764889156,0.00459562831372
46,0.001920012328774,0.001952381200343,0.002836082290279,0.002988242631654,0.004517178584263,0.004671545781195
47,0.001871782523766,0.001904097250104,0.002787062720541,0.0029403082711,0.004571489093204,0.004731546387076
48,0.001873439616462,0.001905550659448,0.002875673085368,0.003027679366122,0.004360879276072,0.004501540587842
49,0.001875243293432,0.001905774180591,0.002789905747771,0.002944734124839,0.004400328946114,0.004541087614
50,0.001837664768348,0.00186665269658,0.002729433023267,0.002887104832629,0.004728186213722,0.004863771870732
51,0.001829299815123,0.001859605371207,0.002748376009862,0.002905847700437,0.004500581518064,0.00463903671056
52,0.001887167502753,0.001916451503336,0.002699297545809,0.002860912922521,0.00473527833422,0.004887354667485
53,0.001845529774701,0.001873391360044,0.002709809015153,0.002865115365138,0.004260908540587,0.004399971361458
54,0.001784526455154,0.001811515085399,0.00269485177555,0.002849795297782,0.004335533501953,0.004469028884172
55,0.001778518830116,0.001810902051628,0.002692580180077,0.002851956888537,0.004280255090942,0.004416296547651
56,0.001754858298972,0.001784664025903,0.002646192165092,0.002806909278532,0.004485119566321,0.004612327930331
57,0.001794020520523,0.00182158683911,0.002659273860893,0.002820250615478,0.004379259818544,0.004502601881325
58,0.001727926957669,0.001755670479685,0.002630047314945,0.002786453031997,0.004185754785066,0.004323128500581
59,0.001753234608285,0.001780292923749,0.002617759086274,0.002779708913465,0.004501608788843,0.004657709516585
60,0.001770945328474,0.00179541150406,0.002699474021999,0.002858753931771,0.004131663251172,0.004268572695553
61,0.001702304997419,0.001726404441148,0.00256715846666,0.002729854449381,0.004255697326114,0.004381252321601
62,0.001675514598129,0.001701235512644,0.002653735204621,0.002812076707681,0.004161778745552,0.004300512088835
63,0.001763118919482,0.001794209767133,0.002613873020394,0.00277711421897,0.004306019635995,0.004439939434826
64,0.00173478660093,0.001759333871678,0.002568713501261,0.002730768496295,0.004299775825193,0.004443157215416
65,0.001632607294992,0.001657702086493,0.002558107575277,0.002719932710876,0.004249897734945,0.004388527068496
66,0.001658327412047,0.001685709677637,0.002506293118869,0.002668759428213,0.00480511792774,0.004915343722701
67,0.001609533118705,0.001633915168419,0.002528228807035,0.002689556526889,0.004193727168689,0.004332320067287
68,0.00162496811077,0.001646454492956,0.002538183373047,0.00270228967617,0.004117070753624,0.00425422423631
69,0.001666192776151,0.001686727628857,0.002517350713578,0.00268031525587,0.004042656405022,0.004176066450775
70,0.001670083509634,0.001690451531857,0.002499463184633,0.002662161730478,0.004086657900612,0.004214890883863
71,0.001590317653492,0.00161600933373,0.002522907999406,0.00268600023215,0.004061355021844,0.004197744196653
72,0.001558200921615,0.001580582616478,0.002515374526216,0.002680261595796,0.004116127102325,0.004257396954298
73,0.001566678140809,0.001591388282552,0.002474495915696,0.002639311630776,0.004146372824411,0.004264867721498
74,0.001548024700085,0.001571466048807,0.002433820205554,0.002596904031932,0.004197712269674,0.004334886576235
75,0.001541138077093,0.001563254858181,0.002436807721729,0.002599624886115,0.003990063222374,0.004118176597357
76,0.001547907428816,0.001569129187614,0.002426903131521,0.002592237402002,0.004061332838734,0.004181771174073
77,0.001541962882256,0.001566317078471,0.002465033178652,0.002629883343975,0.004095582992459,0.004213635826111
78,0.001548998740812,0.001572864471376,0.002409426672053,0.002573670520633,0.004048550510407,0.00417854051441
79,0.001516533602774,0.001539035601914,0.00240463602903,0.002578090966741,0.004021390084674,0.004146611467004
80,0.001564345805347,0.001589755149931,0.002456441787589,0.002623752574871,0.003974298855911,0.004103363661468
81,0.001564637976885,0.001585897423327,0.002396040373999,0.00256328901872,0.00423158099403,0.004360394540429
82,0.001503237809738,0.001528642364964,0.002419719572572,0.002585677995781,0.004082358964657,0.004213753642142
83,0.001511475381504,0.001536909079552,0.00242782372079,0.002595932081838,0.004000022564828,0.004116510601342
84,0.001479383775219,0.001503418843076,0.002375121197311,0.002545295016716,0.004017745889599,0.004140656492114
85,0.001502261610578,0.001523740405589,0.002360249071485,0.002531592535724,0.003990416538219,0.004126815742254
86,0.001466830632339,0.001490291986614,0.002354255902229,0.002522895581524,0.003998469398171,0.004125101433694
87,0.001476163856499,0.001499010787532,0.002344869631198,0.002514861111095,0.004069734816998,0.004186380629241
88,0.001474890448277,0.00150150770396,0.002326708530676,0.002497521381577,0.003985777885467,0.00411661786437
89,0.001467135370523,0.001492126801983,0.002308395401575,0.002479015813023,0.003956795599312,0.004083477209508
90,0.001438290376837,0.001460736681521,0.00235785117555,0.00253302821517,0.003977007926007,0.004114041428268
91,0.001430485690137,0.001453133603558,0.002292290142986,0.002460232788076,0.004012845005964,0.004143616598845
92,0.001422569828232,0.001444364994764,0.002348026147278,0.002516761481265,0.003900418003028,0.004026460886002
93,0.001411743700504,0.001434021325037,0.002313845509436,0.002483119409531,0.003998791855574,0.00411799338311
94,0.001431980731338,0.001453157022968,0.002313622079169,0.002486251789083,0.003878628858179,0.003998435410857
95,0.001406665883337,0.001428497588635,0.002279571958155,0.002450534292807,0.00399673085014,0.004118633775413
96,0.001399622444312,0.001422194071859,0.00228499780854,0.002456509681294,0.003984457717215,0.00411719673723
97,0.001399463632889,0.001424934473634,0.002345755945146,0.002520358070234,0.003891795784732,0.004018439462781
98,0.00138662446284,0.001408181591332,0.002234612316431,0.002409306464841,0.003963897490253,0.004097592839599
99,0.001420397057508,0.001444611574709,0.002274378317491,0.002445721654346,0.003945773141086,0.004071909435093
100,0.001383260243883,0.001404432460666,0.002275718715,0.002449235678464,0.003939734817296,0.004068142434955
101,0.001368132604162,0.001391080758348,0.002247958821762,0.002422193039705,0.003909460361799,0.00402670712322
102,0.001393274823266,0.001415587284416,0.002265372178,0.002438462944825,0.003929102855176,0.004064339457452
103,0.001388724063834,0.001414482726902,0.00229431956487,0.002469624069333,0.003894590885441,0.004020235528052
104,0.001360430966193,0.001380237313733,0.002239157755983,0.002413945160806,0.003926113546143,0.004054008600116
105,0.001479303984406,0.001503977911547,0.002229871214471,0.002405496351669,0.00381572256883,0.003952633470297
106,0.001384986510004,0.001408205141872,0.002214717755301,0.002388695627948,0.00393355652007,0.004075539565086
107,0.001369827899337,0.001393390528858,0.002191916299239,0.002365373399605,0.003933079897488,0.004062905544043
108,0.001368450796604,0.001391085264832,0.002211094023246,0.00238724786664,0.003885550155987,0.004016996112466
109,0.001346893116087,0.001364608506486,0.002211771617312,0.002382386812816,0.003879135473942,0.004004936096072
110,0.001383097766836,0.001405789911374,0.002183386257519,0.002358122585217,0.003872370468328,0.004004785214365
111,0.001402727683199,0.001419592004269,0.002213319064532,0.002389363421251,0.003906315542758,0.004032052987814
112,0.001377825979764,0.001399179249257,0.002199303126294,0.002374949009717,0.00388748312369,0.004021316081285
113,0.001336234704653,0.001356692884862,0.002196716263663,0.002372009164095,0.003916273604582,0.004040217512846
114,0.001326423903058,0.001350163954869,0.002191887115625,0.002368563831101,0.003896916597461,0.004029856368899
115,0.001345062008252,0.001366497454792,0.002156299159262,0.002334394738575,0.004051177745064,0.004182657693326
116,0.001326363535225,0.001347958033159,0.002186702416713,0.002362037017941,0.003771606150642,0.003898319451511
117,0.001319265261417,0.001341172857583,0.002149812333472,0.002326345136265,0.003815197214981,0.00394641277194
118,0.001297371237477,0.001318455457687,0.002192009429965,0.0023689107654,0.003829922804609,0.003964509294927
119,0.001330392172933,0.001350606647134,0.002128761932709,0.002308182691038,0.003897841914246,0.004020864063501
120,0.001312506209935,0.001331596095115,0.002130928028789,0.002310518070559,0.003836796890696,0.003966365467012
121,0.001313353221926,0.001334360008687,0.002147303559259,0.00232429221347,0.003883965239798,0.004015344855189
122,0.001311177373429,0.001333013701439,0.002122054374218,0.002294518431773,0.003834932291756,0.003967907381058
123,0.001308460902857,0.001330128446221,0.002113615968906,0.002294760499895,0.003858980263645,0.00398541995436
124,0.001299241547473,0.001320806012675,0.002158572298123,0.002336942871908,0.003804635933042,0.003933668208122
125,0.001300102706129,0.001319935385138,0.002094660161912,0.002273784260203,0.003749079376335,0.003890997418761
126,0.001345333134631,0.001366882307082,0.002121875803504,0.002302019780378,0.003964003457129,0.00410048982203
127,0.001269567465472,0.001291734379902,0.002089960371082,0.002267694669714,0.003840368217478,0.003980049709976
128,0.001289563836778,0.001314054151252,0.002089145774353,0.002266412709902,0.003903445569674,0.004039715771377
129,0.001282147950182,0.001303717127815,0.00209563729316,0.002275441234807,0.003872491303707,0.00400579431355
130,0.00127345387234,0.001295408678055,0.002101493707982,0.002278454761952,0.00379218702428,0.003914808416367
131,0.00128114755551,0.001303313617408,0.002079241969002,0.002259267980109,0.003828306617215,0.003951269972324
132,0.001285758836443,0.001304708031565,0.002113017837993,0.002290504317731,0.003903829821448,0.004047351130843
133,0.001276171785221,0.001297526464984,0.0021203538578,0.002298812280595,0.003887468711038,0.004025320123136
134,0.001297391701676,0.001321373972297,0.002066991194565,0.00224809200565,0.003842917717993,0.003968904995918
135,0.001247502010191,0.001267706718296,0.002091040956395,0.002270482286066,0.003792023450385,0.003923355786502
136,0.00127465316498,0.00129392696172,0.002081823200939,0.002263067252437,0.003859760847936,0.003997357223928
137,0.001274475766408,0.001296342938393,0.002058393983212,0.002239823212723,0.003737670401856,0.003866160480678
138,0.001245779678784,0.00126665337868,0.002048026350389,0.002228798057636,0.00374133230485,0.003873351675272
139,0.001245599875599,0.001266304853931,0.002076240068446,0.00225840631177,0.003813494829337,0.003945526300371
140,0.001286483579812,0.001307259479165,0.002058448908995,0.002237794701507,0.003711293416967,0.003845297205448
141,0.001254457902039,0.001276844213158,0.002062448827301,0.002242613680412,0.003848140241702,0.003984610387683
142,0.001250013056335,0.001268805073202,0.002042459748561,0.002224763850868,0.003787374502172,0.003929388386011
143,0.001242715351408,0.001262604603171,0.002068165981583,0.00224920018514,0.00379937009501,0.003935945369303
144,0.001233490622416,0.001253984084725,0.002028828113733,0.002210731783013,0.003762644679099,0.003904289375246
145,0.001241018771442,0.001260573125631,0.002067384224965,0.00224987556835,0.00378180745244,0.003905644311011
146,0.001255742803651,0.00127776863575,0.002040450380267,0.002222902507832,0.003834115797281,0.003973496131599
147,0.001258984125281,0.00128073829785,0.002140360403268,0.002323557152599,0.00394516941309,0.004084199468791
148,0.001233221818755,0.001252881220728,0.001998751471543,0.002181111313899,0.003862161131203,0.003992425532639
149,0.001225251935609,0.001247489967942,0.00200203953346,0.002183585409572,0.003725213977695,0.003863219453394
150,0.001227800757314,0.001249761571735,0.001996632271612,0.002178206822276,0.003743659416835,0.003878262721002
151,0.001231551155075,0.001250066738576,0.001995251405612,0.002176976234466,0.003798526086782,0.00392232453227
152,0.001221468525877,0.001241416762397,0.002010980617545,0.002189477005601,0.003770457152277,0.003903615993261
153,0.001244411254985,0.001266716444865,0.002025694668541,0.002211960188548,0.003778521037226,0.003915851373971
154,0.001215581568393,0.001234002352506,0.001988556650095,0.002172596069922,0.003769012191643,0.00389726870656
155,0.001256016600442,0.001277267356217,0.001989218541111,0.002174377151827,0.003790463457008,0.00392305187732
156,0.001217552598131,0.0012393514283,0.001975503176596,0.002159813454499,0.003739125198374,0.003877371865511
157,0.001205258617053,0.00122518055886,0.002014667778545,0.002200920753678,0.003791384297609,0.003923106321692
158,0.001203101873212,0.001224490607157,0.001973306003855,0.002157181814065,0.003714562222734,0.003853749619424
159,0.001210051119328,0.0012308854606,0.002000452784739,0.002185150076201,0.003795218125607,0.003927000510693
160,0.001198887297759,0.001220451303944,0.002034796968351,0.002220283779254,0.003672839369873,0.003807856561244
161,0.001214182750074,0.001232150302455,0.001988155350482,0.002174615128835,0.003666878407449,0.003801041345298
162,0.001202727839164,0.001221167263761,0.00204485815244,0.002231398854901,0.003767282219976,0.00391479587853
163,0.001220052329948,0.001240653226152,0.001983650549377,0.00217055445537,0.003767680216581,0.003905073870718
164,0.001209658351851,0.001229194467515,0.001969495528336,0.002160417788227,0.003778484556327,0.003911065976322
165,0.001198910041278,0.001221868987009,0.001950091409704,0.002138330415636,0.003694376810888,0.003827890239656
166,0.00119904600506,0.001219947473332,0.002070325373155,0.002259661865483,0.003806535212199,0.00394213809669
167,0.00122178206866,0.001243991114944,0.001991698934179,0.002177284387996,0.003741941560308,0.003876779809594
168,0.001199436471922,0.001220719449967,0.001935117781887,0.00212387046963,0.003780597686643,0.003931202152371
169,0.001210430483148,0.001229544339329,0.001933990287491,0.002121250801533,0.00374634922867,0.003885284294188
170,0.001188932420251,0.001209411114082,0.00194616072151,0.002133793761333,0.003786424565564,0.003916622032225
171,0.001197034931742,0.001216372481361,0.001965929170967,0.00215456252868,0.003789406459406,0.003933304093778
172,0.001236624505371,0.001258019524068,0.001974864849076,0.002160323568185,0.003822464967022,0.003946438257396
173,0.001184042894654,0.001203977986425,0.001913879666126,0.002102724406123,0.00373511597241,0.003876884351671
174,0.00118291627951,0.00120229999423,0.001972492548761,0.002161952449133,0.003810799587642,0.003955806271732
175,0.001175669352959,0.00119572050944,0.002000580440337,0.002189626613259,0.003687956505393,0.003826142013073
176,0.00118046544722,0.001201680440828,0.001948353739331,0.002133793567618,0.003876588214189,0.004016969421506
177,0.001185273560137,0.001204884314165,0.001919241786065,0.002107491230716,0.003690350735684,0.003831240864098
178,0.001168849755141,0.001190505363047,0.001905621608492,0.002093461036434,0.003781939080233,0.003904355803132
179,0.001163297549635,0.001182916583866,0.001923375134874,0.00211166570435,0.003665112001697,0.003802095739543
180,0.001183319135072,0.001203970428929,0.001920801835238,0.002108483231068,0.003731462473298,0.003867171782255
181,0.00117997376956,0.001202218153328,0.001951733562971,0.002140520323813,0.003789122062673,0.003934371584654
182,0.001176822727546,0.001198049288243,0.00189631876186,0.002087772222608,0.00374739168783,0.003878339956701
183,0.001267482963329,0.001287852084637,0.001896649206554,0.002089077263574,0.00388455280376,0.004020634956658
184,0.001158847365404,0.001179946037754,0.001890772887112,0.002078690817952,0.003722445125505,0.003858897198737
185,0.001180286794218,0.00119952076301,0.001919037940229,0.0021076467822,0.003674713895222,0.003810296024382
186,0.001156882537405,0.001177961584181,0.001900193638189,0.002088624403626,0.003865165635447,0.004003678254783
187,0.00118825634482,0.001207503255829,0.001909792225704,0.002101789970199,0.003856863656268,0.003996157313883
188,0.001155675588859,0.001175516977906,0.001914066890441,0.002102435044696,0.003664702679465,0.003796057534218
189,0.001161570991265,0.001183699185774,0.001908425675436,0.002100310607255,0.003806480236351,0.003937805686891
190,0.001159476289712,0.001180063450709,0.001900201940971,0.002092419824004,0.003801671974858,0.003934607703984
191,0.001168837509925,0.001188288457692,0.001900122836894,0.002091152899216,0.003638976933559,0.003776959134638
192,0.001182929202914,0.001200064485893,0.001926684666032,0.002120751472563,0.00369256850183,0.003823316843808
193,0.001137043906686,0.001155978640169,0.001882774265131,0.00207737134248,0.003820465646933,0.003956585559249
194,0.001154320711953,0.001174922109395,0.001891456404018,0.00208402805378,0.003680328731736,0.003812479689717
195,0.00115571798378,0.001176879167929,0.0019949761192,0.002188082512468,0.003639165280759,0.003779787385464
196,0.001152308762322,0.001172741156071,0.001884292249278,0.002074771736066,0.003767173195879,0.003895531652868
197,0.001154003694405,0.00117384676747,0.001880975478329,0.002072381586581,0.003674836168687,0.003812552732229
198,0.001155331757665,0.001176825366542,0.001878100388021,0.002072455392281,0.003690228874236,0.003827973639965
199,0.001153349013316,0.001174459909648,0.001848060655697,0.002040785471598,0.003593443794549,0.003729136770964
200,0.001143530747853,0.001162922680005,0.00187131331563,0.002064309047908,0.003737384677803,0.003875795981288
201,0.001150169821084,0.001168659092113,0.001905842823721,0.002104470062504,0.003748073354115,0.003879256084561
202,0.001144668719048,0.001163667788729,0.001851419692466,0.002045081928869,0.003780923072249,0.003921160826087
203,0.001164010430252,0.00118466058895,0.001850970799062,0.002042318243782,0.003665032410746,0.003806548990309
204,0.001137075567804,0.001156431519985,0.00186290009564,0.002055472959826,0.003728098163257,0.003855952003598
205,0.001145713037749,0.001166586017236,0.001894495079232,0.002087432570755,0.003726469710469,0.003855920220912
206,0.001128229639617,0.001147385848314,0.001869366393652,0.002059387585521,0.003923681282625,0.004055534040928
207,0.001165190781963,0.001183429522067,0.001866560703619,0.002060943220059,0.003787757676591,0.003924341711402
208,0.001149886718889,0.001169293376058,0.001834389056783,0.002030089772741,0.003628261561443,0.003762418287992
209,0.001119990682664,0.001139241975918,0.001831168564368,0.00202432410121,0.003670630772536,0.003816167898476
210,0.001146381952117,0.001167769919708,0.001850073065733,0.002042745026946,0.003673726860931,0.00381862860769
211,0.001136794680233,0.001157069835439,0.001820353679649,0.002015240905682,0.003707418411101,0.003846094630659
212,0.001136595338956,0.001155534211919,0.00184051270665,0.002033543685575,0.003638376425703,0.003782008375227
213,0.001176886413929,0.001192624500766,0.001841017092516,0.002033253464848,0.003608655810729,0.00373810415864
214,0.001167830086127,0.001187715263665,0.001820389474018,0.002015947048366,0.003716413363566,0.003862836313248
215,0.001141441882836,0.001160751695558,0.001822309014863,0.002017407531788,0.003691252714768,0.003827806678414
216,0.001122144935591,0.001141787067801,0.0018296275387,0.002024209818492,0.003911360811442,0.004051727870107
217,0.001130971296132,0.001149967538193,0.001859379842463,0.002057581850886,0.003637375415117,0.003777052348852
218,0.001117746360848,0.00113701046668,0.001817428655074,0.00201358777682,0.003801495276392,0.003943615713716
219,0.001146000471711,0.001163183951378,0.001834125919847,0.002030029952029,0.003712897176668,0.003858715948462
220,0.001150125266549,0.001167695736885,0.00184136442689,0.002040566538026,0.003703125965595,0.003845121587813
221,0.001162401896777,0.001184501704574,0.001806618286814,0.002003015965472,0.003635246175279,0.003772810170054
222,0.001116691576503,0.00113605540283,0.001868605002616,0.002064784003546,0.003647580427304,0.003784624224901
223,0.001130793843046,0.001151138147339,0.001824817420625,0.00201964748626,0.003618571320424,0.003760740880668
224,0.001103069147406,0.001123236538097,0.001798885424352,0.001993185313046,0.003693121391783,0.003836969585717
225,0.001112960926009,0.001131952195242,0.001806773101166,0.002007342175891,0.003597667265187,0.003731613183022
226,0.001124666148735,0.001145454099029,0.001855440288141,0.002053417935471,0.003622832762326,0.003757904723287
227,0.001131126418648,0.001152252781019,0.00181742651653,0.002014437612395,0.003601916592692,0.003746879699826
228,0.001138938181661,0.001158396500349,0.001814170018232,0.002014996920278,0.003858806974565,0.003991769252718
229,0.001120102832591,0.001139627957344,0.00184473379035,0.00204274920399,0.003620012357583,0.00376467204988
230,0.001110003144232,0.001129630433023,0.0018032602828,0.002000564611952,0.003737535987049,0.003877931749821
231,0.001145631467675,0.001167454167083,0.001844639959766,0.002042027007043,0.003657452224692,0.003800427976251
232,0.001110887226152,0.0011318255689,0.001825023550085,0.00202431410104,0.003651854915669,0.003791750496626
233,0.001162362277073,0.001180047509819,0.001823329758934,0.002019759628425,0.003715915474544,0.003843797799945
234,0.001106143573237,0.001126146090776,0.001797922423813,0.001997274485976,0.003567085433503,0.003708361244202
235,0.001128876578808,0.001148192109913,0.001793913616571,0.001987356246511,0.003692426220824,0.003824426423013
236,0.001106812486363,0.001125288327038,0.001778974566278,0.001975120112052,0.003700352447728,0.003842436462641
237,0.001099944352762,0.001117689533904,0.001753382041098,0.001951631917059,0.003711342947433,0.003843820622563
238,0.001111222781055,0.001131133587658,0.001808732132034,0.002008091832697,0.003638126424948,0.003775502678752
239,0.00112824739224,0.001146725329012,0.001856995405671,0.002057427648455,0.00385683911865,0.003991605295241
240,0.001105298247995,0.001122550094873,0.001769241056571,0.001967366037518,0.003657567164799,0.003787138690054
241,0.001095831752382,0.001115058030561,0.001800134323475,0.001999628441284,0.003681356031199,0.003826894655824
242,0.001110652361314,0.001128451220691,0.001777654692179,0.001980786814292,0.003588316177949,0.003729919959605
243,0.00110732519161,0.001127235387638,0.001768406423264,0.001965321603914,0.003661505726228,0.003803554864228
244,0.001148378105275,0.001167669133842,0.001768786133039,0.001965322659165,0.003593231147776,0.003730234219134
245,0.001091892599439,0.001111687494069,0.001775835365906,0.00197435789754,0.003609503960982,0.003741904056072
246,0.00109871733201,0.001117791169882,0.001784282310638,0.001979881012688,0.003588102606436,0.003726256027818
247,0.001098671564087,0.001115980242193,0.001757893708762,0.001957371385396,0.003592539255321,0.003733779430389
248,0.001098873126786,0.001116441236809,0.001769955031532,0.001970933996389,0.003710654207692,0.00384534432739
249,0.001103417036993,0.001122662929073,0.001754696596062,0.001953925536076,0.003637919446081,0.00378431391269
250,0.001093766539233,0.001111792834103,0.001752641531908,0.001950173178315,0.003559277211378,0.0037031821087
251,0.001103680407535,0.001122138798982,0.001758721811055,0.001955493826667,0.003685228532056,0.003836548708379
252,0.001109836868631,0.001129999736324,0.001745308578966,0.001944385181616,0.003622292825828,0.003764541690052
253,0.001081944370891,0.001099628805742,0.001760308070729,0.001959880510718,0.003779145460079,0.003921064279974
254,0.001113562543566,0.001132307971269,0.001777104567281,0.001976785238336,0.003599755381793,0.003732636389136
255,0.001098895456828,0.001118467596546,0.001751583014511,0.001949031352252,0.003634116335958,0.003771506913006
256,0.001137143729441,0.001155977131426,0.001802400957855,0.002000620901585,0.003544663218906,0.003683709332347
257,0.001088251980487,0.00110577040948,0.001768676060293,0.001970303608974,0.003534990165755,0.003680985273421
258,0.001103523367022,0.001121560860053,0.001767526159394,0.001969500778119,0.003592611052717,0.003723856388032
259,0.0010951311009,0.001113230036199,0.001728932777772,0.001929703266422,0.003689703860258,0.003834864081442
260,0.001081110822347,0.001101124168932,0.001807251948925,0.002008463530491,0.003617824919646,0.003754506723583
261,0.001092877683602,0.001109266163036,0.001730262624928,0.001932230687638,0.003612912314634,0.003745275345445
262,0.001078890541568,0.00109810895063,0.001732520718045,0.001934075080355,0.003579023204744,0.003723844960332
263,0.001075714904442,0.001094824377075,0.001738880250479,0.001938941159348,0.003565329669168,0.003699930304289
264,0.001082781030983,0.001103281374276,0.001741495880464,0.001944534415503,0.003589420830955,0.0037239560619
265,0.001083261703296,0.001101850097254,0.001722713965612,0.001922263406962,0.003740724532058,0.003884682875872
266,0.001089966109985,0.001107779451087,0.001715487300294,0.001916808923582,0.003578444692368,0.003713320362568
267,0.00107191960644,0.00109015753679,0.001712899755314,0.001913376526038,0.003644262725487,0.003794480377436
268,0.001088377126896,0.001108345828205,0.001723463543318,0.001923933161547,0.003648799508065,0.003781437177956
269,0.001075732011969,0.001095378420874,0.001718131201673,0.001924839999278,0.003592374526461,0.003743267706037
270,0.001068485848544,0.001084741635621,0.001725789704132,0.001928230048716,0.003553445835908,0.003691704925895
271,0.001065434388506,0.001083093488961,0.001742239715159,0.001945358992616,0.003575714970877,0.003711797501147
272,0.001084477157518,0.001104933743924,0.001708798199023,0.001911066417148,0.003583403866986,0.003717122706771
273,0.001072761483211,0.001089550954476,0.001728373374769,0.001929237137735,0.003653504337867,0.003798457200825
274,0.00106841903689,0.001086957072094,0.001723907555888,0.001927666269243,0.003550092406819,0.003685596080124
275,0.00108046672605,0.001097923275456,0.001746929828057,0.001950966759274,0.003554511290044,0.003699307762086
276,0.001081183905341,0.001098268840089,0.001717620783196,0.001922079616785,0.003580922689165,0.003715403006971
277,0.001074194878278,0.001092350508645,0.001710728593647,0.001912871270627,0.003591828359415,0.003726120349765
278,0.001082763790184,0.00110032662712,0.001707994028885,0.001910104973863,0.00355726972806,0.003689288130403
279,0.001085066897236,0.001102153722942,0.001708673576742,0.001911850235363,0.003610624446472,0.003756109845638
280,0.001083890158807,0.001101246679947,0.00170766530871,0.001912002602468,0.003559706099331,0.003692334119976
281,0.001075345703463,0.001093145223334,0.001730243967494,0.001934401488304,0.003600015940517,0.003736258855462
282,0.001091935660442,0.001109197535366,0.001708693763655,0.001912807613611,0.00360120092382,0.00373115350157
283,0.001064741008232,0.001082885833085,0.001704594934877,0.001909047059963,0.00361839347134,0.003755997340381
284,0.001065265045067,0.001083432416245,0.001707251969001,0.001910342010607,0.003602874392519,0.003729818284512
285,0.001084905427881,0.00110091390647,0.001700765839054,0.001906676199287,0.003552200237413,0.003705554679036
286,0.001074892438824,0.001091726996377,0.001706691462029,0.001910682845364,0.003545128420865,0.003681608486176
287,0.001066822879761,0.001084164105356,0.001729951324376,0.001934478388478,0.003587225742886,0.003732716171443
288,0.001072025252941,0.001090241226554,0.00169043049088,0.001897498979419,0.003666431382671,0.003811742684245
289,0.001062012914817,0.001079533749819,0.001688481091046,0.001891129505138,0.003573228467504,0.003720073240995
290,0.001072949326069,0.001092152206972,0.001711588661311,0.001916311991711,0.003603300092245,0.003737462460995
291,0.001060099407596,0.001078359203413,0.001708681641374,0.001914963933826,0.003547799020509,0.003680254435539
292,0.001074907978686,0.001092646627128,0.001693481209253,0.001896686121821,0.003566157718748,0.003699849610031
293,0.001070879536898,0.001088861630857,0.001713907502405,0.001918842062602,0.003648427286247,0.003791997663677
294,0.001061997631006,0.001078913452849,0.001699151435122,0.001904198978345,0.003545414936543,0.003683212772012
295,0.001058550509779,0.00107717316933,0.001688525668904,0.001893086395164,0.003547299565375,0.003690464274585
296,0.001049128369863,0.001066134776175,0.001692753578267,0.001894985251625,0.003497104961673,0.003640412226319
297,0.001053258702159,0.00107234259434,0.00168576405483,0.001891721903781,0.003558980791022,0.003696962471306
298,0.001077433431521,0.001093788496405,0.001692675516651,0.001897405270239,0.003622693626583,0.003773746022582
299,0.001073098215243,0.001089006783068,0.001709689228319,0.001913519210368,0.003565322527786,0.003696994872391
300,0.001051647156974,0.001070117336884,0.001698512153845,0.001899906754494,0.00358624385198,0.003728701482713
301,0.001083339957086,0.001099970439076,0.001710530977882,0.001916475002964,0.003575359591593,0.003720816716552
302,0.001069135808262,0.001086948751658,0.001670807007928,0.001875179688384,0.003574873009572,0.003705555401742
303,0.001060219129423,0.001078073954955,0.001696651082776,0.001902353688826,0.003631629798313,0.003774618533254
304,0.001061055192165,0.001079481560737,0.001724632761855,0.001928930070251,0.00359272422269,0.003740555366874
305,0.001065715469141,0.001084669528529,0.001686612933978,0.001888882635782,0.003555962950736,0.003694363841414
306,0.001088785223632,0.001106448666751,0.001674600818815,0.001879902641475,0.003502104631936,0.003641947205365
307,0.00104851449697,0.001066386223584,0.001670895673852,0.001873329822222,0.003568916634719,0.003710797153413
308,0.001056762345384,0.001072915803641,0.001659221316295,0.0018648269852,0.003497375455747,0.003637459857762
309,0.001048401111675,0.001066727694869,0.001668145207709,0.001874303252002,0.003537278654551,0.003672532105446
310,0.001058505911628,0.001076494833454,0.001673548711402,0.001876787685851,0.00358096144249,0.003720477664471
311,0.001057321838631,0.001074347094446,0.001742300164741,0.001948575802644,0.003678450816249,0.003821273185313
312,0.001054637325369,0.00107179556936,0.00165741276741,0.001863270974408,0.003541843073815,0.003676242879033
313,0.001043435809823,0.001060817653686,0.001711988906335,0.001920124632368,0.003561233165488,0.003702811485529
314,0.001061794569219,0.001081416578218,0.001663665654903,0.001868865920603,0.003636781758318,0.00378066521883
315,0.001091305327415,0.00111084947437,0.001663786971445,0.001871308360994,0.003539955925321,0.003670723971725
316,0.001053585957984,0.001071505516022,0.0016673633931,0.001874061987797,0.003544363022596,0.003681570211053
317,0.001056783135235,0.001075476014614,0.001665641163372,0.001872248574595,0.003557074506332,0.0037077407673
318,0.001085787488023,0.001103355747461,0.001669675588111,0.001879115133733,0.003561342818042,0.003696116378903
319,0.001057597310655,0.001077351556346,0.001650546464924,0.001858374000092,0.003586086080223,0.003727030870318
320,0.001061531049572,0.001081835909933,0.001658858594195,0.001863302519917,0.003562678621461,0.003709535640478
321,0.001047923235999,0.001063309393823,0.001651095897021,0.001857497496655,0.00353913373674,0.003685969224572
322,0.001054177949578,0.001070242957026,0.001685409404255,0.001894535345087,0.003499659935137,0.003640838243067
323,0.001046167360681,0.001062726620212,0.001681501183969,0.001888225195805,0.003630639811605,0.003774059255421
324,0.001072473563316,0.001087025542557,0.00167325144524,0.001880523591985,0.003681863777339,0.003822424738109
325,0.001031025754505,0.001049115230516,0.001647015844223,0.001856817062944,0.003565542860081,0.003705801996589
326,0.001046041946641,0.00106399144493,0.001654163317693,0.001859378144393,0.003593170984834,0.003730387687683
327,0.001038956478921,0.001057285352051,0.001700582576108,0.001909983260185,0.003633347738286,0.003780295158923
328,0.001039012904372,0.001057034967467,0.001671931351018,0.001881361196438,0.003559910185014,0.003701996855438
329,0.00104043515427,0.001058379143104,0.001672447835861,0.001878531657159,0.003677130639305,0.003805339279771
330,0.001040359304411,0.001059485616162,0.001644493264871,0.00185239371409,0.003704276898255,0.003853058412671
331,0.001062564420762,0.001080475398153,0.001642617413133,0.001852008158714,0.003565847078711,0.003701891683042
332,0.001057317189003,0.001074821005389,0.001670850389658,0.001879358075808,0.003594054167594,0.003740644922853
333,0.001034770441614,0.001051464090869,0.00164302460661,0.001850134459635,0.003578715888659,0.003716134132445
334,0.001049078530135,0.001066219368204,0.001630623492143,0.001839289006094,0.003542810783039,0.003676172026992
335,0.001037397914131,0.001054540506378,0.001636644418952,0.00184489252766,0.003505761748552,0.003637166517973
336,0.00105926627464,0.001075928016752,0.001687237539618,0.001897431462506,0.003498855899771,0.003640269416571
337,0.001042913536541,0.001061912230402,0.001652887464687,0.001861210443576,0.003522205728541,0.003664829312265
338,0.001031214936016,0.001048937860131,0.001649649378699,0.001859720180184,0.003521691317856,0.00366658154875
339,0.00104738193769,0.001064890164882,0.001633139506645,0.001841924745093,0.003514563699439,0.003659975610673
340,0.001045223470343,0.001063992501795,0.001632755266958,0.001840808657805,0.003561338179434,0.003702081155777
341,0.001028183640943,0.001045785663649,0.001642487484817,0.001854441173126,0.003537856382132,0.003670065052807
342,0.001050795829979,0.00106798289679,0.001628283249007,0.001839720869561,0.003578987462819,0.003725981800258
343,0.001026086668732,0.001043734911829,0.001674586563826,0.001881538694104,0.003589799983427,0.003729957763851
344,0.001026149025001,0.001043388517946,0.001658075660177,0.001869364586969,0.003504183319956,0.003646553069353
345,0.001048110382259,0.001065410747379,0.001640889791441,0.001853480216612,0.003601126285146,0.003752326843143
346,0.001037309443485,0.001054606411979,0.001648769308358,0.00185885089909,0.003562125256161,0.003702488495409
347,0.001041518464622,0.001060402298719,0.001619158168427,0.00182850249658,0.003640885035445,0.003780291602016
348,0.001020943179727,0.001040121869743,0.001680104261388,0.001890470051269,0.00422362110888,0.004335414555669
349,0.001031900886695,0.001047435695305,0.001613364729658,0.001827638863275,0.003582975055898,0.003732896530628
350,0.001061856950323,0.001080917985365,0.001667964012176,0.001877312492828,0.007468341403455,0.007311895376444
351,0.001035793874475,0.001054514394701,0.001638067832486,0.00184583399569,0.003592709872747,0.003729566422105
352,0.001041388694383,0.001058714291081,0.001620479729089,0.001831462329129,0.003640400261929,0.003790759058297
353,0.001037406019308,0.001054489986971,0.001619525770388,0.001828120821963,0.003526291060075,0.003677616289258
354,0.001032233104731,0.001050795667619,0.001641474430698,0.001849976550788,0.003511955769608,0.003653534984589
355,0.001022456189059,0.001038738058507,0.001665618807636,0.001873096673936,0.003522058396538,0.003659588077664
356,0.001024692268452,0.001042845164612,0.001625493293504,0.001834561201682,0.003525919698675,0.003668406184018
357,0.001035874283034,0.001051440455765,0.001613887310711,0.001825593757133,0.003543922429283,0.003677945166826
358,0.00103398674354,0.001049679666013,0.001624846757224,0.001833401040236,0.003513300578793,0.003650023366511
359,0.001036607909979,0.00105399457328,0.001618747436917,0.001830912718922,0.003627822374552,0.003776782920957
360,0.001016558034656,0.00103375501819,0.001616266002009,0.001828119345754,0.003491209482898,0.003633406540751
361,0.001017884692457,0.00103480682373,0.001620585383289,0.001833359168718,0.003595561163624,0.003740719205141
362,0.001022526075287,0.001040438856184,0.001628000159955,0.001839198207855,0.003577978240947,0.003722122515738
363,0.001038501381315,0.001055968606099,0.001635886155731,0.001847289283822,0.003572831760844,0.003716913639009
364,0.001026879297228,0.001043689258769,0.001612077203828,0.001822710210085,0.003514481183017,0.003650723925233
365,0.001022959358493,0.001039907075837,0.001611984685291,0.0018237426579,0.003604295621812,0.003749666795135
366,0.001021868578345,0.001038501274958,0.001594483883017,0.001806072655072,0.003534925381343,0.003677976503968
367,0.001023902870373,0.001041544996947,0.001620776906941,0.001833210740487,0.003599250128493,0.003728766928613
368,0.001039089644266,0.001057245177776,0.001593860431326,0.001805910788725,0.003524157352994,0.0036619037956
369,0.001043542142709,0.001059533000737,0.001608558283125,0.001820057481279,0.003529203594476,0.00366547639966
370,0.001022360388935,0.00104064363949,0.001608981217485,0.00182319269528,0.003756400376558,0.00389559712112
371,0.001021453153404,0.001038929985836,0.00160180459335,0.001811439117789,0.00350056862322,0.003644361078739
372,0.001020915086257,0.0010383958444,0.001647624486623,0.001859017914782,0.003511009243255,0.00366241466701
373,0.001044943023318,0.001061137020215,0.001596150146942,0.001807348555326,0.00362218184645,0.003768184895813
374,0.001032810721422,0.001050020584464,0.001585749371681,0.001795790022363,0.003510887671883,0.003666384400427
375,0.001020025759408,0.001038378526643,0.001616394112818,0.001827217539152,0.003518728076418,0.003657760189474
376,0.001025460072452,0.001042495293543,0.001582806624617,0.001792727172375,0.003547049598147,0.003693667265773
377,0.001021128181958,0.001040239807963,0.001601903710245,0.00181340320011,0.003481461523101,0.003616680771112
378,0.001021267806304,0.001039465194196,0.001613363542263,0.001826682959994,0.00351855901815,0.00366849796474
379,0.001014254416153,0.001031678779051,0.001611466553642,0.001822599926839,0.003532569062461,0.003682808507979
380,0.00102140358643,0.001038508298621,0.001596940525994,0.001810049233337,0.003583057946836,0.003724574176967
381,0.001026486207576,0.001044826218858,0.001621298984314,0.001834609090288,0.003746691507474,0.003902129693329
382,0.001023291982121,0.001040336546302,0.001604214511481,0.001817110736668,0.003593017597497,0.003739857929945
383,0.001020537292461,0.00103746317327,0.001606256343983,0.001821330937246,0.003605538352331,0.003752340625227
384,0.001026146149573,0.00104379179664,0.001599459064007,0.001812605316937,0.003542047957331,0.003676636436582
385,0.00101129951713,0.001027359365672,0.001614136585055,0.00182957861647,0.003604299686228,0.003752895434201
386,0.001028084862791,0.001045247674733,0.001615617221304,0.001828461333364,0.003556475080922,0.003697909791768
387,0.001012300424774,0.001032149610668,0.001587938141699,0.00180152908663,0.003482247443746,0.003622938808799
388,0.001014655484507,0.001031677470356,0.001595224240319,0.001808457852403,0.003559616027276,0.00368955989331
389,0.001019533648094,0.001038296910748,0.001567040968355,0.001779577186207,0.00348660464709,0.003629911144078
390,0.001021843504968,0.001041110527515,0.001624719833148,0.00183760761718,0.003585579174757,0.003721243949234
391,0.001028211892148,0.001047724262998,0.001592123759207,0.001807229841997,0.00356205376933,0.003694964288175
392,0.001011392537629,0.001029231309891,0.001641928305104,0.001856095851958,0.003513932359715,0.003652200989425
393,0.00102007485982,0.001036532196775,0.001581960228934,0.001795099447668,0.003455858677377,0.003601737216115
394,0.001010756527136,0.001028213331476,0.001567219255616,0.001780519450456,0.003522252611443,0.003670851749182
395,0.001045557736295,0.001062642973289,0.001580168708745,0.001792641781767,0.003617770968874,0.003767448338866
396,0.001014518524117,0.001033917006105,0.001573804278879,0.00178934090063,0.003545021032418,0.003679306998849
397,0.00101886828399,0.001036545903608,0.001578977464595,0.001794399932275,0.003553183148429,0.003688268765807
398,0.00102439058094,0.001040653678402,0.001608218834156,0.001821828189741,0.003649180098871,0.003786656206846
399,0.001017839275673,0.001034960495681,0.001596662512194,0.001812837940951,0.003510938458641,0.003653669916093
400,0.001010866297471,0.001027946849912,0.001568910922897,0.001783316062391,0.003573925655832,0.003718995906413
401,0.001009939290211,0.001026631863415,0.00157823889181,0.001793755901108,0.003501606565962,0.003640118521452
402,0.00100186363707,0.001019738050923,0.001561561117921,0.001774256123602,0.003467339816193,0.003607995188236
403,0.001016928511703,0.001034529528394,0.001591077322347,0.001806600264212,0.003533014036467,0.003672521363199
404,0.001020716156811,0.001038484220952,0.00157020036423,0.001785541294018,0.003515414021909,0.003654361273348
405,0.001001503841393,0.001019330992922,0.001569388245088,0.001784001458685,0.003491014059385,0.003631339344382
406,0.001001169996988,0.001018610578403,0.001607072355888,0.001822762964418,0.003643407179664,0.00378649956584
407,0.001009293873919,0.001026470695436,0.001566689542805,0.001780946233869,0.003580743034184,0.003718958219886
408,0.000997703735903,0.00101439836286,0.001567219715979,0.001784588078658,0.003491109588991,0.003629773113132
409,0.000999123499046,0.00101739811562,0.001570309147384,0.001780458590637,0.003614587235327,0.003753549051285
410,0.001015537028915,0.001034340433404,0.001559316128389,0.001774843743195,0.003512326608722,0.003653294175863
411,0.001027533055469,0.001043502477929,0.001605527450062,0.001822374991576,0.003517215229819,0.00366235152185
412,0.001010190067813,0.001027268558741,0.001585393431348,0.00180111126254,0.003487545217946,0.003619859620929
413,0.001007879298863,0.001026250249147,0.001586242689648,0.001805433047066,0.003481498164311,0.003618044140935
414,0.001001368354416,0.001018667695299,0.001579243679138,0.001796026584754,0.00351384467197,0.003656530758739
415,0.001017972013603,0.001035639936104,0.001593063252854,0.001808357144892,0.00359633075123,0.003723126474023
416,0.001021170443203,0.001038761278987,0.001556678103511,0.001773078009238,0.00347187981233,0.003614048013091
417,0.00100319899541,0.001020196981728,0.001614415004084,0.001829451770584,0.003489824340492,0.003632335826755
418,0.001015260273094,0.001032968834788,0.00158114235546,0.001797409252326,0.003472634170825,0.003618163599074
419,0.001004555909025,0.001020448245481,0.001560379512153,0.001779011935989,0.003610861999914,0.003749853655696
420,0.001020543815972,0.001038990870118,0.001598077991212,0.001815694110592,0.003434539149329,0.003576158197224
421,0.000996310254435,0.001013915484399,0.001608179618625,0.001824578153342,0.003481168737387,0.003629882746935
422,0.00101526732451,0.00103258648552,0.001547879796703,0.00176109559685,0.003514750604704,0.00366475327462
423,0.001018101519253,0.001036057483777,0.001552543773792,0.001769358235349,0.003508144582187,0.003645559577644
424,0.000991681267445,0.001008293391019,0.001559528884188,0.001778525588661,0.003477247967819,0.003615900583565
425,0.001020250397424,0.00103770464547,0.001550109268787,0.001767894304792,0.003522441977759,0.003660878646374
426,0.001021738857776,0.001038864287734,0.00155337563184,0.001771066463739,0.003582876030604,0.003741859589517
427,0.00099804822222,0.00101534310095,0.001582335630494,0.001801772102217,0.003554756726945,0.00369135967046
428,0.00101494801625,0.001030839527026,0.001547327194259,0.001766417203099,0.003558786769956,0.003708055528998
429,0.001027949323847,0.001045432748646,0.001588012724577,0.001801031936457,0.003480841056009,0.003618281210959
430,0.00100277676334,0.001020474916324,0.001539716193018,0.001758180537572,0.003500986637423,0.003633439002931
431,0.001003476453821,0.001019881879911,0.001549156258255,0.001764760645479,0.003531382802998,0.003665731179714
432,0.000997433841446,0.001015309014171,0.00156215597329,0.001783858374506,0.003473661786069,0.003617742274702
433,0.000994389134335,0.001011594963074,0.001568139147841,0.001788890422881,0.003513256121303,0.003648492528498
434,0.001003674517075,0.00102054890506,0.00154053565599,0.001761941163739,0.003626772347838,0.003776491336524
435,0.001002514632915,0.001020661405846,0.001562706237307,0.001779604894171,0.003565327702214,0.003715335300565
436,0.001004030213691,0.00102052273117,0.001554950100742,0.001772233360509,0.003507755002255,0.003647605513036
437,0.00100268643961,0.001019837339595,0.001556782482254,0.001771442615738,0.003521530016512,0.003660610871017
438,0.001020351448593,0.001038308487087,0.001538120807335,0.001753538953016,0.003581904312223,0.003727099016309
439,0.000993276741728,0.001010537489876,0.001539666615261,0.001758323502292,0.003476113002747,0.003615213289857
440,0.000989536039003,0.001007329592109,0.001556028999947,0.00177543002665,0.003510232981791,0.003652744491398
441,0.000992990914484,0.001010923691839,0.001573572807614,0.001791684751461,0.003553127943228,0.003694549547136
442,0.001012264997419,0.001026585984975,0.001533368905737,0.001750764242311,0.003449634860083,0.00359708904177
443,0.000993937427364,0.001011188814789,0.00154142696665,0.00176244988963,0.003554531735927,0.003695124046505
444,0.001009289825956,0.001026155656204,0.001595990040153,0.001815916282932,0.003584622444958,0.003720227740705
445,0.001010999253982,0.001027627479658,0.001542985924437,0.001760488715023,0.003595027287925,0.003741683608294
446,0.000997101837831,0.001016422082484,0.001530370876669,0.001749865178764,0.003486857835452,0.003627920007706
447,0.000996096988705,0.001012962439284,0.001574921200963,0.001795862415433,0.003517207294454,0.003660991042852
448,0.00101564662351,0.001032451104373,0.001588961379706,0.001811460545162,0.003469309567536,0.00361451421231
449,0.0009984530832,0.001016095910966,0.0015272794738,0.00174600490282,0.003442865442236,0.00358745342344
450,0.001015419985416,0.001031957579032,0.001536099506728,0.001754460600764,0.003484102304528,0.003626130728424
451,0.001005454972511,0.001022849592194,0.001560056893838,0.001781425758948,0.003476363405958,0.003620309771597
452,0.001007191060639,0.001024373216927,0.001538840281922,0.001759360901266,0.003437223205591,0.003579967170954
453,0.000994201939056,0.001010851418599,0.00155660304957,0.001781877357016,0.003484431599453,0.003628624232113
454,0.001016982385671,0.001034296431765,0.001516952659976,0.001737342059861,0.003455755661428,0.003596921682358
455,0.001015332916131,0.00103157536611,0.00153302808882,0.00175190508912,0.003617590022832,0.00376910341531
456,0.000994324671477,0.001011376286298,0.001534748182404,0.001755384723345,0.003477832978964,0.00362658726126
457,0.000997349729793,0.001015122448653,0.001520698269105,0.001741786663483,0.003566257065659,0.003706622385979
458,0.000995937201132,0.001013713453338,0.001558170407369,0.00177978595222,0.003528414154674,0.003664893759787
459,0.000997875669195,0.001014903079346,0.001538157938959,0.001756434051941,0.003427856301268,0.003568528904021
460,0.000997895845833,0.001014029022679,0.001519279527892,0.001739554987351,0.003488986412932,0.003624643160403
461,0.001024596263717,0.001041172826663,0.001539936823584,0.001762328242262,0.003417034988602,0.003556919416785
462,0.001008035812527,0.001023678360879,0.001529605980073,0.001748575572918,0.003470898466557,0.003619479849935
463,0.000998174715911,0.001014201738685,0.00155091334867,0.001772323806832,0.003535770996163,0.003681394779682
464,0.001031766387665,0.001050496146828,0.001535106044614,0.001753657920162,0.003463936166838,0.003611507558823
465,0.000996389689483,0.001012230576575,0.001510742077107,0.001731931337217,0.00364690217947,0.003789156405628
466,0.000990272765079,0.001007695384324,0.001539237779213,0.001762710818648,0.003494215213011,0.00364438970387
467,0.000995229395727,0.001011100995168,0.001542974504021,0.001761600257208,0.003488072811812,0.003640750484169
468,0.000995924786044,0.001012603228912,0.001520956952601,0.00174449908038,0.003434886592627,0.003576312655211
469,0.001011498312031,0.001028792797402,0.001520207969969,0.00174043333903,0.003467872294411,0.003609262149036
470,0.000993177229539,0.001010929906368,0.001515198039057,0.001736125767231,0.003546703363955,0.003697700580955
471,0.001010824834245,0.001027671934664,0.001553836012052,0.001775898793091,0.003441116138796,0.003586513344944
472,0.001019376544654,0.001034988340363,0.001549617172674,0.001770534054687,0.003493726430337,0.00364045471549
473,0.000988884908613,0.001005243619531,0.001532953113814,0.001753021859378,0.003590847836435,0.003724528931081
474,0.001006372928278,0.001023779858276,0.00151154443721,0.001732808083544,0.003474359169851,0.003619109129906
475,0.001003304955612,0.001020156969503,0.001551715036088,0.001773130712161,0.003480502227197,0.003623231698573
476,0.000998206457682,0.001016097601503,0.001517728603673,0.001740163714935,0.003567969634136,0.003708383746445
477,0.00101402195928,0.001030320005119,0.001517100787059,0.001739738876621,0.003390274690092,0.003528230600059
478,0.000989716657779,0.001007463176921,0.001527251969216,0.001748728010307,0.003598324979966,0.003737436115742
479,0.000997695205423,0.001014379008114,0.001530692885899,0.001751421271265,0.003419410326084,0.0035645817101
480,0.001002757594362,0.001020311988145,0.00152144692,0.001744713282585,0.003640464569877,0.003784549859166
481,0.000977358140517,0.000993680404127,0.001504090594811,0.001727739832799,0.003420418205981,0.003559116534889
482,0.000986229268244,0.001002285588533,0.001510067705831,0.001729544665416,0.003509294323251,0.003655564264953
483,0.000985002129835,0.001003106728941,0.001514657768586,0.001739029176533,0.003569246175761,0.003708672912419
484,0.000977500508633,0.000995519358665,0.001505661768363,0.001730477927128,0.003414044698452,0.003559488217533
485,0.000990587213666,0.001005936613306,0.001512227392238,0.001737627526869,0.003521709682544,0.003658518368006
486,0.001001696734317,0.00101874843277,0.001533535103935,0.001754733230919,0.003474430348972,0.003616943047941
487,0.001001254011535,0.001019013678655,0.001524686974784,0.001746181269238,0.003509787527099,0.003651349452138
488,0.000994574965661,0.001012394068763,0.001500088179794,0.001724791858594,0.003488704516614,0.003632389195263
489,0.000990239609064,0.001006281945482,0.00149722563436,0.001720152999957,0.003452405949185,0.003583387665451
490,0.000993111554471,0.001010495956615,0.001531034071888,0.001752864804367,0.003441205419848,0.003575783011317
491,0.000981120455948,0.000998939974979,0.001513319759982,0.001741177656502,0.003581918095549,0.003723062565923
492,0.00097992504357,0.00099601784572,0.001517227166332,0.001738086040815,0.003495078603054,0.003643050956726
493,0.000985542339397,0.001001911295578,0.001501920148937,0.001724212518831,0.003412953820576,0.003548794208467
494,0.000997316581445,0.001015711430833,0.001508227760117,0.001732694801688,0.003544291302562,0.003685522647202
495,0.000993866449781,0.001010134821013,0.001502961345679,0.001729491351297,0.003496670380483,0.003649047888815
496,0.000982254898051,0.000999353883043,0.001517517505234,0.001739126793544,0.003506898782154,0.003648201534152
497,0.001005873924804,0.001022575454414,0.001521466130349,0.001744362304111,0.003444152518362,0.003583974725008
498,0.000989812850983,0.001006066139787,0.00152241576881,0.001747351234406,0.003556247802327,0.003700289696455
499,0.001015937426003,0.001033586382493,0.0014936229325,0.001718361019343,0.003536090306814,0.003674735145271
500,0.000981016215496,0.00099871391058,0.001516640937183,0.00174127321889,0.0034490479175,0.003591739347577


==> figures/long_plots/gon_long_test.csv <==
Epoch,GON Train,GON Test,AE Train,AE Test
1,0.012259381568432,0.012264347440004,0.015105531636477,0.015137301710248
2,0.010221118423641,0.010259379135072,0.013080948264599,0.01314517506361
3,0.009483424776495,0.009500148002803,0.011906183105707,0.011959979787469
4,0.008398273109496,0.008388845035434,0.011151505318582,0.011217415717244
5,0.007807999189198,0.007841141617298,0.010897137648463,0.010974632263184
6,0.00738280836612,0.007391814610362,0.010407514245212,0.010467382773757
7,0.007153066142201,0.007172217737138,0.010281399796903,0.0103371450454
8,0.006636005986929,0.006658506430686,0.010066521821022,0.010149739967287
9,0.006519343860745,0.006568827581406,0.009688792140484,0.009838412091136
10,0.006466725442112,0.006463994216919,0.009796279143989,0.009879505443573
11,0.006156115512252,0.006184962111712,0.009629292598963,0.009759069669247
12,0.006061863603294,0.00605929544121,0.009392937064469,0.009507797251642
13,0.005759987311363,0.005790165220201,0.009526709976792,0.009659226226807
14,0.005583911812305,0.00561467192471,0.009339951854646,0.009471360778809
15,0.005522625640631,0.005553988593817,0.00919782025069,0.009306169520319
16,0.005272223728299,0.00531377023682,0.009187893188596,0.009293812945485
17,0.005044279589057,0.005061158834398,0.009205890804231,0.009295904374123
18,0.004916028547883,0.004925152282417,0.009095279818773,0.009167989203334
19,0.004875960106701,0.004882922305167,0.009023835061193,0.009135274502635
20,0.004685282780826,0.004694799651206,0.009097415761054,0.009213846361637
21,0.004619997780025,0.004633187926561,0.009120437809825,0.00924643368125
22,0.00463250459522,0.004655055978149,0.009013927289844,0.009144864591956
23,0.004543893871903,0.004578412566334,0.009152849243879,0.009320591008663
24,0.004437356412709,0.004451791175455,0.008926483029127,0.00903054202497
25,0.004420899585187,0.00444166726172,0.008870159325898,0.008989567740262
26,0.004430960025638,0.004423731470853,0.008922001914084,0.009035615219176
27,0.004335813088268,0.0043530653283,0.008865043616295,0.008989203441143
28,0.004278014442027,0.004282845523208,0.008981953539252,0.00905160150677
29,0.004220124159604,0.004231239063293,0.008787626981735,0.008907275944948
30,0.004176663315594,0.004192757721245,0.00879147764504,0.008928362554312
31,0.004114978406578,0.004130685225874,0.008807626673579,0.008941928809881
32,0.004066541779637,0.004073918040842,0.00870641744107,0.00883425578326
33,0.004071230570376,0.004086993698776,0.008770727956891,0.008922021144629
34,0.004056793099046,0.004070902659744,0.008809944602549,0.008948097075522
35,0.004067867131978,0.004077142889053,0.008715412807465,0.008829002419114
36,0.004050486038923,0.004062143316865,0.008690300492644,0.008838566309214
37,0.003973583432734,0.003975332842767,0.008709041900933,0.008814669159055
38,0.003949700127244,0.003952319858968,0.008681330003142,0.008817025694251
39,0.003967051425874,0.003986770583689,0.008604180242419,0.00876445825398
40,0.00387500477314,0.003874563845992,0.008692473614514,0.008843858523667
41,0.003853003039062,0.003869939191639,0.008636361358166,0.00881333912611
42,0.003885103906989,0.003905715958774,0.00866776892662,0.008795356984437
43,0.003838036753535,0.003855598768592,0.008600304779112,0.00875188125968
44,0.003817220435739,0.003821074736863,0.008556399188042,0.008722949656844
45,0.003762641886771,0.003767196632922,0.008515109632015,0.008684515999258
46,0.003799903873801,0.003828329259902,0.008564439651072,0.008706791290641
47,0.003730658411384,0.003746063388884,0.008614337371588,0.008795857252181
48,0.00376375869602,0.003782337678969,0.008522474592924,0.008670252788067
49,0.003795495998561,0.003799825602025,0.008569375508428,0.008745431119204
50,0.003833639791012,0.003853037944436,0.008580983296633,0.008746629101038
51,0.003909801413715,0.00392798756361,0.008554474349618,0.008682195797563
52,0.003650728551596,0.003652370344102,0.00846981730938,0.008611194610596
53,0.003722971498668,0.003745918348432,0.00846313647449,0.008629683367908
54,0.003751929535866,0.003758288886398,0.008507815983891,0.008657432553172
55,0.003649717090577,0.003655818667263,0.008552261971831,0.008759406004846
56,0.003587254787385,0.003594395371526,0.008605180186629,0.00871442476362
57,0.003598905069977,0.003607306799293,0.008491746951938,0.008654459986091
58,0.003667347891629,0.003683037164062,0.008536856539249,0.008717586863041
59,0.003595567899346,0.003607462994009,0.008446210736632,0.00862360599637
60,0.003606875826865,0.00361461776197,0.008451113876104,0.008591675719619
61,0.003589413957149,0.003595370605588,0.008515773938596,0.008664925481379
62,0.003564765575379,0.003572951959074,0.008455694179833,0.00861763459146
63,0.003537818776071,0.00354470584318,0.008402872958183,0.008569924356043
64,0.003566349810958,0.003571437856555,0.008448666407466,0.008623908627033
65,0.003669893475324,0.00367440816462,0.008425850613117,0.0085745334059
66,0.003551244764626,0.003551706080884,0.008454085565805,0.008632679414749
67,0.003503380891234,0.003509968061,0.00843944878459,0.008618203486502
68,0.003562539795339,0.003573614940047,0.008417555087209,0.008622948211432
69,0.003542329083234,0.003550981710106,0.008362587141097,0.008531874333322
70,0.003546817554832,0.00355549672544,0.008387221946716,0.008537257543206
71,0.003535218728185,0.003544260467589,0.008392094326615,0.008571679808199
72,0.003554331755936,0.003573218850046,0.008339836039841,0.00850191577673
73,0.003437722421288,0.003442128857225,0.008436702949405,0.008597343970835
74,0.003473528953046,0.00348153462857,0.008485010995269,0.008694405709207
75,0.003439093942493,0.003446313112229,0.008391951749921,0.008582312971354
76,0.003459024977088,0.003466128361225,0.008330410329998,0.008503249272704
77,0.003475838983655,0.003477385085821,0.008342362117171,0.008511390186846
78,0.003439031689316,0.003445395031571,0.008342133022547,0.008509656645358
79,0.003466503729969,0.00347168482542,0.00830692373544,0.008489384223521
80,0.003471653224528,0.003487492884696,0.008298836362064,0.008486328847706
81,0.003496705117524,0.003510773078352,0.00835306006223,0.008546261575818
82,0.003436444693208,0.00344042474702,0.008344156695008,0.008535897937417
83,0.003405753582865,0.00341668407768,0.008339165184796,0.008499310673773
84,0.003429001305401,0.003431875273585,0.008272844788432,0.008438997642696
85,0.003433452481925,0.00344811720252,0.008334630249739,0.008551245748997
86,0.003445298057348,0.003441771216691,0.008279148044586,0.008458446355164
87,0.003416259537339,0.003423875759542,0.008419966541529,0.008576656511426
88,0.003393937665373,0.003407713871449,0.008248699458241,0.00844168381691
89,0.003375697732568,0.003372890894115,0.008277469159067,0.008451077705622
90,0.003377094495296,0.00338029095754,0.00832548492074,0.008517309710383
91,0.003385813978314,0.003384619162977,0.008245299727023,0.008451770681143
92,0.003540627687275,0.003537324514985,0.008246285037696,0.008450537797809
93,0.003464665310979,0.003483290719241,0.008246445300579,0.008429307955503
94,0.003412697345018,0.003425040477514,0.008272534948587,0.008459007370472
95,0.003393592750132,0.003397828429937,0.008269686051011,0.008475042808056
96,0.003400784286112,0.003411378770322,0.00826721037209,0.008487242171168
97,0.003474877904654,0.003473323364556,0.008259777868986,0.008442863857746
98,0.00336524390623,0.003368905773759,0.008242968273759,0.008443360206485
99,0.003377688255906,0.003374870178849,0.008290597617328,0.008471796473861
100,0.003364688597918,0.003370685358346,0.008249420358539,0.008435937589407
101,0.003416948276311,0.003430849136412,0.008320204132795,0.008545497302711
102,0.003362820452005,0.003376509076357,0.008244919376969,0.008441358798742
103,0.003449259375334,0.003446187923104,0.008212053562105,0.008435213543475
104,0.003371667692065,0.00338161617443,0.008221078503132,0.008431776307523
105,0.003377632345557,0.003391879279912,0.008205283921957,0.008399123179913
106,0.003327828235328,0.003333349025995,0.008198204240799,0.008412985569239
107,0.00339602573067,0.003403497165442,0.008212333649993,0.008423861956596
108,0.003308491894305,0.003310932298005,0.00821472050786,0.008424846321344
109,0.003334133423567,0.003340332770348,0.008236916002631,0.008423621504009
110,0.003346642257422,0.003356530249864,0.008257895951271,0.008445816150308
111,0.003320431389362,0.00333164146319,0.008208678415716,0.00843954847455
112,0.003325636224449,0.003335773599148,0.00819703017354,0.00842449618578
113,0.003324464828074,0.003324447768927,0.008210030404329,0.008393618556857
114,0.003332997414172,0.00334364040643,0.008216019639373,0.00840705935359
115,0.003419926169217,0.003422870779037,0.008210385353863,0.008412724593282
116,0.003319955920577,0.003321155671775,0.008255852336884,0.00843983836621
117,0.003288727760613,0.003295095035434,0.008176880055964,0.008399380090833
118,0.003308691914976,0.003320852264762,0.008192664933503,0.008390466028452
119,0.003356887506545,0.003352921979129,0.008151996887922,0.00836415386796
120,0.003317243914455,0.00332866538465,0.008153280497491,0.00837195211947
121,0.003340197993517,0.003357866278291,0.008293808464408,0.0085371748209
122,0.003283549966812,0.003291079510748,0.008207423207462,0.008400525075197
123,0.003306611082703,0.003315608581901,0.008176551150382,0.008415971961617
124,0.003404986328185,0.003414234922826,0.008136348552704,0.008344148127735
125,0.003458257417083,0.003455496390909,0.008142639606297,0.008370352776349
126,0.00335149810791,0.003360087153316,0.008180988965929,0.008422896361351
127,0.003256867614836,0.003263731633872,0.00812024776578,0.008327090266347
128,0.003252073633969,0.003265605179966,0.008185758782029,0.00840918725431
129,0.003278975820094,0.003284496394545,0.008127936119735,0.008349684372544
130,0.003223063812852,0.003228594654799,0.008166398257017,0.008388633060455
131,0.003237725059092,0.003247576759756,0.00816637406677,0.008379521083832
132,0.003248847537488,0.003255020993203,0.008120096876025,0.008334201833606
133,0.00328611235559,0.003278503521532,0.008284383443594,0.008465626391768
134,0.00333133425802,0.003337482269108,0.008149237676561,0.00836857650876
135,0.003255606055707,0.003261703440547,0.008103280695081,0.008343287271261
136,0.003217741510719,0.00322168418169,0.008165051563978,0.008389588978887
137,0.003248527053893,0.003257815176249,0.00817310859561,0.008424240969121
138,0.003291985980868,0.00329800606817,0.008132342050672,0.008360927844048
139,0.003274499509037,0.003288772527128,0.00809266438365,0.008314347112179
140,0.003274796326458,0.003283573196828,0.008138060479462,0.008352612802386
141,0.003278481021374,0.003280982362479,0.008118012004793,0.008334966656566
142,0.003298653238118,0.003311665354669,0.008104058213532,0.008335635462403
143,0.003261601252258,0.003273908527195,0.008079880104065,0.008321737726033
144,0.003203454340398,0.00321316780597,0.008144065825939,0.008358066996932
145,0.003233260834068,0.003243501541018,0.00811568569839,0.008348947572708
146,0.003216843673289,0.003223387424648,0.008082393198609,0.008315561637282
147,0.003219872652888,0.003226055262983,0.00808865616858,0.008320331269503
148,0.003228758786023,0.003240921231359,0.008077147469223,0.008316099253297
149,0.00329067102313,0.003304198473692,0.008072201931477,0.008294308958948
150,0.003227584383488,0.003238361608982,0.008074258714914,0.008313481396437
151,0.003260392245203,0.003261833594739,0.008119378800988,0.008351876750588
152,0.003264835625589,0.003279810458422,0.008171016735137,0.008399938037992
153,0.003259875357747,0.00325575004071,0.008111037988663,0.008333184348047
154,0.003207644565105,0.003212792978436,0.008065598569512,0.008291442003846
155,0.003200603856742,0.003207807191461,0.008098459817767,0.008329159456491
156,0.003195435635149,0.003201852591336,0.008065103959441,0.008312961091101
157,0.003251432871521,0.003259406240284,0.008267475206852,0.008533065107465
158,0.00325801230371,0.003262015736103,0.008060119720697,0.008296316730976
159,0.003256437305808,0.003264835435152,0.008066301599145,0.00831492588222
160,0.003216861885041,0.003225588335097,0.008054035935104,0.008293086868525
161,0.003292370198667,0.003304209861904,0.008076440206468,0.008321642100811
162,0.003269437805861,0.003268767058849,0.008038974973857,0.008290419754386
163,0.003217524998933,0.003222390024364,0.008122423423827,0.008387439776957
164,0.00326452583611,0.003265086522698,0.008054444665313,0.008281043508649
165,0.003213299631029,0.003219074980915,0.008057821564972,0.008299133267999
166,0.003198147774637,0.00320548010543,0.008025750846863,0.008268346332014
167,0.003224429361969,0.003236943103373,0.008094983566999,0.008324826984108
168,0.003236580582857,0.003250864602625,0.008103308683634,0.008332901144028
169,0.003199609405398,0.003207731072605,0.008047838919163,0.00828486969918
170,0.003218631982952,0.003219266243279,0.008148579392433,0.008412205043435
171,0.003174351801276,0.003174785929546,0.00806677862227,0.008313915640116
172,0.003308305532932,0.003303723040968,0.008086713795662,0.008339842146635
173,0.003184504894614,0.003189120960236,0.00807190567255,0.00831568274796
174,0.003213923273087,0.003218334442377,0.008069222776592,0.008298684807122
175,0.00326141151011,0.003255332314968,0.008035982835293,0.008282699203491
176,0.003170121134222,0.003182769356668,0.008036323748231,0.00829849909246
177,0.00322126899302,0.003238029797375,0.00802316072464,0.008275975993276
178,0.003217355608642,0.003232500032336,0.008049634517431,0.008296243534982
179,0.003220457722545,0.003224764724076,0.008033415621519,0.008277159562707
180,0.003180816397965,0.003191033741832,0.008039436382353,0.008294909870625
181,0.003193453271091,0.003211409311742,0.008080090895891,0.008337090465426
182,0.00319075492844,0.003192022053897,0.008176400644779,0.008409522917867
183,0.003202168894708,0.003210421415418,0.008108357247114,0.008379007446766
184,0.003175321574509,0.003186624753475,0.007982580160797,0.008244428803027
185,0.003264171863496,0.00327662974596,0.008028956776261,0.008293388678133
186,0.003180853388458,0.003195500551909,0.008027680459321,0.00827079642117
187,0.003215619238615,0.003222400475666,0.008070526910722,0.008327603289485
188,0.003184905282408,0.003189558434486,0.008055216089785,0.008291304169595
189,0.003187912782133,0.003194694880396,0.008006506218016,0.008265721791983
190,0.003164394624233,0.003176199270412,0.007991747957766,0.008252506166697
191,0.003211858120263,0.003222812480852,0.008063768909276,0.008319144114852
192,0.003206494957209,0.003216603579372,0.007997954477668,0.008256812232733
193,0.00320203313008,0.003212317661941,0.008001272759736,0.008267558225989
194,0.003155095776021,0.003163003091142,0.008080445080996,0.008358031785488
195,0.003197639607489,0.00320233560279,0.008045027646124,0.008314259886742
196,0.003195038371682,0.003197658323497,0.008014626424909,0.008272886164486
197,0.003177882846296,0.003189343450964,0.007988397018313,0.008245787638426
198,0.003156319907904,0.003162865833938,0.007987669778466,0.008252059195936
199,0.003147717456669,0.003160432329029,0.008048446643949,0.00829287584126
200,0.003150723443627,0.003157041765749,0.00800910795778,0.008257669365406
201,0.003172711044997,0.0031786620792,0.008028457185924,0.008300960586965
202,0.00322043109715,0.003225902977586,0.00798936176151,0.008265023702383
203,0.003159805694819,0.003163382095099,0.008024497513175,0.008286072522402
204,0.003183564268351,0.003188579441607,0.008035046227872,0.008291128912568
205,0.003125609065294,0.00313565560244,0.007964075329304,0.00822127699852
206,0.00318305613637,0.003191266782209,0.00799388594389,0.008250544650853
207,0.003182908419222,0.003192166548222,0.00798913585186,0.008260811114311
208,0.003209958795607,0.003212780826911,0.008093387638032,0.008343216881156
209,0.00316024421379,0.003168755424023,0.008008829190433,0.008270390927792
210,0.003203853555024,0.003209649220109,0.007981666364372,0.008254611697793
211,0.003175063428581,0.003185454274714,0.007989074802995,0.008258419041336
212,0.003159775871933,0.00316988366954,0.007984443827868,0.008255230478942
213,0.003180287855864,0.003180801045895,0.007975219340324,0.008253646604717
214,0.003196160053313,0.003214101531357,0.008014993962944,0.008284749394655
215,0.00314282166332,0.003150492212176,0.007978912430406,0.008245608451962
216,0.003125490389317,0.003134877311811,0.007993667934537,0.008264425507188
217,0.003178237770796,0.003188906438276,0.00800085878104,0.008280563652515
218,0.003129339469224,0.003140178361163,0.007977744324505,0.008253804825246
219,0.003164880039394,0.003172323204204,0.007952766960561,0.008223489549756
220,0.003166045419723,0.003177545705438,0.007993743780553,0.008260970306396
221,0.003131021923125,0.00313993479535,0.008028620089889,0.008309772568941
222,0.003130609816015,0.003136709114164,0.007956225485206,0.008228331437707
223,0.003158300762326,0.003167491917312,0.008002498945594,0.008255764220655
224,0.003216533784866,0.00322549075149,0.007991536270678,0.008254547138512
225,0.00314982904911,0.003166149283201,0.007958571650386,0.008240602521598
226,0.003136399532408,0.003144686631858,0.007953465830684,0.008226221185923
227,0.003124219756424,0.003131893972307,0.007978158915639,0.008245193871856
228,0.003168142472357,0.003175647146255,0.007963210078478,0.008230351127684
229,0.003117475233972,0.003122448689491,0.007976909563243,0.008247162899375
230,0.003106179859638,0.003118399971724,0.007943749938309,0.008216040578485
231,0.003126780698001,0.003134802567586,0.007987667469382,0.008272478228807
232,0.00319422400713,0.003197207234055,0.007968313125968,0.008244214273989
233,0.003137877708673,0.003143648849428,0.007947947124243,0.0082193843171
234,0.003133728559315,0.003144742716476,0.007984242493808,0.008262009987235
235,0.003146123259962,0.003153847467527,0.008015478942096,0.008284036953747
236,0.003147795607299,0.003162229096517,0.007955908852518,0.008234624369442
237,0.003118663458377,0.003126475016773,0.007953328583539,0.008224054272473
238,0.003128318608403,0.003132551008463,0.007992741530538,0.008278713914752
239,0.003130784241557,0.00314030536972,0.007967968271971,0.008234576401114
240,0.003107024927437,0.003117333059758,0.007968604013324,0.008247097851336
241,0.003204852795303,0.003211907015368,0.007958443926871,0.008248455095291
242,0.003122137027383,0.003133408477902,0.007986124874353,0.008254024550319
243,0.003158586802483,0.00318026022166,0.007932038032115,0.008209919667244
244,0.003154171283543,0.003154855325073,0.007990079874396,0.00824878821671
245,0.003116391001642,0.003125023474917,0.008001998050213,0.008260649356246
246,0.003194333182275,0.003210452127084,0.007993327994347,0.008258436013758
247,0.003105719269961,0.003110093785077,0.007947675232291,0.008218882904947
248,0.003146618819535,0.003157047868893,0.008026634469628,0.008295438316464
249,0.003094162502885,0.003105315642059,0.00802418176055,0.008285337078571
250,0.003119830332547,0.003130109175667,0.007950183292627,0.00823909842968
251,0.003119906567931,0.003127712263912,0.007940740405619,0.00820823520422
252,0.003118836357296,0.003133643793687,0.00800811797142,0.008290205708146
253,0.003103767026067,0.003112509210035,0.007915766360164,0.008202939145267
254,0.003130018052757,0.003133888540417,0.007911839576662,0.00819005253613
255,0.003134707211703,0.003139469394833,0.007964532656074,0.008244448637962
256,0.003138762707412,0.003141747196764,0.007944774235189,0.008233944839239
257,0.003115394150019,0.003123482283205,0.00789954120636,0.008177897074819
258,0.003081312431097,0.003089596616849,0.007915277684927,0.008210199064016
259,0.003113135988116,0.003117483662069,0.008002935037315,0.00827858017832
260,0.003192540114969,0.003194984131306,0.007935470066965,0.008218409559131
261,0.003126657341421,0.003129217042029,0.007930517141223,0.008209606730938
262,0.003091954223067,0.003099574432895,0.007955356782973,0.008246984057128
263,0.003110169905871,0.003118543780968,0.007913119810522,0.008196385991573
264,0.003089980885386,0.003097211743519,0.007938629545867,0.008233939352632
265,0.003171555181146,0.003183401468024,0.00788742788285,0.008185756005347
266,0.003141568170786,0.003158827539906,0.00792584772259,0.008215853601694
267,0.003085202681571,0.003090100264177,0.007964950282276,0.008266099664569
268,0.003113038104475,0.003116530010849,0.007970510223508,0.00828053869307
269,0.003117059791088,0.003120877260715,0.008002502319813,0.00827973985523
270,0.003122957045138,0.003130821564421,0.007922892282009,0.008215199260414
271,0.003112777711302,0.003126832738519,0.007961062338948,0.008256310604513
272,0.003130402229726,0.003141125748307,0.007916230837703,0.008198803153634
273,0.003075849625915,0.003083967229724,0.007951242718995,0.008244582289457
274,0.003134190817475,0.003135107028484,0.007932172408104,0.00822787360996
275,0.00315304448247,0.003157702259347,0.007915851059258,0.008212721067667
276,0.003080273003876,0.003086384561285,0.007975555462539,0.008265663050115
277,0.003108534048498,0.003114393034205,0.007939492976964,0.008215554466844
278,0.003084672321081,0.003093863121793,0.007990639677346,0.008279790708423
279,0.003105828637779,0.003116787327826,0.007943873755038,0.008234931436181
280,0.003082690986395,0.003090896522254,0.007915976816714,0.008205605398119
281,0.003138776864856,0.003144189758599,0.007918412176371,0.008209723840654
282,0.003068111273944,0.003080401931703,0.007900307899714,0.008193055510521
283,0.003158903563321,0.003171597971767,0.007900802440345,0.008190024380386
284,0.003091105248034,0.003100984721631,0.007915163966417,0.008194749334455
285,0.003067278151363,0.003079459573329,0.007903332859278,0.008204503135383
286,0.003163223474324,0.0031676599361,0.007937373059392,0.008247654300928
287,0.00309959155634,0.00310517091006,0.007927529343069,0.008224524861574
288,0.003122052369714,0.003132943046093,0.007910220511854,0.008199007569253
289,0.003056091337055,0.00306637792699,0.0079098697716,0.008201506194472
290,0.00306763189286,0.003075995083898,0.007996214018464,0.008295736834407
291,0.003100735851824,0.003103464771807,0.00788554392159,0.008186733463407
292,0.003083634886444,0.003089023276418,0.007879970784485,0.008173879545927
293,0.003094681198448,0.003101771100611,0.00788419978261,0.008181391856074
294,0.003089577159882,0.003103278959915,0.007901203642488,0.008192331717908
295,0.003067549461275,0.003077861693129,0.007882529122233,0.008172228643298
296,0.003095848795027,0.00310509236604,0.007901150397956,0.008183145147562
297,0.003113306607902,0.003129077751562,0.007924878726304,0.00822086225003
298,0.003090123949498,0.003100669683144,0.007918392255306,0.008215005373955
299,0.003147418428063,0.003158144559711,0.007856677153111,0.008150419205427
300,0.003083659078628,0.003092391847819,0.007871145682335,0.008157350389659
301,0.003069777459949,0.003079317308217,0.007896473129988,0.008199410511553
302,0.003049764580429,0.00306375967823,0.007887085056901,0.008182827836275
303,0.00306678479284,0.003077512210608,0.007899892642498,0.008204428038001
304,0.003093946360052,0.003100350059569,0.007900645334721,0.008204539212585
305,0.003070407139361,0.003078441960365,0.007890265321732,0.008186542320251
306,0.003098490131497,0.003110514106601,0.007934255493879,0.008238035687804
307,0.003070577744246,0.003077773147821,0.007870791441202,0.008163571342826
308,0.003144476152807,0.003154079633579,0.00790345895797,0.008196230025589
309,0.003051147387922,0.003058586785197,0.007888759000599,0.008189931084216
310,0.003079121201634,0.00308724351339,0.007895314819515,0.008203817865253
311,0.003127590923607,0.003142334488034,0.007936397120953,0.008221601998806
312,0.003070017193109,0.003082953438908,0.007873105727136,0.008180750282109
313,0.003118447315395,0.003130964615569,0.007859620608985,0.008163708665967
314,0.003084758751243,0.003094980759174,0.007882001204193,0.008174335187674
315,0.003117114304304,0.003128999168798,0.007897126249671,0.008198296748102
316,0.00310374907881,0.003119598358497,0.007912968326211,0.008220600874722
317,0.003061256191731,0.003070828575641,0.007860646905303,0.0081609729141
318,0.003116698200405,0.003128434645385,0.007900089679062,0.008195424298942
319,0.003072498128414,0.003075550859794,0.007877628170848,0.008182944683731
320,0.003125203050971,0.003142632377148,0.007928159981072,0.008217710453272
321,0.003087694506943,0.003089980996773,0.007861381236315,0.008154300285876
322,0.003090680261403,0.003100560612977,0.007859735731184,0.008167068439722
323,0.003083963374496,0.003090616576374,0.007875614972413,0.008177198714018
324,0.003042808937728,0.003050804371387,0.007883592136204,0.008184883701801
325,0.003089311747551,0.003103749467433,0.00787284355402,0.008177209551632
326,0.0031257708399,0.003135435293242,0.007887309698761,0.008188975809515
327,0.003080298950076,0.003089978835732,0.007885415488482,0.008195253610611
328,0.003068478556275,0.003074373186752,0.007838047626615,0.008144121769071
329,0.003064275537133,0.003074962687492,0.007874693374336,0.008182222439349
330,0.003099377590716,0.003113880833983,0.007853236916661,0.008147750551999
331,0.003055755422711,0.003067535159737,0.0078910741359,0.00818794002831
332,0.003054894041866,0.003062472362071,0.007849470900297,0.008144386591017
333,0.00305760799855,0.003068326879665,0.007898409335315,0.008197873827815
334,0.003052377358079,0.003054754789174,0.007859373927414,0.008170906606317
335,0.00304490934521,0.003047236391529,0.007877436919808,0.008189674273133
336,0.003107414176762,0.00312099365294,0.007882830216289,0.008184750387073
337,0.003059429247081,0.003065182217583,0.007924873129129,0.008224014531076
338,0.003057427597642,0.003064536307007,0.007905053983927,0.008221352092922
339,0.003063481106758,0.00307128549777,0.007881557497978,0.008188844048977
340,0.003070281349272,0.003080173943937,0.007858067513704,0.008162930384278
341,0.003039651402831,0.003049932551384,0.007913368085623,0.008215393276513
342,0.003077286376208,0.003089722021669,0.007854598990679,0.008165232184529
343,0.003046828439236,0.003052843790501,0.007856090646088,0.008162666881084
344,0.003165790693611,0.003181267043576,0.007853588089943,0.008170444013178
345,0.003104912530929,0.003108183886111,0.007875571623445,0.008171875026822
346,0.003063392498344,0.003071825507283,0.007884169878364,0.008187680964172
347,0.003066951093674,0.003082666539401,0.007858441061378,0.008163197436929
348,0.003084762684554,0.003102537637949,0.007911415263712,0.008217715460062
349,0.003047897949517,0.00305325891003,0.007877897614241,0.008201335445046
350,0.003028431894034,0.00303770073615,0.007870025283694,0.008166594171524
351,0.003049833505899,0.003058295098692,0.007864431253374,0.00816729490459
352,0.003057236029953,0.00307019434087,0.007937625792027,0.008272622901201
353,0.003061246066093,0.003074695529789,0.00785661765039,0.008164295789599
354,0.003062834429443,0.003066198821366,0.007914400595129,0.008243844017386
355,0.003100847656876,0.00311015627943,0.007882128643692,0.008189143420756
356,0.003082203308493,0.003101444866508,0.007876950303912,0.008191160851717
357,0.003072950662225,0.003076790381968,0.0078756769979,0.008199515686929
358,0.00306103328675,0.003069987185299,0.007869036748707,0.00819791136682
359,0.003049690759331,0.003053992403299,0.007878806669712,0.008199196314812
360,0.003103922441006,0.003109953851253,0.007854661864936,0.008166086702049
361,0.003077148263454,0.003093621399999,0.007862824808955,0.008175684678555
362,0.003066503124833,0.003076153784618,0.007928260670006,0.008264522886276
363,0.003098845358938,0.003105839518458,0.007868538995385,0.008187939460576
364,0.003053984240592,0.003064709481224,0.007868417670727,0.008168280054629
365,0.003026913753152,0.003035093291104,0.007835428665578,0.008158060340583
366,0.003095998151302,0.003104194112122,0.007844097703993,0.008157651014626
367,0.003020279867947,0.003033230923116,0.007842364556789,0.008157761232555
368,0.003053627225608,0.003067539976537,0.007836714624763,0.00815269792676
369,0.003048009900004,0.003058117070422,0.00784510368377,0.008163049966097
370,0.003024155011624,0.003031280234456,0.007844850541949,0.008154723981023
371,0.003053481270075,0.003060996356234,0.007850446971953,0.008177484530211
372,0.00306206066221,0.003075146217644,0.007848192761242,0.008166587182879
373,0.00303066969797,0.003043625760078,0.007835812037885,0.008150972594321
374,0.003048403440267,0.003056176444516,0.007864066356421,0.00817450221777
375,0.003050752600282,0.003062304993719,0.007846890380979,0.008155469605327
376,0.003040626451671,0.003046566325054,0.007880018695891,0.008193726953864
377,0.003047969217747,0.00305562049821,0.007918142622411,0.00822289711535
378,0.003018873387426,0.003029569834471,0.007820446156859,0.008144189652801
379,0.003040785000175,0.003048889159411,0.007814439788759,0.008129729747772
380,0.003083119680583,0.003090452094376,0.007852601066232,0.008161790975928
381,0.003096021623611,0.003110762882233,0.007836406964064,0.008156101410091
382,0.003057178827077,0.003069652188569,0.007851603272557,0.008165008759499
383,0.00306563398093,0.003072031615302,0.007859769260585,0.008180791571736
384,0.003049585059881,0.003056301042438,0.007831250984371,0.008151091490686
385,0.003075973106325,0.003085343533009,0.007905003576875,0.00824340659976
386,0.00302789436847,0.003036761076748,0.007829295933843,0.008146054208279
387,0.003053382392377,0.003065250427276,0.007836740819216,0.008156634749472
388,0.003026384076923,0.003039035639912,0.007811667228937,0.008132941228151
389,0.003047163624018,0.003049851211533,0.007869871736765,0.008178107012808
390,0.00305628654629,0.003064056704938,0.007870530656576,0.00818766066432
391,0.003047125084698,0.003058584398031,0.007855060872436,0.008172424146533
392,0.0030600709939,0.00306725737676,0.007847170769572,0.008164465856552
393,0.003020694139302,0.003024940848351,0.007878062714338,0.008218813614547
394,0.003057810663879,0.003070405365154,0.007848019251823,0.008176732045412
395,0.003022620351315,0.003027665562928,0.007834890670478,0.00815085914135
396,0.003107710342705,0.003117639229447,0.007850077097416,0.008165564411879
397,0.003058085160255,0.003070485829934,0.007866310537457,0.008180195492506
398,0.003080809705555,0.003086331351101,0.007842372242808,0.008155169197917
399,0.00300456659928,0.003015542815253,0.007801896416843,0.008136185956001
400,0.003035420449674,0.003046914920211,0.007823422856033,0.008149927726388
401,0.003030376166254,0.003034850168973,0.007820494443476,0.008150345939398
402,0.003040260582864,0.003049274985492,0.007824208236337,0.008155496969819
403,0.003028173325509,0.003038912878558,0.007825804332495,0.00815675316304
404,0.003079449817836,0.003084958201274,0.007826099080145,0.008143980138004
405,0.00306832574755,0.003077469260246,0.00784700165689,0.008165146370232
406,0.003068457054347,0.003082504123449,0.007898763174415,0.008224905583262
407,0.003071632811427,0.003080981422216,0.007833085747659,0.008163466504216
408,0.003078230334222,0.003082865998894,0.007839673231542,0.008165764212608
409,0.003044625496864,0.003054586391896,0.007835692348778,0.00815070104301
410,0.00308427836135,0.003093359922618,0.007887180659771,0.008214728954434
411,0.003096258623451,0.00310805907771,0.007815844468474,0.008140817570686
412,0.003015845060349,0.003024815645441,0.007906397372186,0.008233965134621
413,0.00301744827494,0.003026033739746,0.007834209017158,0.008164288368821
414,0.003028049512208,0.003035323809087,0.007837930563986,0.008159616094828
415,0.0030119163692,0.003018629130349,0.007852680187821,0.008166544783115
416,0.003046753363162,0.003049782372639,0.007870928874612,0.008212369963527
417,0.003046129628718,0.003052240016311,0.007815145109892,0.008143909807503
418,0.003022519091815,0.003035613701865,0.007835504201949,0.008146513731778
419,0.003017610510886,0.003028436421976,0.007854721959829,0.008179841831326
420,0.003001599075794,0.003013160164654,0.007904249423742,0.00822992965132
421,0.003018002155721,0.003028063928708,0.007798766283393,0.008131372220814
422,0.003023077120483,0.003029828607664,0.007797020185888,0.008115678548813
423,0.00303777134344,0.003048164452612,0.007912089920044,0.008241954639554
424,0.003093789785653,0.003114308224246,0.0078279361853,0.008142492824793
425,0.003040704747438,0.003049724766612,0.007809203976989,0.008143839821219
426,0.003020328190923,0.003030226102471,0.00783896235913,0.008171384388208
427,0.002998734862059,0.003007808652148,0.007848935083151,0.008187219786644
428,0.003014416356385,0.003023493307084,0.007855990614593,0.008176827150583
429,0.003002870526016,0.00301307801567,0.007814217779934,0.008136139060557
430,0.003016010301411,0.00302503112182,0.007790437883735,0.008118699012697
431,0.003090228490829,0.003106912289187,0.007809124987423,0.008151772901416
432,0.003026604499668,0.003042748977989,0.007822927559316,0.008155718818307
433,0.003046890675724,0.003062346187234,0.007795314746499,0.008131819820404
434,0.003007809491903,0.003016755937785,0.007824454038143,0.00814879527688
435,0.003059462189674,0.003075093331188,0.007807764781713,0.008150320753455
436,0.003061941420734,0.00306753276661,0.007816726240516,0.008143654482067
437,0.003025930952132,0.003036036367714,0.007845329958797,0.008170177266002
438,0.003037181377709,0.003042748696357,0.007802633176446,0.008130065245926
439,0.003026071778834,0.003039070963487,0.00780311039269,0.008131466302276
440,0.003012473288774,0.003024999580532,0.007834789435267,0.008163938975334
441,0.003028217247128,0.003042212024331,0.007811055641174,0.008143706528842
442,0.003007258806527,0.003016698542237,0.007782482101917,0.008120995244384
443,0.003021549417079,0.003031393066049,0.007804443713725,0.008142324772477
444,0.003013902693689,0.003024318245053,0.007797182331979,0.008128308987618
445,0.003024981565923,0.003033929752931,0.007859420474768,0.008198812225461
446,0.0030156934008,0.003026609662175,0.007805386842489,0.00813913680613
447,0.003009610730708,0.003016538853198,0.007807896740437,0.008135552635789
448,0.003044791027457,0.003053093580902,0.007810795588493,0.008139255896211
449,0.003015583043993,0.003020762012154,0.007787107914686,0.008116635897756
450,0.002997407341301,0.003008331155777,0.007853757589459,0.008179272322357
451,0.003029944726825,0.003035056343675,0.007791838079095,0.008126541846991
452,0.003023191359043,0.003040482729301,0.007835739180446,0.008169923076034
453,0.003051892835796,0.003064335937798,0.00779769400835,0.008128518864512
454,0.003001427972913,0.003008972811326,0.007767042414546,0.00810400313139
455,0.00300849078685,0.003019852539524,0.007788551209867,0.008117976431549
456,0.003037694602609,0.003050729265809,0.007825642508566,0.008158560977876
457,0.003056346758902,0.003069187377393,0.00779145596534,0.008132799546421
458,0.003000530025214,0.003011198120564,0.007792886626422,0.008125280769169
459,0.002995211033225,0.003005908356607,0.00781307777524,0.008156739097834
460,0.003016428780854,0.003033050550148,0.00780739027828,0.008154718357325
461,0.003003158817589,0.003011780732498,0.007810717581809,0.008150350472331
462,0.003012727431059,0.003016765735671,0.007820923691094,0.008164696002007
463,0.002996334355623,0.003007046899199,0.007792006774545,0.008131842300296
464,0.003018772477508,0.003029828041792,0.007796815716624,0.008135588434339
465,0.003004275580347,0.003009340324998,0.007822733877301,0.008168154446781
466,0.00307195958063,0.003085630336404,0.007821638565063,0.008171273249388
467,0.003036130060852,0.00304583318904,0.007793311472833,0.00812636012584
468,0.003093790115416,0.003101344553381,0.00781047524333,0.008157790455222
469,0.003073492909372,0.003077846102044,0.007803406858444,0.008131325392425
470,0.003010945197344,0.003021582788229,0.007798459764421,0.008132196711004
471,0.003049430077374,0.003055749727041,0.007829271664917,0.008176480786502
472,0.003013852318525,0.003022229058295,0.007776428979337,0.008111220528185
473,0.003016819496006,0.00302645233795,0.007768175081015,0.008103096170723
474,0.003064034708589,0.003069965129718,0.007818564954698,0.008145503045619
475,0.002990033427775,0.003002121712267,0.007797353032827,0.008121849194169
476,0.002986442053318,0.002998208714649,0.007813217380345,0.00813421831727
477,0.003138020826578,0.003141178254038,0.007786276095808,0.008123531490564
478,0.003041475225985,0.003056882806122,0.007853678902984,0.008193194571137
479,0.002996631999761,0.003010158263892,0.007831688624322,0.008158796900511
480,0.00300697285369,0.003015956697613,0.007789447678924,0.008124798493087
481,0.002991212470531,0.002997923048586,0.007869641418159,0.008222148922086
482,0.003017197369337,0.003025050193816,0.007795230125785,0.00812445910126
483,0.003048212452233,0.003061488325521,0.007768645993471,0.008108167219162
484,0.00303335428834,0.003040156033263,0.007810111157894,0.008160844045877
485,0.002981510364711,0.00298795687519,0.007797960142493,0.008138187903166
486,0.002990597638339,0.002996958278865,0.007793764201403,0.008128253249824
487,0.003031052341163,0.00304065553546,0.007790326110423,0.008128192949295
488,0.002985383748412,0.002997297644615,0.007782735828459,0.008123645150661
489,0.002989647336006,0.002997075105459,0.007793686388731,0.008136980874836
490,0.003020069161206,0.003028530864418,0.00778586892575,0.008131181508303
491,0.002994922047257,0.003003233016655,0.007788947200179,0.00814119271934
492,0.003000569320023,0.003007274025679,0.007769541751742,0.008105032467842
493,0.003002308295369,0.003015448509157,0.007858548803926,0.008198504921794
494,0.002996973706633,0.00301039574258,0.007793750980496,0.00812939632833
495,0.003019177338034,0.003028781455755,0.007783624435663,0.008135356196761
496,0.003030262024105,0.003040375167131,0.007790283401012,0.008134130054712
497,0.002991591283828,0.003001930928975,0.007751071504354,0.008096342739463
498,0.002989766622484,0.002999748429656,0.007789477639496,0.008136308774352
499,0.002987366629392,0.002998641180992,0.007781856659055,0.008119825640321
500,0.002995740123838,0.003006799800321,0.007844155525267,0.008183099783957


==> figures/long_plots/mnist_long.csv <==
Epoch,GON Train,GON Test,AE Train,AE Test,Tied Train,Tied Test
1,0.007700903397799,0.008089442634583,0.009243389264246,0.011254524998864,0.012952646428347,0.015589993169904
2,0.005135200835764,0.005540613977611,0.007381583154036,0.009226324606935,0.010374214830995,0.01321074757874
3,0.004318107022842,0.004602933453023,0.006417633690768,0.008168245693545,0.008616213340561,0.011033003565669
4,0.003687981771181,0.004078098490834,0.005897166955637,0.007643840160966,0.008132608304918,0.010438975256682
5,0.003172265439232,0.003434558448195,0.005512924900734,0.007066951253017,0.00757143065383,0.009769703423977
6,0.002841262884438,0.003058155647665,0.004842230771648,0.006437380556266,0.007248511976004,0.009416170501709
7,0.002603880966455,0.002826230166852,0.004873242589335,0.00632185100764,0.006473814508816,0.008467109279335
8,0.002630447610716,0.002776054862514,0.004485717634939,0.005936831754694,0.006267651330183,0.008055319413543
9,0.002226471345002,0.002374854233488,0.004391562180056,0.005676870126526,0.006183479381353,0.008178187592328
10,0.00213409915641,0.002284292382747,0.00413032139192,0.005519388131301,0.005670942414304,0.007587264043093
11,0.002082499440139,0.002254583141953,0.004044704842071,0.005374483499179,0.005585939643284,0.007277663335204
12,0.001885724480947,0.002038077991456,0.003739422463874,0.005078139678637,0.005347702293098,0.00699281745702
13,0.001868944042052,0.002002317164466,0.003705510012557,0.005014688369632,0.005297729516774,0.006927434319258
14,0.001737276051193,0.001847014087439,0.003641813556353,0.004942270633082,0.005132281375925,0.006687722699344
15,0.00196096590745,0.002102262046561,0.003450485846317,0.004656971679131,0.004926911602666,0.006599788600206
16,0.001604045109451,0.001765989590064,0.003364410923173,0.004578751316667,0.004870167885969,0.006501254634559
17,0.00155009869126,0.001714759923518,0.003286283557696,0.004456719679634,0.005165154764305,0.006937848731875
18,0.001507531517868,0.001615198044106,0.003247132576257,0.004380092348655,0.004745919164767,0.006341267971694
19,0.001446425453325,0.001564685524628,0.003191771147483,0.004335621146609,0.004687618299822,0.006352420021594
20,0.001462445258349,0.001587969091535,0.00316971927637,0.004221992946168,0.004450877982378,0.006085565125942
21,0.001439350376154,0.001569020831957,0.003080893087511,0.004165537957847,0.00451463592127,0.005893280166388
22,0.001307661499456,0.001405908979848,0.002975510724179,0.004067046486586,0.004389243258536,0.005938092942536
23,0.001313074710655,0.001434974002093,0.002907252018816,0.003987977640082,0.004460762158533,0.005993655210733
24,0.001269312239997,0.00137555321008,0.002870538720116,0.003934263496101,0.004287038362523,0.005784759964049
25,0.001244339332792,0.00134794855956,0.002791331639679,0.003831157826384,0.004266643002381,0.005784098778665
26,0.001204749796167,0.001301130145043,0.002752731644859,0.003712206148605,0.004284861308336,0.005625187639892
27,0.0011927416889,0.001296750769019,0.002723184337964,0.003643048533301,0.004037030779074,0.005432698230445
28,0.00112530611263,0.001214668292552,0.002640884400325,0.003653966352095,0.004140522419165,0.005513842846453
29,0.001123709929424,0.001197628055885,0.002553545544007,0.003457344332089,0.004206123211732,0.005495197847486
30,0.001150665122084,0.001217016962543,0.002625254264722,0.003496556582799,0.004041756250461,0.00532496855408
31,0.001076799214942,0.001165081144124,0.002471342059722,0.003377580823998,0.004005687472721,0.00542039885968
32,0.001055243565763,0.00113890433684,0.002475229826073,0.003400328998764,0.003999348093321,0.005369345070422
33,0.001063212416631,0.001155373139493,0.002457427850117,0.003349912774811,0.003817158697297,0.005209595428407
34,0.001029469195443,0.001108442750573,0.002399754808512,0.003285732894391,0.003812506656349,0.005192433379591
35,0.000994752716708,0.001060490997508,0.002365343245533,0.003208322909226,0.00381157349969,0.005126562547684
36,0.001010189199013,0.001087170205265,0.002314208368129,0.003194308611254,0.003875064196189,0.005215557934344
37,0.000969265489777,0.001033143611625,0.002325654397988,0.003205668459584,0.003620045602073,0.004939940881729
38,0.000953341656799,0.001017373444885,0.002293955558083,0.003104458049933,0.003745671164244,0.004994524645805
39,0.000967417770003,0.001024087853357,0.002243740524766,0.003121273530771,0.00368728310888,0.005003402067721
40,0.000948935742676,0.001013848082349,0.002198824548928,0.003050979639838,0.003614362770071,0.00480680982396
41,0.0009340386965,0.001006632125936,0.002167580065338,0.002971231245746,0.003607547319432,0.004810662338138
42,0.000922821619051,0.000988876344636,0.002187547460198,0.002984096743415,0.003733613921702,0.005088271450996
43,0.000893793022136,0.000942597766966,0.002142418069351,0.002993385750552,0.003993067140629,0.005441398222744
44,0.000903922522565,0.000952504101768,0.002151030178865,0.002912007714808,0.003535360264281,0.004784111273289
45,0.000897138867031,0.000942944093421,0.002085585501749,0.002880985942483,0.003714625216772,0.005098080439866
46,0.00085823035147,0.000908969946578,0.002063339773855,0.002821094623705,0.003559582167119,0.004797970570624
47,0.00086959593712,0.000934786044434,0.002013011514064,0.002803432824959,0.003450975159556,0.004674544030428
48,0.000892003868893,0.000962526556104,0.002016443598395,0.002793403153121,0.003486439287166,0.004634426460415
49,0.000852536324846,0.000898457930982,0.002013824581976,0.00274758629476,0.003442691250891,0.004646825422347
50,0.000837249137337,0.000896374521032,0.001999049554103,0.002734179296096,0.003457973021517,0.004709899485111
51,0.000855462238627,0.000903477178328,0.001954461644259,0.002723125575235,0.00337720562617,0.004609077198803
52,0.000813147406528,0.000866079083271,0.001971365050558,0.002655942263206,0.003389238801847,0.004584353663027
53,0.000842282971678,0.000926479455084,0.001925021636031,0.002665923550973,0.003571001798163,0.004863358916342
54,0.000812035355407,0.000860114896856,0.001902962237679,0.002645674722642,0.003412675675501,0.004686818897724
55,0.000794783334124,0.000841068299767,0.001917234350203,0.002707065866888,0.003440178907911,0.004565705378354
56,0.000796831295639,0.000858405849338,0.00187808384618,0.002630017712216,0.003352155834685,0.00454785567373
57,0.000824551236505,0.000885297245346,0.001888358056669,0.002606870396435,0.003490262621144,0.004520979501307
58,0.000765032753969,0.000814050733484,0.001881233020748,0.002597271605581,0.003316361644864,0.004446829769015
59,0.00077130774986,0.000821474631131,0.00182479600894,0.002528843412052,0.003448177827646,0.004517929819226
60,0.000753018008731,0.000804371122271,0.0018688623656,0.002648543540885,0.003576183684667,0.00492547468245
61,0.000783133608724,0.000838276503049,0.0018402771035,0.002505767990897,0.003245061673224,0.004435683754087
62,0.000787417617813,0.000830782204866,0.001819941802902,0.002503949959576,0.003282293381294,0.004407725655288
63,0.000746417528577,0.000799841507804,0.001812218637226,0.002514956638465,0.003306044147412,0.004460727675259
64,0.000731016216117,0.000779673969187,0.001794200645801,0.002540391406169,0.003258402148386,0.004395626035333
65,0.00075856405745,0.000813222267944,0.001779063361842,0.002453388668348,0.003197188832983,0.004355421729386
66,0.000737683007525,0.000796472558938,0.001788187262788,0.002487879589945,0.003173006233697,0.004344287542999
67,0.000720951167308,0.000774691307917,0.001749153919021,0.002449624190728,0.003203131737063,0.004276411488652
68,0.000722518629208,0.000773070763797,0.001740331679251,0.002455209707469,0.003225206903368,0.004278025388718
69,0.000718890006499,0.000773784089088,0.001739697992139,0.002445616190632,0.00326411918886,0.004311429157853
70,0.000710802698539,0.000763343105093,0.001731470711405,0.002418753898889,0.003175284696743,0.004332414411008
71,0.000715784761279,0.000763958386797,0.001706210526203,0.0023830109107,0.003160581765821,0.004356693808734
72,0.000687112747692,0.000730630011763,0.001696669148074,0.002406943505257,0.003212323322768,0.004371224150062
73,0.000702879771404,0.000752526627854,0.001669368638429,0.002386934574445,0.003199694302181,0.004205875822902
74,0.000737850827103,0.000800067111477,0.001678433304653,0.002350055651615,0.003485165320834,0.004765672169626
75,0.000684836408248,0.000733761250228,0.001675952852393,0.002322973266989,0.003219064497451,0.004306380046904
76,0.00069584350319,0.00074371966999,0.001654292729166,0.002271604861071,0.003105594481528,0.004186649639905
77,0.000692241388715,0.000746649078839,0.001645780943169,0.002306509154042,0.003616020614157,0.004765657523274
78,0.000674662235938,0.000723073120043,0.001646921979884,0.002318740608543,0.003244413891931,0.004258138056099
79,0.000692280594756,0.000744890273549,0.001616355664863,0.002270978433639,0.003208543393264,0.004190409279615
80,0.000665770848561,0.000715556862392,0.001629962063167,0.002294629626721,0.003118995709221,0.004256440849602
81,0.000677288219395,0.000733828499354,0.001619220270382,0.00226743527626,0.003134501127154,0.004145452822745
82,0.000716357935779,0.000773342026118,0.001612125894717,0.002240463747084,0.003116863951832,0.004190683600307
83,0.000649219504123,0.000691852236725,0.001593644854261,0.002264249327779,0.003208397341644,0.004186048302799
84,0.000660059919395,0.000702527199779,0.001623797775929,0.002295739123101,0.003120781885957,0.004216548663378
85,0.000660546297953,0.000702434685081,0.001605744726045,0.002251925479869,0.003062097728749,0.004172160331905
86,0.000654857820303,0.000704192741215,0.001585289915982,0.002237192557504,0.003258934390545,0.004152721329033
87,0.000660371877191,0.000711439961661,0.00155666595478,0.002194375221059,0.003152864518762,0.004243740157783
88,0.000646326677439,0.000697221755795,0.001576796341605,0.002206079535186,0.003036936179176,0.004064249251783
89,0.000645589158963,0.000695112619735,0.001562965805994,0.002221259859577,0.003114388389885,0.004224448291957
90,0.000655228354192,0.000702516272105,0.001525258491726,0.002181263110538,0.003092659525077,0.00425463667661
91,0.000635829172097,0.000682263857685,0.001582599260037,0.002250664804876,0.003019118876507,0.004083633697033
92,0.000635074925919,0.000684603548236,0.00156654931907,0.002217864360164,0.003017139146725,0.004102365042269
93,0.000645478248162,0.000691567571089,0.001533332711417,0.002171464417626,0.003096066804603,0.004018120101094
94,0.000636377528527,0.000691318568029,0.001515836595206,0.002164065003643,0.003079754429807,0.004072099475563
95,0.000622302911058,0.000669113139063,0.001511072583083,0.002154164231817,0.002958897930756,0.004025369700789
96,0.000624057904755,0.000670650938898,0.001506932545246,0.002137702350815,0.003112846313293,0.004037349113822
97,0.000616317411698,0.000660701673105,0.001499385301065,0.00209690329954,0.003072597607225,0.004129399590194
98,0.000614476969931,0.000666591804847,0.00149035753823,0.00212169455265,0.003032311220095,0.004021516366303
99,0.000629242644614,0.000690676061623,0.00147695194549,0.002137904733916,0.002948631749302,0.004032522183657
100,0.000614613899775,0.000660651520267,0.001504994240569,0.002076314810043,0.003094924705227,0.004010194943845
101,0.000610066419157,0.000650074895006,0.001485942567719,0.002107910000409,0.002972542183846,0.004047700200975
102,0.000611761276207,0.000660538938642,0.001469793482704,0.002096450599531,0.002954404921954,0.003929431618005
103,0.000599857870365,0.000646859271359,0.001455780548478,0.002117723492285,0.002934048619121,0.003927144730091
104,0.000595324712961,0.000641474737413,0.00146372290978,0.002078072635457,0.002963337405523,0.004021823182702
105,0.000602137223041,0.000641587928496,0.001474050032803,0.002074773783733,0.003025011736775,0.004122505508363
106,0.000610209556265,0.00066609787941,0.001436121646729,0.002079388370986,0.003145047755788,0.004315846934915
107,0.000605531114774,0.000655548887514,0.001433459091559,0.002080264890691,0.003103271420052,0.003971490068734
108,0.000607333141224,0.000653596676793,0.001437273425319,0.002048037958145,0.002973437468211,0.004036207947135
109,0.000598521615285,0.000642165964656,0.001417333091671,0.002023084765176,0.002939252836009,0.003956517358869
110,0.000590693379783,0.000636478714831,0.001447377374065,0.002068629128362,0.002914269132415,0.003922624852508
111,0.000588179842879,0.000636830081511,0.001423382687217,0.002043899269154,0.003000145935391,0.003920733226091
112,0.000603344654106,0.000654990196787,0.001413410410699,0.002041285544882,0.002924406011775,0.003940896484256
113,0.000590496285508,0.000641371653602,0.001440254879867,0.002075819023202,0.002878547630583,0.003867835540324
114,0.000588062024613,0.000636090527661,0.001394153119727,0.002030437872807,0.00302667060035,0.004162362612784
115,0.000591109298511,0.000643665359728,0.00139384501297,0.002058417236557,0.002900203906993,0.003908629432321
116,0.000586609628579,0.000627597080916,0.001406661837072,0.001992080111305,0.002926897028213,0.003985045135021
117,0.00058441704195,0.000630392737314,0.001398628610476,0.001997083449736,0.002962404910227,0.003883259323984
118,0.00058436101436,0.000625997104403,0.001375890246799,0.001996762749056,0.002890714132537,0.003919150090218
119,0.000581850746647,0.000626276303641,0.001384393718176,0.00201730804642,0.003002948345865,0.003970827147365
120,0.000573278587746,0.000620318608359,0.001397542365909,0.002005464802062,0.002885122389843,0.003960110531747
121,0.00057574957811,0.000623070753552,0.001375340123413,0.001995041361327,0.002922351914148,0.003958715704083
122,0.000571303845166,0.000617238251586,0.001360377587916,0.00197895201842,0.002902068767945,0.003911835931242
123,0.000583923439961,0.000623075363785,0.001353507109297,0.001940850904832,0.002892537162205,0.003958786892891
124,0.000570303770062,0.000618419922329,0.001346758650719,0.001934607131158,0.002926881260052,0.003947210355103
125,0.000571902265896,0.000616168715991,0.001373110337866,0.002005251906564,0.002922744134068,0.003945488236845
126,0.000579226480921,0.000629813784827,0.001366746534987,0.002015859990815,0.002944543496768,0.003897382777929
127,0.000558328377983,0.000604244942591,0.001360990349431,0.001973510959869,0.002889856250087,0.003792059423774
128,0.000566378653795,0.000611204544455,0.001339484406242,0.001930525272091,0.003064236885185,0.004120772823691
129,0.000558589830964,0.000596124202572,0.001371834542395,0.002000914462407,0.002853356460482,0.003844944118708
130,0.000579238135554,0.000635060996935,0.001335749640378,0.001961725699777,0.002927639245118,0.003977553661168
131,0.000560937070288,0.000605878949352,0.001346115950619,0.001994423390677,0.002847916002572,0.003857669712603
132,0.000558779772837,0.000604775822163,0.00133699649798,0.001941030430049,0.002866764498378,0.003800449857116
133,0.000560176588005,0.000615386875533,0.001336248571239,0.001936515340085,0.002917303509886,0.003977017778903
134,0.00055995461503,0.000595833524875,0.001323151818332,0.00194115673552,0.002865942655007,0.003836085622013
135,0.000555842080774,0.000605354089197,0.001310025436804,0.001929311190049,0.00281893388778,0.003829755163193
136,0.000555731380638,0.000602842247952,0.001322080520334,0.001893202141672,0.002899604987477,0.003940871934593
137,0.000546200421794,0.000591993207671,0.001300362638612,0.00191664489756,0.002860491412133,0.003878756535053
138,0.000546215858652,0.000584845918603,0.001298799855428,0.001906473322461,0.002878409199665,0.00377438274771
139,0.000545929494438,0.000589820003882,0.00130546475117,0.00188719946146,0.002910825399558,0.003853262298554
140,0.00054203525645,0.000594137171842,0.001314187315458,0.001887371114269,0.002791371928031,0.003776977429539
141,0.000540878790679,0.000586705227382,0.001299315750868,0.001939492770036,0.002871692210808,0.00376451279372
142,0.000543084258369,0.000583550630696,0.001303783969188,0.001976362845923,0.00281385626706,0.003837457388639
143,0.000545136652266,0.000597835990973,0.001289113715043,0.001911400784304,0.002883818424493,0.003922343182564
144,0.000547565873091,0.000591516395006,0.001300016031373,0.001955055886755,0.002919618712117,0.003837103004754
145,0.000568936933763,0.000615275054239,0.001286074716929,0.001920342679073,0.002897288055097,0.003790341463685
146,0.00054148375957,0.000582475537993,0.001265746850914,0.001855598763128,0.002988271022588,0.003898731032014
147,0.000531592742416,0.000577174616791,0.001280714777422,0.001891703027611,0.002897781010593,0.003763361695409
148,0.000527679061145,0.00057227609586,0.001277488569419,0.001935167146722,0.002838026625291,0.003724280963093
149,0.000539258516332,0.000580048927665,0.001258854677445,0.001878998575608,0.002802594094972,0.003836732292175
150,0.000527989411137,0.00057447761707,0.001247058482634,0.001849816440046,0.002812694354231,0.0037047734119
151,0.000528194597363,0.000576139977574,0.00127017426379,0.001871473289778,0.002838779946417,0.003900471787155
152,0.000530408109569,0.000575018259976,0.001248983387773,0.001853541985899,0.002853907280788,0.00385524096638
153,0.000527724813949,0.000569560273737,0.001246950706984,0.001858887499447,0.002775090677167,0.003779309611022
154,0.000523766485695,0.00056521591004,0.001247895350245,0.001849973023186,0.0027620861313,0.003728313022852
155,0.000526656089692,0.000570579420682,0.001247518288365,0.001859235720585,0.002921236858641,0.003972277216613
156,0.000523656185158,0.000571413828991,0.001240281754028,0.001859623645246,0.002842125224322,0.003894201014936
157,0.000532136638618,0.000577703208476,0.001248746032309,0.00184763314488,0.002847238591438,0.003807012729347
158,0.000534573620868,0.000581319488958,0.001244669575969,0.001838618944461,0.00276584985517,0.00379149415344
159,0.000517815605955,0.000556576079782,0.001232941435795,0.00183578245615,0.002765702961261,0.0037192917265
160,0.000521240064253,0.000563617661595,0.001221246894304,0.001837359760329,0.002822750594343,0.003739709246159
161,0.000518364998512,0.000561607474275,0.001231460874838,0.001821264363577,0.002831848666072,0.003837513045967
162,0.000509409699837,0.000544091850892,0.001224108790047,0.001865480816737,0.002766563752294,0.00375839741379
163,0.00053077709709,0.000576833481807,0.001216003934356,0.001802170813208,0.002826891291017,0.003793406038731
164,0.000508784898836,0.000555440203752,0.00122095835331,0.001823411876584,0.002757931530972,0.00372457600385
165,0.000517271548479,0.000568327193893,0.00120394697566,0.001788885781293,0.002843861024206,0.003681304010749
166,0.000505375100393,0.000551849448681,0.001230413946903,0.001836338737483,0.002814004139851,0.003781491667032
167,0.000518807174762,0.000560996575095,0.001215870468691,0.001816218563045,0.002833201320345,0.00379433157593
168,0.000510131864219,0.000561721743364,0.001215842091168,0.001840363075708,0.002750832067554,0.003665765148401
169,0.000510628559937,0.000554357119463,0.001196547768431,0.001822705666224,0.002781547624245,0.003749390555918
170,0.000501665461312,0.000549964116793,0.00120611070171,0.001800351549437,0.002915801982582,0.00399498745203
171,0.000500064865562,0.000540513536334,0.001223299973996,0.001840559962019,0.002836682943876,0.003820485774428
172,0.000500604528251,0.000542625496164,0.001207599050945,0.001801300933709,0.002769314299524,0.003757854768634
173,0.000503738010923,0.000545351718459,0.001233058918661,0.001832629126435,0.002769159453611,0.003762225269526
174,0.00049973138875,0.000548484491371,0.001192266436853,0.001813117362062,0.002805429584906,0.00376228184402
175,0.000516748605638,0.000560178644583,0.0011811812002,0.001777949985738,0.002738795857628,0.00373516907841
176,0.000495472233525,0.000538864437677,0.001179875814004,0.001819954137752,0.002696672899152,0.003648416631669
177,0.000502849085101,0.000550703931786,0.001194473970619,0.001804628347978,0.002851177350432,0.003751498714834
178,0.000500100321726,0.000547128855996,0.001184609176384,0.001808007073527,0.002778392987698,0.003641572212428
179,0.000500670002339,0.00054078956712,0.001173597902536,0.001751827084025,0.002751164781302,0.003708089683205
180,0.000489558519392,0.000529804868717,0.001175580817502,0.00177625945732,0.002823518803592,0.003701906837523
181,0.00049581390731,0.000535515033267,0.001171612510561,0.001806840869288,0.002702495180815,0.00359081864059
182,0.000501333304184,0.000551868028939,0.001196080393013,0.001814111523827,0.002697048825522,0.003620237584412
183,0.000537634126625,0.000585994296335,0.001167582550935,0.001785412175084,0.00279676171504,0.003815352644026
184,0.000488176095517,0.000533020045701,0.001168231039846,0.00177464947328,0.002754915562893,0.003619590368867
185,0.000486264618269,0.000533944748156,0.001157303343092,0.001766083537166,0.002767003491645,0.00365604428798
186,0.000485283140621,0.000527806716599,0.00117131638351,0.001764552136262,0.002747346332173,0.003751926118135
187,0.000490404504227,0.000536270605028,0.001170202487479,0.001767024206246,0.002743740585571,0.003748797933757
188,0.000488255932244,0.000534120641649,0.001163408653914,0.001736144171779,0.002861414712792,0.003879115382582
189,0.000500184521296,0.000552054675296,0.001166386597335,0.001784172730024,0.002737819318722,0.003715284068882
190,0.000483498619342,0.000523861417081,0.001199385141685,0.001782261342555,0.002714065824946,0.003631894354522
191,0.000478441523015,0.000519167815801,0.001178668300331,0.001781845070546,0.002777794601023,0.003735617028922
192,0.000483461580829,0.000532298945636,0.001152691077814,0.001765670777981,0.002803959832092,0.003815218828619
193,0.000482651494692,0.000519165706169,0.001150917840853,0.001734716545045,0.002752093178282,0.003755429490656
194,0.000477090460435,0.000528708255198,0.001156564681749,0.001735092887282,0.002708000474547,0.003586508643627
195,0.000473149243059,0.000519064553268,0.001143956119133,0.00167842546093,0.002717961428066,0.003627033451945
196,0.000473931713433,0.000515209581144,0.001149091243392,0.001723937085023,0.002863012484585,0.003663272598386
197,0.000473291161129,0.00052260249462,0.001150030195879,0.001740178328504,0.002760186153526,0.003764701294899
198,0.000471048062947,0.000517758815177,0.001131642782316,0.001705190687627,0.002742111776521,0.003692958573997
199,0.000474510882236,0.000513153536245,0.001140150074723,0.001724462450296,0.002729090624675,0.003603929167986
200,0.000479651796538,0.000536128327996,0.001133708708754,0.001718155514076,0.00275967120789,0.003757149325311
201,0.000484350230948,0.000533357056417,0.001126598988639,0.001729531082263,0.002768708199759,0.003616999153793
202,0.000480027801078,0.000519894395769,0.001125927130547,0.001702569432681,0.002851885271197,0.003890186078101
203,0.000473040333794,0.000519108001236,0.001135069883842,0.001695373494551,0.002678958603616,0.003595713186264
204,0.000475844491459,0.000516591133736,0.001113236891168,0.001690908782681,0.002824776521822,0.003843329952657
205,0.000464904011041,0.000509972381592,0.001132716479111,0.001738094797234,0.002824418970943,0.003880828475952
206,0.000464573454857,0.000504366978072,0.001128887831296,0.001700638026372,0.002725120259449,0.003559724448621
207,0.000476634341634,0.00051845675651,0.001112354132202,0.001686403495198,0.00277590575392,0.003751870185882
208,0.000468336314429,0.000506932729669,0.001119018915234,0.001707076947267,0.002675169707214,0.003546062993258
209,0.00046654771703,0.000514448390529,0.001105243801822,0.001699424053604,0.002729398775722,0.003717365798354
210,0.00046539220574,0.000509593975823,0.001121224799649,0.001672012992452,0.002720994300892,0.003670300149918
211,0.000463884347863,0.000507543268055,0.001109146809992,0.001725541775549,0.00269763469696,0.003629247026145
212,0.000470881736496,0.000521399060823,0.001107991848534,0.001690314198534,0.002737307961782,0.003730341561884
213,0.000464054761579,0.000514416352473,0.001095064722891,0.001674184797828,0.002688704844564,0.003595604866743
214,0.000483495662765,0.000533370362781,0.001105526582628,0.001673426289236,0.002644475785519,0.003571792775393
215,0.000483315685888,0.000540461135842,0.001100949329572,0.001709601043289,0.002621066151063,0.003522508370131
216,0.000463369326045,0.000514194101281,0.001118489688945,0.001712265499433,0.002640977729236,0.003541970895976
217,0.000459287190468,0.000503936386108,0.001106008808418,0.001693977674469,0.002772257297859,0.003737744127214
218,0.000467197832807,0.00051705623474,0.001104736376057,0.001673739566033,0.002662424974516,0.003576774533093
219,0.000462689542522,0.000504586498067,0.001099767011673,0.001692756274094,0.002704043644791,0.003705313052982
220,0.000458454943417,0.000501813486964,0.001103342984513,0.001707919300223,0.00280479243882,0.003861712893099
221,0.000458027053283,0.00050053591039,0.00111043840148,0.001689149847627,0.002673060367008,0.003593225030601
222,0.00046915614934,0.000513328245096,0.001089736817984,0.001686925141141,0.002750383589168,0.003579041115195
223,0.000459146731999,0.00049808719391,0.001096919077842,0.001684740815933,0.002726636882871,0.003691755850613
224,0.000453594704562,0.00049747701548,0.001083374470307,0.001711705042546,0.002696823816995,0.00371122854054
225,0.000456577432963,0.000507362261694,0.001090802009549,0.001694410556679,0.002648497191444,0.003600823353231
226,0.000464670670001,0.000509797061887,0.00108508852385,0.001692256002873,0.002688169678549,0.003663350190967
227,0.000452883475895,0.000502487814799,0.00107302041981,0.001636834789192,0.002845821246877,0.003868640759587
228,0.000464323952577,0.000509230850451,0.001078232749634,0.00163792696471,0.002689464190602,0.003532384900004
229,0.000456577899773,0.000502300045732,0.001081996128439,0.001686788646753,0.002634627474472,0.003507400005311
230,0.000452761943638,0.000494156100228,0.001088415819427,0.001636618110165,0.002642055223013,0.003557734323293
231,0.000458559847468,0.000508875191957,0.001087541841322,0.001651676953211,0.002738585935781,0.003775865921378
232,0.000443085229211,0.000484086222015,0.001080325530635,0.001679057416568,0.00267249134394,0.003581003206968
233,0.000450261438048,0.000491593907587,0.001067406047943,0.001673445059607,0.002869293907036,0.003915451177955
234,0.000452208834514,0.000499138634279,0.001066047102585,0.0016372187643,0.002668232112875,0.003529708664119
235,0.000442479370845,0.000484441944864,0.001072530386514,0.001647266633188,0.002705684072276,0.00355648586899
236,0.000447109511588,0.000490409727953,0.00109146066099,0.001671017345662,0.002635529232894,0.003520832770318
237,0.000454945309336,0.000499391329847,0.001106274302118,0.001644931844374,0.002651030270259,0.003539411403239
238,0.000452900985721,0.000496112941764,0.001053073952306,0.001601941048478,0.002640469682838,0.003587331465632
239,0.000447518030244,0.000494003049657,0.001084182062062,0.001615348708009,0.002690921263397,0.00369782454893
240,0.000441794723831,0.000478675929084,0.001066002645613,0.001653741599247,0.002716621463373,0.003669721254706
241,0.000442992859893,0.000487108007446,0.001053317432954,0.001618971978252,0.002651841848344,0.003502674983442
242,0.000445920287694,0.000487263267301,0.001072191303844,0.001643846414114,0.002661271968608,0.003566174098849
243,0.000441646582913,0.000487135861721,0.001091189266203,0.001701195396855,0.002645234801124,0.003608514997363
244,0.000438885471659,0.000478269902058,0.001047110321745,0.00162273298502,0.002679764202734,0.003605589403957
245,0.000444270439539,0.00048746898137,0.00104915035841,0.001606884731104,0.002709328846758,0.003698126650602
246,0.000439865291336,0.000478606116772,0.001060963155019,0.001647304200009,0.002653299899275,0.003564452446997
247,0.000447156193138,0.000489692905545,0.001066793966604,0.001655831559996,0.002608473020916,0.003502688423544
248,0.000435377465033,0.000481507848762,0.001047582600783,0.00162314002576,0.002622956592962,0.003569795195758
249,0.000442845816134,0.000484364607744,0.001050414172187,0.001632950175678,0.002607007381196,0.003473598889261
250,0.000443698500904,0.000495940087829,0.001059547630822,0.001596591836338,0.00269732747674,0.003695613039285
251,0.000452908253359,0.000499500440061,0.001044404416097,0.001611621177445,0.002648433024685,0.003483795505017
252,0.000440025712705,0.000485640184954,0.00106448883377,0.001688607583319,0.002624202284714,0.003510727420449
253,0.000442373206715,0.000490613935329,0.001048189125272,0.001606558968748,0.002751414460937,0.003803791517764
254,0.000440309505879,0.000484737804905,0.001066834951544,0.001626450965429,0.002669036238516,0.003634168148786
255,0.000443155834451,0.000492032185383,0.001056866792983,0.001615014667809,0.002647749463593,0.003570254297555
256,0.000438242561401,0.000483966232557,0.001044297803276,0.001599665422613,0.002611386275043,0.003463746077567
257,0.000427562878622,0.00046624996271,0.001066274973957,0.001639518014962,0.002584987717991,0.003515207668394
258,0.000435078675083,0.000479386127368,0.00103778069901,0.001624508895477,0.002626540629193,0.003454632074386
259,0.000436079654874,0.00047940538805,0.001036104061268,0.001638897987579,0.002599611352012,0.003494026114792
260,0.000438677847479,0.000485757709295,0.001058664715125,0.001585944797347,0.00272739397573,0.003702859742194
261,0.000432062394234,0.000465246032272,0.00102980582414,0.001625862644985,0.002648947305232,0.003553595089167
262,0.000449971643897,0.000499966486171,0.001039953708794,0.001598715069145,0.002637195420389,0.003500183111429
263,0.000431508043688,0.000473982239142,0.001030353149958,0.001584789058318,0.002604948649804,0.003562233831733
264,0.000436088629284,0.000480257079937,0.001050639916398,0.001670118043448,0.00263136809965,0.003524417991936
265,0.00042989748527,0.000473847474158,0.001029666051662,0.001590788224215,0.002679121860117,0.003546129338443
266,0.000431781663218,0.000480216849875,0.001049371995384,0.001629564165572,0.002721565785259,0.003530722886324
267,0.000432352653922,0.000477334105503,0.001024784581508,0.001577841433759,0.002601433294515,0.003466511441022
268,0.00042491322731,0.000466840599105,0.00102642218601,0.001570503141483,0.002684001822521,0.003508489281684
269,0.000432757298027,0.000474224151112,0.001011112748935,0.001575356365244,0.002604709844043,0.003547560422122
270,0.000430609965883,0.000474157491513,0.001028193475968,0.001603381073227,0.00269252345326,0.003641467578709
271,0.000423676839191,0.000469017079473,0.001048745828577,0.001637372241418,0.002618713216111,0.003523753001541
272,0.000428812775047,0.000474023471214,0.001024206595682,0.001579220225786,0.002602793600162,0.003524341119826
273,0.000427883410236,0.00047049929481,0.00102366546616,0.001605497073258,0.002581625415012,0.003473873569071
274,0.00042068154222,0.000461083133146,0.001037515632932,0.001584233945236,0.002681573396673,0.003710029217601
275,0.000434881989254,0.000476973486878,0.001007356118742,0.001574818878869,0.002619477348402,0.003471823249757
276,0.000431985453796,0.000480279462226,0.001034853865413,0.001613479194045,0.002619448676705,0.003551159585267
277,0.000425202425507,0.000469296812732,0.001008371719656,0.001596860469629,0.002764690525581,0.003790606085211
278,0.000424232011071,0.000462917694263,0.001010942806738,0.001563262196009,0.002657707507784,0.003636866250634
279,0.000425801979844,0.000475886743143,0.001017046317272,0.001600760045151,0.002661320461705,0.003541712600738
280,0.000432588620267,0.000482457830664,0.001017171371294,0.001586789493759,0.00267637089702,0.003500230309367
281,0.000420522934416,0.000464513440989,0.00101340617641,0.00158890956454,0.00285231391117,0.003858053067327
282,0.000421681766616,0.000463807953149,0.001021913432537,0.001584054579213,0.002616390479853,0.003475032271445
283,0.000418549210361,0.000459345700033,0.001009859489919,0.001550961832578,0.002643649618576,0.003533518178761
284,0.000424620709103,0.00046562273372,0.001010767274536,0.001583653742944,0.002588078189517,0.003491170375794
285,0.000435614743984,0.00047434196528,0.001002212996781,0.001553957011923,0.002663889782255,0.003618370963633
286,0.000415786982949,0.00045587490648,0.000995288853596,0.001572278630982,0.002850231675679,0.003919829841703
287,0.000420438725067,0.000464442832768,0.001017038564156,0.001593189045166,0.002567853214716,0.003429690423608
288,0.000418993750525,0.000459751469828,0.001004596463136,0.001554429236427,0.002550853339459,0.003429727075249
289,0.000423174448808,0.000461702652462,0.000997121134338,0.001559971650938,0.002638999579102,0.003515813590586
290,0.000420916409573,0.000463205604628,0.000995968577142,0.001547020438189,0.002710697925091,0.003684238724411
291,0.000424246458989,0.000463903448917,0.000994810849325,0.001543024955442,0.002585527566448,0.003465049520135
292,0.000424080458873,0.000469454010576,0.000984957408781,0.001546990281095,0.00260918495444,0.00345776078254
293,0.000418686760155,0.000461795239244,0.000989617754105,0.001564008963605,0.002651469974717,0.003507062599063
294,0.00041275852751,0.000451350218244,0.001002399063028,0.001563875728473,0.002623743844156,0.003475892758369
295,0.000419880595834,0.000466680305544,0.00099893065215,0.001570896187176,0.002698409875855,0.003513689604402
296,0.000419182105487,0.000463888220582,0.001008617802709,0.001578625487412,0.004187417820593,0.004970293150842
297,0.00041472108451,0.000451707943063,0.000991911484984,0.001571321401,0.002940444385385,0.003767049113661
298,0.000422103494996,0.000464247338101,0.000987013954773,0.001541448315481,0.002700557190056,0.003641646021605
299,0.000416629699121,0.000454650187492,0.000988320429644,0.001552569645395,0.002680369227752,0.003682499635965
300,0.000414689659824,0.000464261113666,0.000983877182504,0.001581595776478,0.00260194311142,0.003550179710239
301,0.000414636574779,0.000456463850103,0.000995379969064,0.001529672179619,0.00264209670263,0.003451895217597
302,0.000422707032381,0.000472433683649,0.000991443228701,0.001563896475732,0.002689735736201,0.00353155041337
303,0.000414443813358,0.000456044240016,0.000980730193771,0.001522338394324,0.002601678994671,0.003536823713779
304,0.000410984430586,0.000452710906044,0.000983600096632,0.001518958924587,0.002607098479569,0.003469906135648
305,0.000416977400084,0.000460936784092,0.000988726633456,0.001568641102066,0.002595914936687,0.003505108612776
306,0.000416379661858,0.000461740819179,0.000983771456737,0.00153306587475,0.002634045523902,0.003552927401662
307,0.000417418130363,0.000461371322535,0.000973055931884,0.001558097478623,0.002582208199054,0.003455378551036
308,0.000410010921769,0.00045338932639,0.000986696228012,0.001528187602883,0.002607138457522,0.003527866317332
309,0.000415123107005,0.000463703995384,0.000982290811526,0.001544640744353,0.002624966616308,0.003600484606624
310,0.000411017289168,0.000453370261565,0.000968970943842,0.0015157561933,0.002711194888999,0.00370023361221
311,0.000417408015641,0.000464157127868,0.000987432380083,0.001561679567769,0.002686010276526,0.003606824590266
312,0.000410827711566,0.000455317573808,0.000967071734286,0.001522851266091,0.002579630294939,0.003441573547572
313,0.000417139705333,0.000464639775082,0.000992609561173,0.001540795996164,0.002585680261254,0.003556277450919
314,0.000420963622537,0.000469838356692,0.000965417115556,0.001515272016699,0.002607337845738,0.003482395280153
315,0.000410100911961,0.000453921561688,0.000975674344599,0.001501543093473,0.002667624226709,0.00347773983404
316,0.00041362110783,0.000459275724087,0.000979833352566,0.001505275355031,0.002626668668538,0.003456582356989
317,0.000413924242184,0.000465348614939,0.00095990732395,0.0015316979561,0.002650953197231,0.003561016448587
318,0.00041126325056,0.000457463375665,0.000961716852151,0.001517761483913,0.002737892190367,0.003708344084769
319,0.000405276098102,0.000446144495904,0.000966161803404,0.001535463364422,0.002698122835159,0.003630277251452
320,0.000410216503032,0.000452698635031,0.000953675764116,0.00148131985267,0.002643840818231,0.003509780845046
321,0.000410266010153,0.000451467035711,0.000959540505935,0.001509698125596,0.002637017387524,0.003623278601468
322,0.000406158144803,0.000445567798428,0.000961343166294,0.001525914456695,0.002633196933816,0.003535541597009
323,0.00040301285532,0.000442322344147,0.000958197331015,0.00151666799585,0.002647130026917,0.00354676335901
324,0.000406614794272,0.000451488647051,0.000973293504078,0.001510333127156,0.002668842568621,0.003478596514463
325,0.000407905134155,0.000448879633937,0.000981915030897,0.001534048284218,0.002578148019438,0.003483994159848
326,0.000407671735963,0.000446906515397,0.000971653144351,0.001544191972166,0.00256333751604,0.00347744577229
327,0.000404759474223,0.000445891983248,0.000962793833721,0.001469738257428,0.002593341396376,0.003480497904867
328,0.000405580695191,0.000443979335576,0.000959240435871,0.001514790632327,0.002586416334038,0.003534728894383
329,0.000401105222013,0.000441829055734,0.000969036956794,0.001539829195167,0.002689372313519,0.003469711665809
330,0.000406204693547,0.000447682812065,0.000953834470651,0.00148487199756,0.002571642229582,0.003516224912554
331,0.000407488124693,0.000450665792823,0.0009699034023,0.001511867574727,0.002563866650934,0.003439862359315
332,0.000404003801011,0.000451171580888,0.00096912659684,0.001490409363558,0.002560076683139,0.003482426419854
333,0.00040032700679,0.000447887808084,0.00095175480321,0.00148108095477,0.002558742208034,0.003481802100688
334,0.000416272094225,0.000458956528269,0.000973414081439,0.001501007116462,0.0025622913789,0.003404468183964
335,0.000402408942425,0.000446907368582,0.000956540871225,0.001502587375045,0.002557319069157,0.003487035378814
336,0.000402877098167,0.000445463755168,0.00095600591631,0.001506483879561,0.002611313117792,0.003500059576333
337,0.000398878680884,0.000440057185385,0.000948603696728,0.001498079283411,0.002524112672235,0.003413877011836
338,0.000403087845196,0.000443061768077,0.00094093296263,0.001475322456658,0.002640554495777,0.003578199534118
339,0.000404654292452,0.000448078767862,0.000951014019052,0.001510847241183,0.002547834706803,0.003473764200509
340,0.000402642574037,0.000441495885327,0.000952114949748,0.001466435182715,0.002561711723606,0.003418488012254
341,0.000409022792553,0.000452025834844,0.00093973342054,0.001470559130112,0.002601791661357,0.003536972159147
342,0.000401886511563,0.000437772976421,0.000938200690846,0.001483185578759,0.002611899497236,0.00349932314083
343,0.000402399321645,0.00044528747648,0.000945026961776,0.001462763991579,0.002589132581279,0.003560207351297
344,0.00039758350101,0.000443930527568,0.000965691487533,0.001520684932917,0.002565111574655,0.003510629142821
345,0.000414034693347,0.000454969582241,0.000933335504681,0.001501336234311,0.00257502977786,0.003523416710645
346,0.00039683950888,0.000438875433989,0.000951951830317,0.001504575006167,0.002622463089228,0.003485900123417
347,0.00039805175184,0.000445767503139,0.000947609468094,0.001490032849709,0.002527151542778,0.003384141934663
348,0.00039862057132,0.000440750634298,0.00094460469029,0.001489570329214,0.002602654721588,0.003509139703214
349,0.000399298392205,0.000440558887832,0.000942409788921,0.001460054711501,0.002534135691325,0.003426330688596
350,0.000395042169156,0.000435419849772,0.000944522861143,0.001485982901479,0.002551107066125,0.003438919781894
351,0.000403024119884,0.000450405112095,0.000937830806772,0.001509116907666,0.002586538073421,0.00340978570357
352,0.000406186639207,0.000451173676178,0.000936493121708,0.001502380157635,0.002506947276245,0.003442359891534
353,0.000396954432285,0.000440222721174,0.000934292015682,0.001481505022695,0.002564372491464,0.003498825191706
354,0.000396717973426,0.000434495963342,0.000948640799874,0.00148342319789,0.002566115929311,0.003505848079175
355,0.000402844953692,0.000446314551961,0.000931101370872,0.001483662894492,0.002539651643982,0.003439934006333
356,0.000393222677056,0.000437549205404,0.000935260920537,0.001484662732109,0.002532385131841,0.003436882754415
357,0.000407860734935,0.000446313035488,0.000934854917497,0.001480932568386,0.00257587949795,0.003429034273326
358,0.000397269261784,0.000443172140513,0.000947241605632,0.001516556135193,0.002565471498668,0.003414984951168
359,0.000391130621669,0.000430874470621,0.000924964216931,0.001483110154296,0.002732916667809,0.003660979160666
360,0.000397689641733,0.000440032424312,0.000931731572664,0.001506578585381,0.002560654422517,0.003502542319149
361,0.000392313033622,0.000438696940057,0.000942956335035,0.001462608888497,0.002708945846433,0.003484208007157
362,0.000391489884909,0.000437399351131,0.000932707306329,0.001472250852982,0.002624165650085,0.003618705910444
363,0.000390956130065,0.000432154825423,0.00092642303521,0.001472503999621,0.00259039707606,0.003411609183252
364,0.000395974650358,0.000434197874647,0.000931573661437,0.00146267420842,0.002586051269745,0.003548932953179
365,0.000395482786496,0.00044264858868,0.000932434861693,0.001471753657361,0.002572237774854,0.003444248083979
366,0.000388578082155,0.000425057379156,0.000919274055916,0.00147474152036,0.002567010663698,0.003462773989141
367,0.000406213778444,0.000444907366671,0.000930595104997,0.001477371961003,0.002619313874965,0.003571569047123
368,0.000405646522654,0.000449008739833,0.000917560957972,0.001450700353521,0.002631640546893,0.003583308915049
369,0.000396537137621,0.000439491635002,0.000941513097121,0.001490906897063,0.002545605106403,0.003399842342734
370,0.000395784529236,0.000436129431427,0.000913383279782,0.001433724597593,0.002690281946212,0.003572351680696
371,0.000387049521289,0.00043259350732,0.000911722334019,0.001457016255086,0.002590459716072,0.003383994217217
372,0.000398634861534,0.000436959355418,0.000920638717338,0.001446776329105,0.002600486379613,0.003401546610147
373,0.000392652920975,0.000437083605491,0.000925501309915,0.001458955532188,0.002593815533072,0.003507480382174
374,0.000392955001723,0.00043482539719,0.000926050176161,0.001454189763342,0.00261545300285,0.003588463462889
375,0.000392479020699,0.00043255623756,0.000915389701724,0.001467583993201,0.002948906453575,0.003925950703025
376,0.000394293640461,0.000439939331263,0.000933155114349,0.00148884043321,0.00252572226959,0.003464173071831
377,0.000394895571129,0.000439709932264,0.000917298411868,0.001468781765054,0.002639081240942,0.003544522105902
378,0.000399133901112,0.000443744329456,0.000910658014442,0.001474884115532,0.002555813089386,0.003408201580495
379,0.000391948565437,0.000431501389295,0.000928101366407,0.0014534717381,0.002535695653409,0.003419758459926
380,0.000388155550168,0.000427727023512,0.000919895025943,0.001453933279713,0.002527733128518,0.003486889310181
381,0.000388493582451,0.000433195883408,0.000909791561071,0.001423140087724,0.002555678311735,0.003460581289232
382,0.000387758031146,0.000431171783339,0.00090826401398,0.001448419611156,0.002576617157832,0.003390476377308
383,0.000395789497066,0.000431788711064,0.000912397365624,0.001435710004841,0.002575692489992,0.003424397873133
384,0.000385638276674,0.000427986848727,0.000910305897312,0.001430839463323,0.002506654357786,0.003392655881494
385,0.000385670686886,0.000424581370689,0.00091588273067,0.001456886147584,0.002511906918883,0.003440925300866
386,0.000391777670352,0.00043264732752,0.000907740224029,0.001460404279083,0.002555855726823,0.00351015041694
387,0.000392256931805,0.000429873143882,0.000908707531438,0.001456860949844,0.002557375496502,0.003433388159424
388,0.000386649932216,0.000427377753332,0.000915650360348,0.00145535006548,0.002542395629734,0.003477514728159
389,0.000382413635869,0.00042219277136,0.000929413286348,0.001412767315904,0.002547682927549,0.003378077594936
390,0.000385684885985,0.000429867172986,0.000894488978096,0.001441861018787,0.002591491763666,0.003476507133991
391,0.000383757184632,0.000420851432718,0.00090076675353,0.001431618285055,0.002616097741822,0.003418650050461
392,0.000385263036905,0.000421025131084,0.000910025170839,0.001423934178924,0.002589459700137,0.003539604929835
393,0.000392287825203,0.000435145084001,0.000932955532935,0.001477210576336,0.002600128399953,0.003535768667609
394,0.000387831605909,0.000430239105225,0.000893728566232,0.001442713979259,0.002882931260144,0.003911583819985
395,0.000385534597219,0.000424882907327,0.000908038688761,0.001460970082258,0.002597631378472,0.00347305778563
396,0.000381830526733,0.000418057553191,0.000912565220106,0.001396504678329,0.002541551265741,0.003434046728909
397,0.000398056472621,0.000444254607521,0.000903779575436,0.001421835339566,0.002515777674069,0.00347264438197
398,0.000384930833895,0.000421387378965,0.000907741893248,0.001435462398951,0.002547901888068,0.003425449171662
399,0.000384553801082,0.000425600335933,0.000893970485611,0.001401263707007,0.00253354594335,0.003362653442472
400,0.000385045239919,0.000428418463562,0.000913882475905,0.001404044846321,0.002590731258069,0.003560356582701
401,0.000387978291822,0.000425919234566,0.000886558607407,0.001409651233628,0.00272170224761,0.003716151640564
402,0.000386250048814,0.00042683391571,0.000890735572328,0.001399436601624,0.002521282262603,0.003375909555703
403,0.000381406663607,0.000422850480489,0.000907162472626,0.00142708200415,0.002567258495713,0.003497496861964
404,0.000381878263814,0.000424590959027,0.000913630272986,0.001462178366507,0.002518050721039,0.003450765689462
405,0.00038141932978,0.000422427271307,0.000898283724611,0.001432671010246,0.002596821872021,0.003567564480007
406,0.000383386888728,0.000431284248736,0.000907988592962,0.001425853926937,0.002558136726543,0.003485863186419
407,0.000378562723566,0.000419530973025,0.000882784220907,0.001403700361773,0.002500557532037,0.003388785585761
408,0.000379573850272,0.000421113208681,0.000901878543198,0.001408202366903,0.002557457985977,0.003421204087138
409,0.000386576120214,0.000428256319277,0.000894200883557,0.001415348871549,0.002500583311419,0.003360754938424
410,0.000392044133724,0.000429468709603,0.000897231331613,0.00140947987549,0.002528474888951,0.003475637083501
411,0.000381973892854,0.000423656581715,0.000908868718044,0.001416591041411,0.002504632642741,0.003345934225619
412,0.000382651604557,0.000421056335978,0.000899508128874,0.001413420156638,0.002561297136048,0.003416230698675
413,0.000393333584132,0.000438017884828,0.000887129847457,0.001427418793738,0.002528829366838,0.003331439207494
414,0.000383487935768,0.000421850680187,0.000886725369075,0.001424529131191,0.002525409220283,0.003365625441074
415,0.000384379875629,0.000422462785989,0.000900963098266,0.001439642712971,0.002478219780078,0.00338095498085
416,0.000379922215951,0.000421789461002,0.000898907079134,0.001436424744874,0.002538149258494,0.00336685250327
417,0.000378275994863,0.000422734883148,0.000896610659651,0.00142481555591,0.002751684781536,0.003476838736236
418,0.000381411853184,0.00042520050332,0.000881022659606,0.001389979236076,0.002530465868736,0.003420738470554
419,0.000375067564069,0.000413668876328,0.000898557953247,0.001430908034245,0.00250275781999,0.003395441567898
420,0.00037715261948,0.000415071299393,0.000875503273722,0.001396781428158,0.002554998131841,0.003487602753937
421,0.000378176728139,0.000415835474618,0.000907327688258,0.001418443990002,0.002589575830971,0.00345393204242
422,0.000379266296358,0.000419877114054,0.000878065106376,0.001397733900075,0.00251926771986,0.003393644410372
423,0.000379997742052,0.000425549226627,0.000886157627693,0.001389663714791,0.002523423167939,0.003395797841996
424,0.000379813158947,0.000420021283254,0.000888533906866,0.001431182856609,0.002519132572661,0.003451645863056
425,0.000384525564779,0.000422883478366,0.000884184438466,0.001380797214061,0.002491884657865,0.003329859948903
426,0.00037628745269,0.000414544539247,0.000900152458209,0.001427298037211,0.002538321229815,0.003425385367125
427,0.000375486032168,0.000415603792854,0.000876427947544,0.001409306083992,0.002514954235901,0.003406122546643
428,0.00037941519587,0.000415777589567,0.000881050044857,0.001389104695867,0.002577866697063,0.003553383680433
429,0.000375476897384,0.000418197953887,0.000880735959485,0.00144519306086,0.002663554342836,0.003558740328252
430,0.000378681885389,0.000419106352702,0.000882400655291,0.001408332605908,0.002589305487275,0.003570787077397
431,0.000374802064492,0.000419471271895,0.000879644599702,0.001380910647474,0.002598592666785,0.003457024496794
432,0.000376309156915,0.00042042943649,0.000880150923609,0.001408136613915,0.002554216485098,0.003466363985837
433,0.000376061941156,0.000415606043395,0.000883694082706,0.001379084177315,0.002640620129431,0.003433513100445
434,0.000376662069683,0.000418081682548,0.000879633428425,0.001407805191726,0.00254246585543,0.003451642271131
435,0.000372524639188,0.000411279923655,0.000870876984588,0.001368358373021,0.002576229620477,0.003436211851984
436,0.000373777960955,0.000416989557818,0.00089244660137,0.00140395470125,0.002515469062577,0.003350002144277
437,0.000385064069368,0.000428484217823,0.000876563806977,0.001377296225727,0.002571893652901,0.003409475880861
438,0.000375374205162,0.000417831524368,0.000863289805067,0.001377022650962,0.002563376051808,0.003488526854664
439,0.000390400821809,0.000425738830678,0.000868981066263,0.001405190848745,0.002526379991819,0.00345067839697
440,0.000372540103799,0.000412389835529,0.000877290715981,0.001409449645753,0.003215180577586,0.003983404035121
441,0.000390247657243,0.000434485663008,0.000868013944456,0.001368859030927,0.002666138205801,0.003515473218262
442,0.00037533152358,0.000417238046695,0.000886171888912,0.00139130311124,0.002536289337153,0.003365227892995
443,0.000371722442346,0.000415577831026,0.000860952917486,0.001393674971287,0.002523649326588,0.003428347944468
444,0.000370294940316,0.000415249264799,0.000869206235744,0.001392533827449,0.002590316625933,0.003360015211254
445,0.000376475769592,0.000418169797212,0.000869172636668,0.001403809935227,0.00254291922152,0.003362548561394
446,0.00037645294598,0.000418699038308,0.000867822306769,0.001416384028271,0.002610969141622,0.003593885260075
447,0.000375416282564,0.000421931715123,0.000871838052881,0.001392718612403,0.002563793770969,0.003429481435567
448,0.000379361836209,0.000418614403997,0.000878554356802,0.001434772075092,0.00249368923381,0.003386753550917
449,0.000375697282484,0.000419013342075,0.000873090737934,0.001369775290911,0.002551946381604,0.003497185758501
450,0.00038682603181,0.000430151917227,0.000866835539602,0.001388714928428,0.002577952148517,0.003464584491402
451,0.000370746856897,0.000406038241554,0.000858043301271,0.001393382007753,0.002547052849581,0.003371517081559
452,0.00037664827304,0.000420135220885,0.000862684738243,0.001401138027261,0.002579405587415,0.003539236005396
453,0.000373184950215,0.000417569910828,0.000860982386871,0.00137548985978,0.002552037952468,0.003337132129818
454,0.000378935273954,0.000421297791321,0.000877118311346,0.001381542480489,0.0024965743009,0.003420179922134
455,0.000370562528819,0.000415992179234,0.000865271068509,0.001360542224348,0.002486081578583,0.003327273838967
456,0.000369688858402,0.000412180592958,0.000864310985038,0.001368800163145,0.002559290768454,0.00351728143394
457,0.000368843929904,0.000407981701754,0.000872845157132,0.001411638060398,0.002622800729672,0.003555217129737
458,0.000366613163582,0.000411690429319,0.000856604471037,0.001368672081083,0.00252853655604,0.003458359183371
459,0.000365634587873,0.000408391725272,0.000872252532591,0.001400498388087,0.002584670518215,0.003516810087115
460,0.000373769189138,0.000418071634881,0.000880454302931,0.00139427600118,0.002503599192699,0.0033927454032
461,0.000364607654512,0.000407254899945,0.000857477646528,0.001376775505456,0.002505666561052,0.003365111615509
462,0.000369535772099,0.000411708976515,0.000873939590073,0.001381312100589,0.002501159937928,0.003388824290037
463,0.000373786925897,0.000419154372159,0.000877877519052,0.001397073676437,0.002584294123203,0.003474460177124
464,0.000370870571428,0.000421820056718,0.000862339046701,0.001367867904281,0.002521118756508,0.003343983563036
465,0.000368646590194,0.000413571497984,0.00086920307082,0.001361325138931,0.002521111286928,0.003324908643961
466,0.000371688592341,0.000415037355013,0.000867123326514,0.001375667748041,0.003493275873611,0.004585910589993
467,0.000372085558623,0.00041611161055,0.000874356186907,0.001387254995604,0.002694460484385,0.003626493486762
468,0.000367624588714,0.000411035799421,0.000864083669086,0.001381219343158,0.002620081560065,0.003534683892131
469,0.000369850912473,0.000414747793041,0.000870930849388,0.001397667259661,0.002716042159249,0.003652151067555
470,0.00036979712313,0.000413320583943,0.000861893105217,0.001375448970807,0.002531619233266,0.003444209410995
471,0.000368244582166,0.000417366909515,0.000853002438342,0.001355989862606,0.002568587419639,0.003491418681294
472,0.000364741419535,0.000412448738515,0.000855843718495,0.001343980633964,0.002634760152052,0.003413252814114
473,0.00037629101472,0.000423092452809,0.000849052534894,0.001355564334306,0.00250934544305,0.003413137084246
474,0.000371616124765,0.00041834380459,0.000866287145681,0.001368319757407,0.002608557260906,0.00356197077781
475,0.000374502238352,0.000412493321858,0.00085380869307,0.00135728047428,0.00253443874158,0.003368078954518
476,0.000367225927953,0.000414714549854,0.000861011067385,0.001360523111249,0.00258691648903,0.003446839125454
477,0.000367980050234,0.000415915950015,0.000850648273859,0.001354412102203,0.002590783267841,0.003410270634294
478,0.000364590237911,0.000409009085502,0.000863785974267,0.001372554616754,0.00255439438584,0.003443346701562
479,0.000367279309779,0.000411325686798,0.000886466893243,0.001438531093299,0.002519307261954,0.003368399679661
480,0.000361523333937,0.000404545685556,0.000866571044632,0.001395609864344,0.002568830671286,0.003495657233894
481,0.000372854799125,0.000418909030687,0.000859387968253,0.001361598984773,0.002533156736195,0.003396788057685
482,0.000370254101604,0.000407557558268,0.000856411818229,0.001375734055415,0.002497097395733,0.0034074450396
483,0.000362455480577,0.000411831909232,0.000851388987092,0.001342874726156,0.002543815563495,0.003371695497632
484,0.00036459678961,0.000413218303677,0.000867737562541,0.001353099309777,0.00259427043808,0.003587788435072
485,0.000361437448083,0.000403232052084,0.000848549113588,0.001353210484609,0.002516863250236,0.003360028615594
486,0.000365057508772,0.000406466014963,0.000848602477916,0.001340428882713,0.002532980713745,0.003428460772336
487,0.000362871839913,0.000408554228581,0.000850929246429,0.001324183950325,0.002497429918746,0.003329733496159
488,0.000363592721367,0.000406084743515,0.000852439600747,0.001363910676849,0.002498746331905,0.003307254808396
489,0.000359110880612,0.000399508460704,0.000848622981252,0.001338297479972,0.002655884501711,0.003607474203408
490,0.000365490400853,0.000410990082659,0.000839181690518,0.001338657299926,0.002559655621772,0.003408159310371
491,0.00036355299217,0.000406804655679,0.000843436291669,0.001345549426725,0.002534609281768,0.003448164777458
492,0.000359197271864,0.000398190677818,0.000851906096294,0.001345738896231,0.002461646744981,0.00335132830441
493,0.000364923304723,0.000409260307811,0.00083711299739,0.00135615053388,0.002526169196392,0.003428710978478
494,0.00036233659607,0.000405745230801,0.000844992010999,0.00135650671646,0.002478981943925,0.003356824489683
495,0.000360015809163,0.000405751430057,0.000848210540248,0.001344037682315,0.002569802999869,0.003380637764931
496,0.000364021490297,0.000409379964694,0.000851078758927,0.001332664534822,0.002497795560956,0.00339005330205
497,0.000359634803391,0.00041110593183,0.000844116345069,0.001381575942909,0.002685606899733,0.003503757558763
498,0.000358791781372,0.000396993568912,0.000865267547054,0.001380821478615,0.002511431014041,0.003385400786251
499,0.000360467491082,0.000397677261196,0.000843743845945,0.001338717722396,0.002494050322101,0.003360327205062
500,0.000366223869224,0.000408649633825,0.000853000566053,0.001329339213545,0.00255845677567,0.003527126323432


==> figures/long_plots/norb_long.csv <==
Epoch,GON Train,GON Test,AE Train,AE Test,Tied Train,Tied Test
1,0.003066004665009,0.003241079403432,0.002447406293681,0.003003491178048,0.002720373700538,0.003436316245201
2,0.002115122894584,0.002208806151072,0.00194565140121,0.002568665898056,0.001848783765962,0.002471480301961
3,0.001667097302943,0.001696336735423,0.001588160571705,0.002277805625636,0.00179429599565,0.002438927790219
4,0.001390408319613,0.00147701719542,0.001424829108648,0.002100035006421,0.001510446819749,0.002251289470941
5,0.001239865156381,0.00128658962825,0.001405884256173,0.002093252087413,0.001377883928966,0.002102008156302
6,0.001122100138136,0.001189199855605,0.001191081069359,0.001931811603558,0.001253629184746,0.002031630506363
7,0.00108540272436,0.001161583527787,0.001197190758452,0.001839960325025,0.00116631728802,0.001896431743984
8,0.000996871036746,0.001056645332755,0.001064662142722,0.001800803604877,0.001114238916682,0.001829837977679
9,0.00089131202566,0.000980819148546,0.001077257821762,0.001728964822146,0.001053312620409,0.001790004067464
10,0.00085703613296,0.000945820540435,0.000945189392347,0.001637794494486,0.001074985659417,0.001860495796389
11,0.000904564149429,0.000975107849737,0.000929426397098,0.0016128572677,0.001082821185375,0.001707063317165
12,0.000772237883662,0.000866286761488,0.000985328098571,0.001682492483156,0.000972028913134,0.001764447390037
13,0.000732723928283,0.000818485730029,0.000827555064478,0.001500981175066,0.00095769884151,0.001647864035656
14,0.000783427526624,0.000870150364562,0.000826860345052,0.001512156547538,0.000951142806134,0.001704414796176
15,0.000708414112206,0.000810217253438,0.000813233788478,0.001495036069612,0.000896581815203,0.001588683118239
16,0.000627089549189,0.000724030717079,0.000743501719547,0.001418930665534,0.000933257396728,0.001684776875727
17,0.000628960731721,0.000722555391789,0.000740934940715,0.00140744934351,0.000939338615436,0.001708113378845
18,0.000821202916827,0.000922825485018,0.000716006155637,0.00138174538988,0.000955769217558,0.001697116471988
19,0.000578251713369,0.000671203261847,0.000678512418188,0.001340867991806,0.000818653155335,0.001564191176859
20,0.000562870685153,0.000653162927965,0.000669192033555,0.001339433958712,0.00087113996776,0.001653170712721
21,0.000624805201543,0.000700376991742,0.000656034491866,0.001306595979527,0.000863926872849,0.001591315289668
22,0.000543876945955,0.000647887844543,0.000675299183369,0.001311541152409,0.000826194124151,0.001599258077523
23,0.000526970037539,0.000625839927042,0.00061684764021,0.001268329327435,0.000824687403834,0.001572867372694
24,0.000554658245715,0.000661820085995,0.00062842930784,0.001291137227791,0.000781661133587,0.001574179464951
25,0.000499391164056,0.00060072201433,0.000620617640329,0.001268469881252,0.000791046860199,0.001524201849621
26,0.000481397292161,0.000580281821106,0.000588449005437,0.001237819081183,0.000770272318458,0.001442205736513
27,0.000528369792603,0.000595577163258,0.000583651556876,0.001229829378324,0.000764289989592,0.001507591080158
28,0.000496206778483,0.000566073621445,0.000592494461853,0.001235182759044,0.000725609082729,0.001461831414593
29,0.000430812883457,0.000524726153199,0.000572652516922,0.001189767681126,0.000727753152643,0.001495263430696
30,0.000466481303579,0.000563937916953,0.000569777011594,0.001185831449164,0.000726864640199,0.001406883963694
31,0.000410399785191,0.000499107464851,0.000538384879882,0.001159580162112,0.001255844243162,0.002064907134706
32,0.000419910368874,0.000521621074098,0.00054402754919,0.001167484826462,0.000820473372312,0.001582832259333
33,0.000398645176612,0.000497774800766,0.000542634145382,0.0011699512011,0.000765903288108,0.001492813118377
34,0.000400801117325,0.000479937163507,0.000545245124875,0.001149639787129,0.000725219376316,0.001490241039732
35,0.000386413957669,0.000478292747095,0.000531867652124,0.001160579589751,0.000760094250711,0.001502263219701
36,0.000384609551732,0.000470464294168,0.000522939795076,0.001143210109739,0.000710279643009,0.001415291658675
37,0.000373921948993,0.000463370964192,0.000529702171068,0.001142324692428,0.000719424301965,0.001431419325824
38,0.00038197827798,0.000478560067378,0.000548777797404,0.001133593709064,0.000691258232636,0.001421053295844
39,0.000385503430047,0.000460520072307,0.000525542841218,0.001115430909163,0.000696432508122,0.001423223336867
40,0.000401037574608,0.000483572232933,0.000487934491634,0.00109578074079,0.000672907059583,0.001422023318857
41,0.000352333269869,0.000440276518048,0.000487486975554,0.001117876381249,0.000709216472493,0.001491038299764
42,0.000342676567226,0.000436797241044,0.000477283676283,0.00108566848587,0.000782310544502,0.001535310430238
43,0.000346310334558,0.000432201231199,0.000532764267258,0.001158817667953,0.000775357965522,0.001519697151308
44,0.000331207513047,0.000423096884214,0.00047104690452,0.001072914957801,0.000733514930076,0.00141314877659
45,0.000364298616496,0.000435576539749,0.000466851272176,0.001054880499312,0.000674915675595,0.001387157183459
46,0.00034494952165,0.00042503798116,0.000505931697682,0.001109475259588,0.000704589994804,0.001401889122708
47,0.000332586166685,0.000415022381267,0.000467786209725,0.001057415923921,0.000669798146983,0.001359013601881
48,0.000330331010002,0.000412823081653,0.000464889428589,0.001056339690849,0.000708116067002,0.001446783491851
49,0.000319839059778,0.000397690363835,0.000441125014571,0.001014854563783,0.000674582633301,0.001415521919405
50,0.000322212625607,0.000404361703696,0.000454435624372,0.001064916065931,0.000639196502959,0.00135311474558
51,0.000330053433151,0.000417822931094,0.000448244907437,0.001045192822879,0.000670043429132,0.001393031018054
52,0.000321362006493,0.000395367062333,0.000470664961166,0.001061932173623,0.00062473109725,0.001353786249258
53,0.000307224097431,0.000387611455809,0.000434038221462,0.001049191446595,0.000663466420525,0.001444992998197
54,0.0002990682642,0.000386856645518,0.00042656388655,0.001008321614684,0.000645911945969,0.001337085421784
55,0.000305805531299,0.000377888111436,0.000437471295853,0.001033770174116,0.000645458681179,0.001415758549462
56,0.000292679549314,0.000363935438529,0.000421229292719,0.001006623033686,0.000632862232457,0.001365209680085
57,0.000295302569416,0.000384284288717,0.000419774469408,0.000993218930261,0.000646254874156,0.001422182604663
58,0.000291224766548,0.000371575937884,0.000415574466942,0.000987891208282,0.000637496037757,0.001393512481203
59,0.000302877603175,0.00038918270386,0.000425916684926,0.001018157016405,0.000644058049676,0.001399075388755
60,0.000296497010557,0.000371551725414,0.000422262808585,0.000982131401207,0.000620774111228,0.001350927313621
61,0.000281703659983,0.000363943712947,0.000414041436561,0.001020466335816,0.000608627371904,0.001301817659216
62,0.00028357618038,0.000357316936819,0.00040246345181,0.000991815581377,0.000681588072847,0.001485204120922
63,0.000277068641251,0.000354967100034,0.000415225429222,0.001003366225659,0.000614959756986,0.001316687188728
64,0.000287944746291,0.000367563621174,0.000417458192977,0.001000324003695,0.000629183476438,0.001331870084659
65,0.000292341851125,0.000366051475395,0.000404933069424,0.000980817737292,0.000758085910829,0.001375843778103
66,0.000281259540599,0.000346669867671,0.00039860428203,0.000977261651081,0.000660712254011,0.001307562126475
67,0.000272740978588,0.000351558873174,0.000390585913035,0.000967301070465,0.000596682943419,0.001341330827513
68,0.000274953672436,0.000352979323601,0.000418441655414,0.00100094946932,0.000609969073953,0.001279706025052
69,0.000262442046418,0.000352924122449,0.000401086466389,0.000975696673187,0.000601317769217,0.001315006968784
70,0.000274895203095,0.000336845462209,0.000398498470988,0.0009672631989,0.000614806490111,0.001297838523401
71,0.000266963119045,0.000346501636239,0.000392213679659,0.000982078168431,0.000622538237051,0.001392472765635
72,0.000278317982622,0.000362707291851,0.000378979031215,0.00094077611863,0.000675000421887,0.001330411008084
73,0.000257987329069,0.000332826130445,0.000373295096774,0.000951808143975,0.000577610950906,0.001270947023544
74,0.000259990012944,0.000327592878928,0.000375017002056,0.000961417817506,0.000582432796261,0.001318368841875
75,0.00025287917955,0.000337709029744,0.000386460428473,0.000977537641359,0.000587984342329,0.001336594280488
76,0.000255452313196,0.00032170776661,0.000369659250879,0.000961173681318,0.000622288822235,0.001401459457038
77,0.000246914990693,0.000325542215072,0.000387774677714,0.000986803063435,0.000582674053611,0.001308242807034
78,0.000259147042633,0.000353347013586,0.000380440918752,0.000965063263041,0.000605723076383,0.001289118759702
79,0.000274674091459,0.000373684417475,0.000379396243106,0.000956533471281,0.000575504265007,0.001283187685734
80,0.000250507305873,0.000331710484665,0.000360523867229,0.000923021565411,0.000600004498444,0.001337597165812
81,0.000258302488029,0.000358014519757,0.000358615845392,0.000930993743646,0.000582113585458,0.001257861891394
82,0.000249838479622,0.000324530251882,0.000364599405548,0.000957417964673,0.000581217874004,0.001265656640753
83,0.000247698286596,0.000334306998143,0.000376646414521,0.000933042267802,0.0005718252935,0.001294806025148
84,0.000242928483714,0.000322541393322,0.00036704493901,0.000954629177635,0.000593792454478,0.001266284497692
85,0.000234681995583,0.000309240554863,0.000353845984099,0.000924357300789,0.000614564945843,0.001365803802413
86,0.000255157421324,0.000333747753347,0.000350876555181,0.000927940390404,0.003850632592185,0.004029023768495
87,0.000252925497719,0.000320099926608,0.000347241224489,0.000902311572791,0.001379724519151,0.001885191909586
88,0.000232567920823,0.000313132967993,0.000372272059792,0.000912411590969,0.001027142026542,0.001646845125988
89,0.000238635872017,0.000303411190657,0.000348083332944,0.000907058518898,0.001211491735487,0.002049032625275
90,0.000233036777979,0.000320201603999,0.000348343489826,0.00091295801113,0.000783155873694,0.001521727653305
91,0.00025572962885,0.000348116904286,0.000346829219642,0.000916719083286,0.000755788819575,0.001438775036154
92,0.000225563558339,0.000304686186125,0.00033739405918,0.000913105151691,0.000689981463749,0.001403225362416
93,0.00023043392514,0.00029667903993,0.000350478129552,0.000906127542104,0.000827905479205,0.00149343368398
94,0.000226446810351,0.000296670933517,0.000337307924072,0.000895079645617,0.000647019331876,0.00135501332353
95,0.000223517719155,0.000299968930989,0.000339274214516,0.00092019208682,0.00064680586179,0.001385554851669
96,0.00022582312431,0.000304553312975,0.00034104610006,0.000917250999267,0.000720038894361,0.001345422961098
97,0.000219000285806,0.000285584122046,0.000333373195151,0.000916512145722,0.000661196828688,0.001324338926244
98,0.000222674933381,0.000288352843972,0.000331079167656,0.000890113489178,0.000638560108752,0.001294627502223
99,0.000238503595812,0.000317723278968,0.000337538004983,0.000897590124115,0.000618707409431,0.001308933554922
100,0.000221428814514,0.0002922633052,0.000329467280749,0.000898767581129,0.000602312197529,0.001276703367849
101,0.00021667971923,0.000284893138051,0.000331884520552,0.000899140163087,0.000694467379211,0.001369466357769
102,0.000223660417574,0.000280030298515,0.000328892772656,0.000870996504333,0.000721488911946,0.001350522860482
103,0.000212559834367,0.000290833341141,0.000318914101566,0.000883434094407,0.000600561224463,0.001337493879475
104,0.000237811648185,0.000284526974026,0.000326487303746,0.0008951960526,0.00064783111023,0.001384165342974
105,0.000223529505124,0.000294611795229,0.000323422407966,0.000887928125493,0.000594519033785,0.001270488811208
106,0.000217553040785,0.00028324885507,0.000327304259579,0.00087681135965,0.000621627683305,0.00128654011759
107,0.000223024958551,0.000279292762462,0.000332142328444,0.000903165471051,0.000574407313362,0.001300961500199
108,0.000255396024788,0.000304938562391,0.00032103671214,0.000898258312847,0.000583577573533,0.00130602352965
109,0.000223794124933,0.000294590363314,0.000324482480985,0.000887864851505,0.000592876078088,0.001294756103844
110,0.000232977725521,0.000300654482016,0.000332050848888,0.000903170553831,0.000630100992654,0.001326408171681
111,0.000225416174323,0.000307930601131,0.000323887765072,0.000889680864885,0.000591845705266,0.001340782738036
112,0.000215324764916,0.000277137917415,0.000321101201416,0.000878275084895,0.00057843298109,0.001223931618556
113,0.000227443717459,0.000284686461714,0.000312445382552,0.000876532017067,0.000566120819139,0.001276199287934
114,0.000209019853019,0.000271087274235,0.000315228535451,0.00088816148228,0.000609719360816,0.001404369506264
115,0.00021150900109,0.000281686448512,0.000317359128555,0.000885283167021,0.000601435336572,0.00132276738051
116,0.000206801980131,0.000276602626718,0.000321011628476,0.000874955928338,0.000583982046113,0.00123502787536
117,0.000210671602066,0.000276041050473,0.00032172851989,0.000884262797255,0.000666303847669,0.0013944449993
118,0.0002112696465,0.000279002551247,0.000310563048993,0.000883448121243,0.000613017984313,0.001363164366093
119,0.000204634762062,0.000267778072011,0.000311531460469,0.000864126455145,0.000576112009297,0.001313839573643
120,0.000210602395026,0.000267125342943,0.000312546543116,0.000875013419612,0.000550719094501,0.001262367027543
121,0.000203482566843,0.000274842923657,0.000301532993221,0.00085305359112,0.000567159158093,0.001270285511865
122,0.000205191850337,0.000264019831901,0.000320761497612,0.000891945953788,0.000860623935469,0.001633327301427
123,0.000204487640483,0.000274960489262,0.00031258953383,0.000863414901099,0.000629113201635,0.001342920494139
124,0.000205729893572,0.000280463290231,0.000307962576984,0.000877891860756,0.000586702690283,0.00131786103575
125,0.000206393255831,0.000275002920908,0.000310856958221,0.000868316106364,0.000579313548807,0.001273612443879
126,0.000212643010089,0.000280548951094,0.000305352780156,0.000854452568108,0.000570241389078,0.001269201764937
127,0.000204358167732,0.000264078897116,0.000317955029265,0.000859990076836,0.000560815402569,0.001281248563671
128,0.000198714094636,0.000260752995212,0.00029946581054,0.00084486462828,0.000553632009393,0.001246560074757
129,0.000198597270095,0.000269043079516,0.00029538285534,0.000852196763914,0.000567526945599,0.001275371658604
130,0.000201739569507,0.000275037336614,0.000301623496375,0.000868721043273,0.000574705812643,0.001266037216506
131,0.00021460530534,0.000291968891675,0.000290514038705,0.000847259576066,0.000576266997318,0.001284000651409
132,0.00020302524164,0.000275680800376,0.000295468837844,0.000849440507511,0.000569775228172,0.001262401211279
133,0.000199516493173,0.000268117006118,0.000303022806124,0.000867658400211,0.000556915844637,0.001272352673669
134,0.000194529035637,0.000253587042234,0.000290978605687,0.000840757187732,0.000564022194958,0.00129552379193
135,0.000195336087704,0.000259438961133,0.000294501338701,0.000849075693313,0.000584553239202,0.001208192699554
136,0.000195532765983,0.000260699874714,0.000301907075258,0.000850851840815,0.000571726574562,0.001217608690078
137,0.000200313968805,0.000283473191089,0.000287051582134,0.000862970858358,0.000546642391197,0.001218382609288
138,0.00019145557224,0.000261611186426,0.000301084236478,0.000872580140116,0.000560098200157,0.001270198926575
139,0.00018771914245,0.000255204329072,0.000291184142064,0.000863721774976,0.000534457680626,0.001196902650773
140,0.000188191598514,0.00025481188185,0.000288019588938,0.000835809378038,0.000624502232699,0.00127883183722
141,0.000187942374717,0.000251852039867,0.000288168656549,0.000863177193353,0.000568727113147,0.001314273020214
142,0.000188823062256,0.000260835414754,0.000293840818254,0.000846705964296,0.000549753250692,0.001250170572544
143,0.000186301332059,0.000252330012441,0.000296397382545,0.000860076175191,0.000537280628262,0.001230781824259
144,0.000197999499256,0.00027212320099,0.000290877790093,0.000848665188136,0.000542362298253,0.001188339398553
145,0.000194872870482,0.000259838506422,0.000283623501363,0.00085291739519,0.000565473643178,0.001301042443302
146,0.000183194970617,0.000246748422745,0.000299379858354,0.000864443174597,0.000578588678362,0.00120837911584
147,0.000192634113839,0.000254089712369,0.000280433218097,0.000846455629145,0.000565706474032,0.001317315441422
148,0.000182226884879,0.000245042545242,0.000284193760536,0.000821438240806,0.000563125578953,0.001276253348009
149,0.0001906714965,0.000265095871991,0.000281901723758,0.000832790981113,0.000532306252553,0.001262936158654
150,0.000194591646688,0.000267327476924,0.00027435866018,0.000828093593747,0.000545454835577,0.00126054333293
151,0.00018260621184,0.000240405020153,0.000277954951508,0.000824791431182,0.000554965553545,0.001297738332581
152,0.000237472198584,0.000295152050877,0.000279293264172,0.000833354258944,0.000527900819343,0.001212313151976
153,0.000194148127998,0.000245068649612,0.00028282495659,0.000839063395661,0.000551969939661,0.001257394110504
154,0.000185158603842,0.000253559682617,0.000279528031129,0.000842431561529,0.00054955405735,0.001295127850265
155,0.000180441722482,0.000248467024668,0.000284402408897,0.000827197468624,0.000521768395235,0.001221719409872
156,0.000178818482737,0.000236623954174,0.000283786853683,0.000836963226012,0.000524109916976,0.001237355753676
157,0.000187597917491,0.000243053009136,0.000278702494409,0.000841773564203,0.000529876842667,0.001228240884231
158,0.000186517555528,0.000246430782011,0.000286606998315,0.000830409119656,0.000526334976618,0.001206285612621
159,0.000179906677054,0.000249359653307,0.000280357205498,0.00082453612159,0.000550371927292,0.001269498683623
160,0.000194076930337,0.000269802402316,0.000282562596437,0.000830948922291,0.000547685095822,0.00127588394694
161,0.000191305188056,0.000257032095369,0.000272814359105,0.000827472128452,0.000515818096287,0.00120796583041
162,0.000182231158708,0.000254816423413,0.00028063113447,0.000826755208743,0.000521221283312,0.001210996913628
163,0.000183888207462,0.000247468988765,0.000274963710953,0.000834284187097,0.000516892436924,0.001197948358232
164,0.000192856417335,0.000239068169251,0.000275400254183,0.000829312583327,0.000551359703623,0.00121927161519
165,0.000182215611919,0.000252039255881,0.000277309023814,0.000824488895704,0.000516940009773,0.001189029846022
166,0.00018054675616,0.000249022891924,0.000287352094046,0.000838945596447,0.000518911187297,0.00123055505275
167,0.000184285215185,0.00026495355678,0.000270318429777,0.000822934078184,0.000523727293464,0.001182304320583
168,0.000176801378151,0.000232900479169,0.000276603415102,0.000848678561472,0.000516589086909,0.001205118110043
169,0.000206981967821,0.00025033354604,0.000275518637402,0.000801620097586,0.000526699593364,0.001241675197193
170,0.000179275130461,0.000246040060903,0.000276835404655,0.000821426401754,0.000526861053089,0.001251667327259
171,0.000174337070123,0.000242179123565,0.000270158242254,0.000819099061517,0.00056080640264,0.001221116336844
172,0.000180579298578,0.000252266943344,0.000273726483012,0.000834405295738,0.000540919428722,0.00119961226175
173,0.000175347669364,0.000241702050627,0.000269071195501,0.000823455718116,0.000546845265572,0.001258727086204
174,0.000175952491096,0.00023647006774,0.000275159943635,0.000826616609802,0.000511568272726,0.001191354781416
175,0.000174978554187,0.000236361414551,0.000265701557855,0.000817768175997,0.000511423562837,0.001209010755722
176,0.000193040737592,0.000245703663737,0.00027105727592,0.000845315219267,0.000536420152373,0.001168699726643
177,0.000177139197198,0.000241137629496,0.000260465353653,0.000828036824248,0.000568647539069,0.001228716481216
178,0.000176642286467,0.000227948827324,0.000265445045433,0.000819485707097,0.000564734794031,0.001233093972421
179,0.000172652114205,0.000233509397381,0.000263144527094,0.000814650116705,0.000546589657308,0.001278579277772
180,0.000192168040466,0.000258885505171,0.000263173434804,0.000816197652738,0.000515876113976,0.001230100273354
181,0.00017256311186,0.000231773471079,0.000260403248099,0.000805469921497,0.000511558692243,0.001218292714104
182,0.000180815739299,0.000245854358379,0.000265878126803,0.000821452286891,0.00051082606437,0.001194265348982
183,0.000177782630836,0.00022611823677,0.000285577142181,0.000850580187696,0.000539630307383,0.001193148847171
184,0.000177959552856,0.000244348780175,0.000265807049072,0.000814384380397,0.000667242909448,0.001248468467353
185,0.000185112465018,0.000243221544886,0.000265047756862,0.000826893034921,0.000538747105288,0.00127794889647
186,0.000168125405956,0.000237395388128,0.000257250871439,0.000802581810986,0.000514090593623,0.001192510251316
187,0.000180287420744,0.000257259964552,0.000259470720592,0.000818196537918,0.000518403720617,0.001202877630794
188,0.000168772847914,0.000235144930145,0.000254272744425,0.000813308979905,0.000506111607243,0.001186448827601
189,0.000174461788811,0.000236445741173,0.000277295322737,0.000818260640755,0.000505627703512,0.001179809543724
190,0.000169039975378,0.000233067787974,0.000273416493044,0.000822710491562,0.000520198992521,0.001257234135807
191,0.000169244878758,0.000224638035077,0.000265922876626,0.000794657529207,0.000503855882435,0.001155984586492
192,0.000168738343797,0.000238140351086,0.000254005887346,0.000809998784447,0.000810876976806,0.001473600326102
193,0.000177131285738,0.000239321666735,0.00026091592682,0.00080624550719,0.000642054010098,0.001261642862824
194,0.000169306050676,0.000227600732807,0.000264706924216,0.000803839132938,0.000552360710655,0.00120333285711
195,0.000167091392894,0.000227064464223,0.000256244251913,0.000806398189602,0.000504070866495,0.001219965471319
196,0.000175563480751,0.000253009138566,0.000256385519549,0.000811726987274,0.000511594647254,0.001233362261936
197,0.000169139688532,0.000227306973972,0.000250170892427,0.000794178121838,0.000525611435713,0.001204623690904
198,0.000179091830404,0.000244079724526,0.000259137166359,0.000818288608043,0.000511748265301,0.00117435185256
199,0.000174268648553,0.000243858801121,0.000252316999096,0.000803431691976,0.000517248606708,0.001157192080042
200,0.00017252662114,0.00024496803624,0.000255276200789,0.000807914376669,0.000517570765041,0.001199910334798
201,0.000163950671446,0.000222926104227,0.000248688193157,0.00079908423556,0.000519513178803,0.001231252650841
202,0.000173175479939,0.000220234632145,0.000253406777835,0.000800355658461,0.00052064696804,0.001230862336243
203,0.000166153213174,0.000219703058297,0.000258254112308,0.000817653313017,0.000512280918326,0.001188193900978
204,0.000169333321825,0.000235911623787,0.000255244719677,0.00081267287519,0.000515133067745,0.001182207737229
205,0.000171817353991,0.000231150989373,0.000252010469,0.000810797620173,0.000527525414299,0.001220437302206
206,0.000167874619868,0.0002334672034,0.00024776143606,0.000795258486833,0.000533046899124,0.001191023673226
207,0.000163736548102,0.000225252806738,0.000262293804909,0.000816491395213,0.000501735496647,0.001167573498987
208,0.000162757117325,0.000216509769216,0.000247082610464,0.000805867796378,0.000505591687658,0.001188426803924
209,0.000176120709816,0.000234083137729,0.000259977337008,0.000808830960355,0.000506231308093,0.001163217775733
210,0.000171879601685,0.000230805109211,0.000251418946802,0.000794532613983,0.000527674176092,0.001263311099071
211,0.000171495769614,0.000236158853209,0.000247638659205,0.000800523791029,0.00051021999736,0.001208268510879
212,0.000172210830839,0.000244631826525,0.000247981173326,0.000802729436422,0.00053062443152,0.001166204559605
213,0.000165035036371,0.000217299188234,0.000280470912816,0.000839052534284,0.000504957503513,0.001228897485579
214,0.000162836400751,0.000236228144349,0.000275751269333,0.000821045182542,0.000505985816971,0.001196220153215
215,0.000159952320075,0.000218077680652,0.00025550740699,0.000803251914455,0.000496413860252,0.001151250643951
216,0.000161062741193,0.000223008155427,0.00025859967522,0.000810083271881,0.000510636739559,0.001179489017227
217,0.000162456302593,0.000221452802296,0.000243161373627,0.000804819207075,0.000489767941008,0.001158924489502
218,0.000164021622955,0.000232674608895,0.000253533927675,0.000810743366178,0.000500941937511,0.001221396101738
219,0.000188170001375,0.000269714508511,0.000242172547013,0.000780388416546,0.000520827718186,0.001199049497667
220,0.000167260662839,0.000222583744778,0.000242949838652,0.000782816156158,0.000498734344652,0.00118919489086
221,0.00017286444125,0.000242097965205,0.00024339595297,0.000783149176874,0.000500963453382,0.001179653427088
222,0.000217331209272,0.000283799025368,0.000243672899599,0.000788021634495,0.000520120027912,0.001209986584928
223,0.000158196574469,0.000227924896971,0.000249398646094,0.000800356535836,0.000511254645834,0.001192719059548
224,0.000155675694444,0.000215920637222,0.000259697384425,0.000820733952475,0.000545503355567,0.001265977266467
225,0.000160939627751,0.000215404007882,0.000241413082369,0.000790567194972,0.000490125332606,0.001170360064259
226,0.000158324298382,0.000226311578598,0.000255292750086,0.000815644423309,0.000494841283701,0.001187645919562
227,0.000157971346091,0.000218376365199,0.00024981859597,0.000799645742935,0.000493918065971,0.001173727573384
228,0.000170042872644,0.00024763951107,0.000248855080542,0.000806950305241,0.000512347236791,0.001210991871695
229,0.000157732070264,0.000220804095355,0.000303601649547,0.000845176073293,0.000513549971915,0.001215437208331
230,0.000161568111924,0.00021574972286,0.000250588010154,0.000797052666253,0.000495477976343,0.00118943562986
231,0.000162952762929,0.000211573848158,0.000254163979393,0.000793744059738,0.000494384686884,0.001152006589008
232,0.000153572892391,0.000216674864095,0.000237488097331,0.000777266223963,0.000509443642436,0.001213173061435
233,0.00016428073786,0.000220553789081,0.000246256231362,0.000803728580152,0.000523372850335,0.001162398184195
234,0.000167274382325,0.000235576115988,0.000241648472781,0.00080493559569,0.000518813764335,0.00114777546353
235,0.000157996782839,0.000210709354319,0.000236389819681,0.000789508136246,0.000514015893916,0.001220433235239
236,0.000160814891689,0.000221694585019,0.000242292736239,0.000790127674932,0.000484403340556,0.001175249841183
237,0.000159276373581,0.000223524220908,0.000237482443825,0.000774367426376,0.000494901341043,0.001166412819315
238,0.000159763674582,0.000225687425228,0.000240611319869,0.000782099585119,0.000510399812993,0.001244118104731
239,0.000154405903237,0.000210625208965,0.000248046004405,0.000775395510469,0.00050119097517,0.001151524779163
240,0.000151630958222,0.000217804392851,0.00023238532699,0.000780737227862,0.000534188434761,0.001161022703834
241,0.000152036131886,0.000208207900866,0.000240339870973,0.000789372667962,0.00049482941959,0.001201563761263
242,0.000157086896368,0.000217852883531,0.000229659149064,0.000780004795915,0.00050285350035,0.001164380088199
243,0.000155758220808,0.000217305723592,0.000244212670284,0.000785821002119,0.000497207844461,0.00121457989455
244,0.000159340337814,0.000218907493198,0.000240010300879,0.000793585866835,0.000508834850139,0.001156751686715
245,0.00016532900547,0.000230355955245,0.00023610893147,0.000786123518881,0.000507038415308,0.00112826024232
246,0.00015723534007,0.000211436087201,0.000236664646601,0.00077932002348,0.000484100582438,0.001183012882305
247,0.00015367894662,0.000216784229892,0.000237435458801,0.000783648281815,0.000494845780034,0.001188297439597
248,0.000151274740071,0.000214384163583,0.00023523447756,0.000788248591163,0.000536184070149,0.001133145625385
249,0.000160478964178,0.000233444610271,0.000239138220418,0.000783084214995,0.000490350398818,0.001199422724518
250,0.000154227215067,0.000216546267829,0.000241367381081,0.000779086693177,0.000500281294798,0.001169596462215
251,0.000160656497802,0.000211010414059,0.000243449864848,0.000785497083435,0.000496425028074,0.001228390368087
252,0.000151163846285,0.000207315640334,0.000244055103013,0.000782852895131,0.000610442045748,0.001290806615313
253,0.00015598826394,0.000221140013745,0.000233319920918,0.000789590097717,0.0005031852368,0.001165665835612
254,0.000154956726342,0.000211030648352,0.000229834283594,0.000769885271425,0.000535011066233,0.001266036977792
255,0.000148447343178,0.000210095671822,0.000232566567444,0.000774830411832,0.000515876769322,0.001249557940583
256,0.000167205905802,0.000213934183621,0.000234319716365,0.000780702910759,0.000507509734505,0.001188743337893
257,0.00015506773439,0.000227208068693,0.000239605239033,0.000773206195319,0.000537929861689,0.001241803422748
258,0.000153133817165,0.000209580637525,0.000230918938437,0.000773343371204,0.000486395280116,0.001162074765616
259,0.000157256826755,0.000210968027209,0.000228158836504,0.000774956351518,0.000514698145995,0.001152325062572
260,0.000149763079033,0.000209383443309,0.000234543603812,0.00078762261884,0.000486255896186,0.001179789913782
261,0.000148826317178,0.000212414047641,0.000230992756403,0.000775114936755,0.000488589602339,0.001172235468115
262,0.00014867744501,0.000211122626604,0.000236411317804,0.000777251983581,0.000504532599689,0.001172686096888
263,0.000152512084177,0.000219591129763,0.000232140528727,0.000770496781989,0.000491064988391,0.001172823768124
264,0.000150898479408,0.000203429322739,0.000229339884294,0.000776806549075,0.000504524123562,0.001136801565007
265,0.000149965735493,0.000206535398268,0.000225228748451,0.000774561076052,0.000499366577226,0.001132961014313
266,0.000151220815996,0.000215326618195,0.000239599667883,0.00079037784417,0.000485149498218,0.001170915536153
267,0.000149300897004,0.00020212355191,0.000232063832906,0.000770744397295,0.000487766396762,0.001147244747924
268,0.000152141653766,0.000212885397026,0.000233045012341,0.000797234572635,0.000500846884756,0.001159621646911
269,0.00015565171422,0.000214162226465,0.000233344042077,0.000790386704354,0.000480820620682,0.00111723859873
270,0.000149339703029,0.000214402969867,0.000228488128904,0.000776935529979,0.000528409706789,0.001277563735448
271,0.000153432939148,0.000206417065735,0.000228747534879,0.000788072141262,0.000488243501244,0.001187867333685
272,0.000149029699583,0.000205633375725,0.000229802836331,0.000774370473963,0.000484388682066,0.001181215652065
273,0.000149078520902,0.000207235679254,0.000231192864929,0.000786507841412,0.000496879374415,0.001198216189186
274,0.000147936138163,0.00020494804193,0.000229848214238,0.000787079848495,0.000500410115088,0.001208883131693
275,0.000152862140595,0.000210612273192,0.000221791375888,0.000772398166414,0.000505341358268,0.001136281862932
276,0.000150452089762,0.000220822333914,0.00022680132094,0.000787073499284,0.000476346792234,0.001179337520047
277,0.000146819820494,0.00021612813799,0.000235297149843,0.000788277095185,0.000500056571308,0.001177016045638
278,0.000146760959456,0.000201878780638,0.000222859028487,0.00077656687092,0.000510964591742,0.001157969990017
279,0.000155311189793,0.000219191476279,0.000228339123009,0.000771924886774,0.000489877379536,0.001146225251819
280,0.000158091001289,0.000220713296449,0.000225284959842,0.000784429871974,0.000481085462396,0.001150320994336
281,0.000151514799917,0.000212103335358,0.000229501740185,0.000793270766358,0.000491188115521,0.001165540836255
282,0.000150385640979,0.000206330547142,0.000227795449936,0.000762281587724,0.000500833939525,0.001193414256111
283,0.000144487002765,0.000209162095717,0.000230120165161,0.000776330532528,0.000476116686762,0.001165329530958
284,0.000142982829053,0.00019800020159,0.000230412547898,0.000791115934366,0.000482414318335,0.001172246284718
285,0.00014613367374,0.00020636844941,0.000230298113903,0.000787373797911,0.000491237739741,0.001137673628551
286,0.000151820056047,0.000218268675579,0.000226425350368,0.000766049702265,0.00048184139541,0.001156561800601
287,0.000152531465953,0.0002007567627,0.000224800336075,0.00076251348838,0.000471546261115,0.001133011704159
288,0.000144154103942,0.000203842431577,0.000231584406334,0.00077742593881,0.000502863328927,0.001146298965838
289,0.000140882859317,0.00019946691852,0.000223934623355,0.000769924484615,0.000490834192419,0.001220282011516
290,0.00014664887838,0.000211123814045,0.000228185430236,0.000765430695423,0.000474374860012,0.001188009586473
291,0.000144909908641,0.00020234836275,0.000227462622645,0.000772612708849,0.000499293888812,0.001158689151963
292,0.000145188740617,0.000197661736747,0.000223079368412,0.000775582654579,0.000475034572667,0.001158232209301
293,0.000144242872668,0.000197317678526,0.000231714540379,0.000769939551453,0.00049083710422,0.001161247493954
294,0.000149175601665,0.000211279987158,0.000234586054827,0.000807834385293,0.000481342147794,0.001147414913004
295,0.000142971613735,0.00020027556838,0.000226174955702,0.000765689545798,0.000522388660372,0.001194130112417
296,0.000152477351853,0.000208052532719,0.000232512654452,0.000785336637396,0.000492157961008,0.001177944114342
297,0.00014169525403,0.000198467170538,0.000228901399789,0.000763759085096,0.000508526455278,0.001198321667245
298,0.000149788394189,0.000219211248998,0.000237222665318,0.000765651757621,0.000479237550482,0.001179060687334
299,0.000139004405139,0.000195450613284,0.000217889997326,0.00076673814094,0.000481355287989,0.001178908163448
300,0.000142559017373,0.000192919986029,0.00023005601434,0.000768068949778,0.00050889820765,0.001200386395931
301,0.000146521186603,0.000200508216409,0.00022593554274,0.000780049757416,0.000475599374833,0.001132069595001
302,0.000141003608724,0.000199665012678,0.000218395148323,0.000774992744982,0.000506887144233,0.001210041698988
303,0.000139970421727,0.000197474358188,0.000223855077503,0.000780295767209,0.000476469976306,0.001167110714979
304,0.000143021546774,0.000209350572571,0.000221343672657,0.000774879402127,0.000481549206021,0.001185935996492
305,0.000142323036646,0.000210169126589,0.000218320466311,0.000761864846317,0.000468275389373,0.001138510190328
306,0.000148612106983,0.00021890086348,0.00021862634709,0.00077452606053,0.000476828749788,0.00116930794677
307,0.000139488760493,0.000198873313464,0.000219067277635,0.00075710111634,0.000521820458572,0.001188373842081
308,0.000141659842477,0.000199146068213,0.00022647919705,0.000791600116884,0.000499117033558,0.001219281245391
309,0.000139737161226,0.000192127900189,0.000220142319126,0.000760066896139,0.000479949211305,0.001192364903788
310,0.000143209277442,0.000198595075719,0.000217506995048,0.000770567935088,0.000489739857714,0.001195082904257
311,0.000141846579672,0.000202200862504,0.000218240286679,0.000769012256235,0.000482826488583,0.001121910309099
312,0.000141837323068,0.000196760914505,0.000220742962938,0.000760900410584,0.0004692091221,0.001156707473661
313,0.000143329416063,0.000195235891915,0.000216874658663,0.000768558517905,0.000484252609887,0.001126461344026
314,0.000138502412276,0.000198005255141,0.00021973399783,0.000779831443964,0.000472321247322,0.001175190136162
315,0.000151900428631,0.000198897511196,0.000218598449881,0.000757217235695,0.000484534469836,0.001132621203708
316,0.0001460605825,0.000211637864026,0.000215965332532,0.000764133067008,0.00048084249215,0.001160570044624
317,0.000147633264263,0.000203898106836,0.00021704682482,0.000761276118736,0.00049677477269,0.00112579822111
318,0.000140176632038,0.000195215320523,0.000214699541972,0.000767773012733,0.00047053614614,0.001160866944694
319,0.000140376135344,0.000198651109412,0.000220399738444,0.000781347484485,0.000494310093618,0.001184903385334
320,0.000164456209553,0.000235475561459,0.000221093462411,0.000759846464758,0.000475170080418,0.001134377373114
321,0.000140563055929,0.000195914518997,0.000218460536698,0.000766142604091,0.000473961210005,0.001135975244865
322,0.000139336238132,0.000197962506417,0.000222443352595,0.000771697720053,0.000473027528262,0.0011502744364
323,0.000139374161271,0.000195057327924,0.000215874733504,0.000775185856577,0.000477125453226,0.001112265618606
324,0.000136085799637,0.000194728756357,0.000213746697208,0.000751547287119,0.000468270952512,0.001122824761886
325,0.000138155513476,0.000194125323022,0.000216577384954,0.000778161408875,0.000519035784537,0.00120710182591
326,0.000138901978192,0.00020145085097,0.000218105275516,0.000754539039544,0.000467098626019,0.001128986592734
327,0.000141408030924,0.000196086167729,0.000212615304852,0.00077290844566,0.000504877216311,0.001170602573672
328,0.000136114275054,0.000187645459724,0.000215550332379,0.000759705426468,0.000482789647972,0.001136177359158
329,0.000136854395085,0.000193204984779,0.00021947220284,0.000762541895682,0.000495832337981,0.001193129358662
330,0.000142015930432,0.000192320434879,0.000211089788227,0.00076316167732,0.000473431449205,0.001110441280307
331,0.000138050118387,0.000191302509608,0.000222274405888,0.000780381720353,0.000505760940215,0.001115418777652
332,0.000141316418291,0.000206041940562,0.00021467645923,0.000777135361286,0.000501321948808,0.001229932634361
333,0.000159304788376,0.000222071455715,0.000213956487294,0.000771102174351,0.000480144682202,0.00119525068177
334,0.000147467324833,0.000212820129888,0.00021513067866,0.00076497645309,0.000471346849995,0.001156147514008
335,0.000138242265666,0.00020165048372,0.000216556792376,0.000760853552836,0.000473848004143,0.001123417184109
336,0.000143819186693,0.000208016223463,0.000214255258191,0.000774780974876,0.000494166605113,0.001208072451246
337,0.000141104288982,0.00019667535604,0.000211418159871,0.000769099701341,0.000469004161773,0.001173092491863
338,0.000140070783939,0.000203912813296,0.000213941270803,0.000763837172565,0.000476182377399,0.001156376072909
339,0.000143213687961,0.000188715512505,0.000209423107362,0.000759666237293,0.000480786647126,0.001182814408879
340,0.000136890639719,0.000198358095106,0.000214048175787,0.000760302853618,0.002053846228837,0.00242474426983
341,0.000135609314407,0.000198462714897,0.000217616474321,0.000767857621865,0.000640276519681,0.001330936201407
342,0.000137647567262,0.000196895419568,0.000225623341652,0.00075656237357,0.000546406452322,0.001267280752882
343,0.000139555995522,0.000200052933687,0.000215666743796,0.000747128150724,0.000565455997901,0.001284133038127
344,0.000133569563462,0.000188669966936,0.000211611908734,0.000766632871939,0.000508976968756,0.001241087937515
345,0.000139265790313,0.000198551299927,0.000210983445003,0.000757288991695,0.000524321247454,0.001155096099984
346,0.000144348646569,0.00020056620136,0.000206779163247,0.000748744246749,0.000476991259388,0.00116007165167
347,0.000133475945736,0.000186328989324,0.000213648141737,0.000759978502001,0.000501157170997,0.001176849453415
348,0.000146780580435,0.000202657046087,0.000214003934905,0.000762773624398,0.000514678139443,0.001158904864821
349,0.000136805341259,0.000197309282066,0.000212968504483,0.000768159483674,0.000515821542871,0.001104127892807
350,0.000137161879073,0.000197113060571,0.000219580384962,0.000771018276157,0.00051845447464,0.001199115618638
351,0.000138067129037,0.000186364212212,0.000211525225058,0.000757177175347,0.000496695721781,0.001152057691243
352,0.000146024903879,0.000201446574764,0.000207016882546,0.00076257509921,0.000471160387086,0.001173571247182
353,0.000141157173322,0.000195934722989,0.000213947076857,0.000768878490547,0.000494356437034,0.001186859916509
354,0.000131206758188,0.000188478792765,0.00020935250056,0.000759073283318,0.000523158438214,0.001102034053344
355,0.000139320255947,0.000200884108841,0.000217612078861,0.000759194364534,0.000515635162372,0.001220743144516
356,0.000138147987117,0.000194488634037,0.000208422932981,0.000762685484337,0.000490174028455,0.001140784968875
357,0.000134185745722,0.000184811750023,0.00020819131406,0.000757714264869,0.000488417100347,0.001179192273469
358,0.000131870495987,0.00018853664896,0.000206234297097,0.000755698765259,0.000514849661102,0.001163952716803
359,0.000160496868289,0.000229769740134,0.000205328419417,0.000760204371634,0.000478026423864,0.001134591018091
360,0.000135461366563,0.000189292493464,0.000218064626599,0.000789526434646,0.000468793809749,0.001126031077825
361,0.000137827057744,0.000196505149097,0.00020883395084,0.000759694653893,0.000470036049757,0.001153582172016
362,0.000135362288338,0.000187931771787,0.00020711410399,0.000748197219752,0.000493270326118,0.001220586402342
363,0.000134449132551,0.000201195495046,0.000205156457156,0.000748257572128,0.000477189438881,0.001134265824298
364,0.00013644314819,0.000190175733541,0.000207608910372,0.000766077029531,0.000483581001119,0.001135418876611
365,0.000139014759561,0.00019985736043,0.00020620258509,0.000766536771174,0.000483980052635,0.001131462576788
366,0.000138691410486,0.000186237316716,0.000207425889676,0.000757209208171,0.000469981804586,0.001135534046567
367,0.000136603107468,0.000191335223554,0.000211801436177,0.000760501834349,0.000471017103692,0.001150116245176
368,0.000133165822914,0.000196231879498,0.000208073586273,0.000741040127161,0.000467646819283,0.001116432462332
369,0.000136846895574,0.000186857962789,0.00021099933938,0.00076565834341,0.000712474599201,0.001392842107874
370,0.000145452266373,0.000209335363595,0.000209620696515,0.000740132849221,0.000525389835861,0.001235817247741
371,0.000133625080832,0.000187760686762,0.000207377359592,0.000761078349139,0.00049571419105,0.001146995440411
372,0.000132780022377,0.000184806390448,0.000205356488911,0.000752086688177,0.000477193715137,0.001150824104995
373,0.00013805850226,0.000186082152913,0.000212076676886,0.000761143860161,0.000478607083828,0.001115254897762
374,0.000135474501565,0.000186635406742,0.000213704224342,0.000748568844626,0.000472724668436,0.001125679613166
375,0.000132252869609,0.000187042952786,0.00020806325131,0.000750512592367,0.000467640897508,0.001138571802644
376,0.000136948010262,0.000196077877396,0.000209688946063,0.000760907935789,0.000465354021081,0.001148180394403
377,0.000135401303206,0.000187936803822,0.000208777632765,0.000765464485582,0.000460962616885,0.001132037709544
378,0.000135287760856,0.000197989454904,0.000207547529711,0.000763604365876,0.000488122534179,0.001181009748084
379,0.000129906419126,0.000184177649794,0.000204329594771,0.000768771566136,0.000491554548393,0.001114099628183
380,0.00013422892994,0.000188741415409,0.000204978696965,0.000769696649814,0.000472977201755,0.001127650604714
381,0.000134497615001,0.00019750082851,0.000203780569733,0.000742425402139,0.000473684466889,0.00114703764039
382,0.000128304673653,0.000183350404261,0.000209157546434,0.000748901019736,0.000483534309626,0.001129037692622
383,0.000134991965268,0.000184740335458,0.000203876269476,0.000751192542397,0.000477450926589,0.00112252187507
384,0.00013295961033,0.000186399711043,0.000205767722898,0.000749710479745,0.000468909230712,0.001137310991412
385,0.000129092909988,0.000180647647398,0.000206600041003,0.000754327663305,0.000463242672744,0.001138249456158
386,0.00013243453295,0.000196631649208,0.000203552955184,0.00074552102673,0.000482596657431,0.001117245694833
387,0.000134209518377,0.000190720633262,0.000208078679315,0.000764247314795,0.000469284312227,0.001122209367576
388,0.000147244878738,0.000198536479133,0.000203831385034,0.000748890783406,0.000486673004044,0.001126952984508
389,0.000128716981369,0.000181526277596,0.000202270296961,0.00073763100241,0.000476349892493,0.001180386032407
390,0.000128568469879,0.000185901477682,0.000203897641347,0.000743620399895,0.000467912628978,0.001145919652046
391,0.000159243696768,0.000218259236342,0.000205615341475,0.000772150323991,0.000471978756492,0.001130228438798
392,0.000130223139451,0.000179069487068,0.000200103199621,0.000745498904759,0.000509500921869,0.001159835276922
393,0.000133313230431,0.000178584894558,0.000203620021135,0.000761190602595,0.000469701041011,0.00117305509932
394,0.000127546233302,0.000187275655682,0.00020330992415,0.000741998550743,0.000477798658302,0.001144629109904
395,0.000132649527113,0.00018129539956,0.000210080689296,0.000755402296919,0.000472107796121,0.001153330981459
396,0.000126897244642,0.000182824116454,0.000205757019616,0.000773483945411,0.000470104795965,0.001153143722825
397,0.000128804745249,0.000183584727141,0.00021281168155,0.000757782802497,0.000480877372394,0.001143567047308
398,0.000133321589331,0.000189993818451,0.000208226714637,0.000736836358887,0.0004741528707,0.001172449150326
399,0.000132190883466,0.000188196068543,0.000200288489529,0.000749344287203,0.000476612518656,0.001167633085504
400,0.000137414031453,0.000208523937558,0.000200412647826,0.000751993715097,0.000482140500185,0.001116331021949
401,0.000129677857897,0.000177706988287,0.000198693712093,0.000744019599343,0.000481545704622,0.001149121155759
402,0.000136297689178,0.000182189469445,0.000203494679383,0.000754197784795,0.000456352196576,0.001152725420977
403,0.000126556369235,0.000181274424102,0.000210350735831,0.000780111093761,0.000488194079663,0.001207199126737
404,0.000128935805061,0.000183174089651,0.000208115222486,0.00076249212835,0.000453957159641,0.001101044996166
405,0.000132694267778,0.000181030579565,0.00020262838397,0.000747182464964,0.000471785822251,0.001177179255147
406,0.000128561354117,0.000188174588728,0.000202981375841,0.000749655104436,0.000486482233997,0.001094423970447
407,0.000130239678262,0.000184350066319,0.000199853520505,0.000745370681321,0.000453878251669,0.001154520748185
408,0.000129494913284,0.000193663017334,0.000203611231031,0.000749066784302,0.000531857141673,0.001212295845933
409,0.000126553762801,0.000188578783186,0.000202615022447,0.000747294272545,0.00047354328243,0.001131680208937
410,0.000128634559394,0.00018337578685,0.000200201707315,0.000757003529508,0.000466030869909,0.001130708468572
411,0.000129310771094,0.000185725747935,0.000209574054437,0.000766757560596,0.000477594598561,0.001127900395537
412,0.000126231730429,0.000176876823271,0.000203487997621,0.00075758740433,0.000462827145892,0.001158492937847
413,0.000125716096892,0.000183265140197,0.000201484259741,0.000754974456635,0.000499979450929,0.001187664958133
414,0.000134134700473,0.000185843285148,0.000203433211512,0.000752788751165,0.000477402875164,0.001134131338626
415,0.000130935172326,0.000189043449929,0.00021250742989,0.000768524369136,0.000466900806215,0.001138183580225
416,0.000132859327628,0.000192744928171,0.000204358368985,0.000755209429065,0.000512756827669,0.001089432874212
417,0.000126747331544,0.00018178559055,0.000201278308183,0.000734716179849,0.000496390341319,0.001106996791564
418,0.000133296395077,0.000181606303955,0.000214800378932,0.000778367901215,0.00046504446953,0.001140729616484
419,0.000126581614566,0.000188834319201,0.000202983551223,0.00074098435983,0.000459730972961,0.001113450530497
420,0.000133922173272,0.00020042862957,0.000199330460026,0.000733216847772,0.000467172197005,0.001160931135911
421,0.000133071375403,0.000200215642977,0.000203540752526,0.000755592575357,0.000500481159152,0.001191230968212
422,0.000130112678164,0.000181448939587,0.000196067788855,0.000747420781628,0.000460111168654,0.001114741785839
423,0.000129155350021,0.000191705124946,0.000203754303941,0.000750205255432,0.000554060710818,0.001203853663847
424,0.000143228375799,0.000188327532826,0.000197954792415,0.000742379250663,0.00048369228815,0.001152991209018
425,0.00013011352654,0.000175597770664,0.000205631789672,0.000750393350497,0.000460334637283,0.001127164752688
426,0.000129819187406,0.000195350089626,0.000196649274358,0.000743481798994,0.000507035794842,0.001111644425519
427,0.000124364117481,0.000182612642077,0.000198372942831,0.000740960363011,0.00047763730039,0.001085556130339
428,0.000126507900705,0.000181202550932,0.00019716653855,0.00073332504254,0.000468725013899,0.001126134644038
429,0.000126014962338,0.00017557483675,0.000200366765848,0.000762318616263,0.000458100102497,0.001142644563569
430,0.000123184445683,0.000182974750261,0.000196898766672,0.000745193969426,0.000490505616439,0.00112177360183
431,0.000126524740454,0.000186784242801,0.000200118863871,0.000764968921727,0.000470902359845,0.001126589797707
432,0.000152938827442,0.000193809088621,0.000198863072246,0.00073840338029,0.000452882204676,0.001128160708158
433,0.000132666292137,0.000188684441008,0.000195181621326,0.000743753357202,0.000475996090588,0.00116453501302
434,0.000215214319832,0.000261661331323,0.000198444803727,0.000743623986857,0.000474267961273,0.001142675431202
435,0.0001248768709,0.000185505476622,0.000201151788864,0.00074729319896,0.00047446188768,0.001127361660572
436,0.000125700807249,0.00018187220056,0.000194883363538,0.000748752924925,0.000476664223779,0.001168046831383
437,0.000124920458555,0.000180095616899,0.000196373414827,0.000742040613876,0.000463072822799,0.001125405575455
438,0.0001354290531,0.00018326280251,0.000199821320331,0.00073058080894,0.00049673812874,0.00120946531872
439,0.00013198190065,0.000179691099271,0.00019874645329,0.000745706350922,0.000488072444106,0.00112659559245
440,0.000126095057361,0.000175821026485,0.0001955791976,0.000750763794996,0.000478438279273,0.001138665618551
441,0.000125735434038,0.000178329143558,0.000201579600838,0.000738043037051,0.000454898368301,0.001129826974026
442,0.00012483054367,0.000178846717051,0.000193683710551,0.000744023358207,0.000461688948079,0.001124722947071
443,0.000123279494583,0.000178905593432,0.000205412845882,0.000738762114363,0.000455615633539,0.001107073050517
444,0.000125163687176,0.000180284868061,0.000197213639491,0.000754629035716,0.000469147881365,0.00115175906563
445,0.000122650559,0.000174465185702,0.000199630600688,0.000751639818993,0.000465529577945,0.001153896246431
446,0.00013055410078,0.000188943393993,0.000196427438548,0.000756257919081,0.000459758220624,0.001092927873819
447,0.000123954203275,0.000177654993199,0.000195091071443,0.000743421849623,0.000535163506846,0.001118318850113
448,0.000122451712389,0.000174415576631,0.000194732480265,0.00074356161026,0.000486340019085,0.00114944188274
449,0.000126247610729,0.000182725076181,0.00019143289397,0.000741981409719,0.000461901343454,0.001139913542443
450,0.000125264150642,0.000172719151185,0.000207869644713,0.000764663797501,0.00047847992617,0.001133094711369
451,0.000123850020301,0.000173398144706,0.000199868171634,0.000745787373639,0.000456478922501,0.001095715967082
452,0.000128080821323,0.000175507412711,0.000195321333183,0.000761064311441,0.000470097051663,0.001114588563614
453,0.000124718483318,0.000182073132795,0.000194148316725,0.000748759154703,0.000471231786155,0.001121962565695
454,0.000124921820327,0.00017775326888,0.000206754901218,0.000760212234443,0.000458010634285,0.00112034009644
455,0.000129561007433,0.000186760995116,0.000195346931188,0.000740620274642,0.000453409513692,0.001118468818994
456,0.00013132648876,0.000197298812647,0.000194414432104,0.00073183037561,0.000483216146456,0.001113125516769
457,0.000121935863175,0.000176019517414,0.000207942309864,0.00075438971873,0.000477292085538,0.00110910972885
458,0.000135710563471,0.000172961404496,0.000198164721648,0.00075418087885,0.000471090270444,0.001093054863283
459,0.000124201999935,0.000169856179615,0.000202029319753,0.000753746448939,0.000456532674512,0.00114185156018
460,0.000125490965206,0.000174499989141,0.000195230810679,0.00075561377446,0.00046100183873,0.001179827138352
461,0.000122427298755,0.000175974288584,0.000197643369833,0.000734879238153,0.000453738781668,0.001142521020113
462,0.000125682975531,0.000175258390497,0.000195485376926,0.000757976855434,0.000448230134492,0.001113121497288
463,0.000129441092363,0.000172477407707,0.000194517000946,0.000739570516641,0.000466453455208,0.001102259565402
464,0.000124303363733,0.000174679690907,0.000190406192497,0.000733714228741,0.000462523478231,0.001179793328631
465,0.000123957360351,0.000180701889769,0.000196980121081,0.000752356397205,0.000459733195689,0.001153733306469
466,0.000121472883704,0.000179330275146,0.000190937807831,0.000739338081998,0.000455765477861,0.001123979074254
467,0.000129623724485,0.000189467394449,0.000191527571153,0.000741138781481,0.000466333827609,0.00115198434113
468,0.000158612448032,0.000226368525893,0.000196273827057,0.000746635872665,0.000464432929487,0.001152786118584
469,0.000121032891281,0.000174445861957,0.000340937038198,0.000826696033059,0.000462399741171,0.001133904192451
470,0.000123497262006,0.000175897346133,0.000195201633165,0.000733488800045,0.000451955222927,0.001112221658063
471,0.000122083616136,0.000182247445507,0.000190768465729,0.0007492636221,0.000465691388343,0.001128038027239
472,0.00011984814552,0.000178099550228,0.000191463721355,0.000739271796158,0.000452486780633,0.001125959530952
473,0.000122143839828,0.000180564025485,0.000192470573267,0.000743120762836,0.000460365567425,0.001152297391522
474,0.00012141526682,0.000174811928422,0.000192034661855,0.000754394057246,0.000457755581748,0.00113465839675
475,0.000133864525258,0.000185071239586,0.000197771871894,0.000758981133146,0.000480410474,0.001200717449602
476,0.000124965365729,0.000186487267818,0.000189368443048,0.000734192043618,0.000481062346567,0.001143044338958
477,0.000123593748721,0.000181460516949,0.000194498852948,0.000748356391132,0.000449707349465,0.001126030774743
478,0.000119429243522,0.000178331284848,0.000195856864005,0.000747144898085,0.000470021329264,0.001172758235679
479,0.000122699636936,0.00018075483647,0.00019228613464,0.000747485403112,0.000482355292394,0.001190945966775
480,0.000121297238969,0.000170361702838,0.000194754998973,0.000744960301473,0.000478631094512,0.001142842066493
481,0.000123377268805,0.00017772684144,0.000192417712952,0.000739054809045,0.00051719879606,0.001195254600454
482,0.000151085605679,0.000221498265073,0.000194537864847,0.000746822509964,0.000473319248856,0.001192317424081
483,0.000120411559514,0.000180590500782,0.000192998762913,0.000741133118155,0.00044983895919,0.001131935935523
484,0.000121900095341,0.000179637176169,0.000193791078669,0.000735453969354,0.000462309313792,0.001163564626398
485,0.000117254616054,0.000173124748348,0.000191973678032,0.000756968341602,0.000449685603917,0.001117429857855
486,0.000119702723332,0.000172465050501,0.000193999453026,0.00074328933945,0.000473379270584,0.00116945168632
487,0.000118347506481,0.000177110036957,0.00019998529509,0.000766739966616,0.000474649910008,0.001139939261903
488,0.000122233757506,0.000171953904121,0.000192430236859,0.000741862919014,0.000448143234718,0.00112874934926
489,0.000125503327068,0.000175881184357,0.000191506680746,0.000743044153774,0.000448219040888,0.001094677751278
490,0.000119206587328,0.000174046754226,0.000193888103393,0.00075901251269,0.000468668244988,0.001170589645209
491,0.000130247305827,0.000195252943857,0.000189555939249,0.000746597020541,0.000463319750045,0.001144590608693
492,0.000124738881436,0.000176445929003,0.000194780880263,0.000755203973495,0.000462727533632,0.001162249978053
493,0.000119068308685,0.000175422224903,0.000190309930567,0.000739767118616,0.000455388684839,0.001127765096279
494,0.000118790623007,0.000170381258298,0.000192882095522,0.00073633309218,0.000478226128092,0.001185746263625
495,0.000131926408896,0.000193048703555,0.000191468415327,0.000739825741057,0.000456625239496,0.001095290673722
496,0.00012108827457,0.000171294208322,0.00018910297022,0.000739799183244,0.00045060113265,0.001105603422422
497,0.000124701866303,0.000181111651413,0.000187021887898,0.000743489489298,0.000470915612604,0.001170391458961
498,0.000126619819123,0.000193419500631,0.000192293174551,0.000731616783699,0.000459409098614,0.001127976535862
499,0.000117646040696,0.000170066631866,0.000186290080522,0.000730529792392,0.000460810068316,0.001139264046694
500,0.000121000021128,0.000179148417967,0.000189624312493,0.000748939224409,0.000481084759583,0.001204134738973


==> figures/origin/origintest,cifar,nz=512,f=16,mean.csv <==
Epoch,N(0 0.01^2),N(0 0.1^2),N(0 1.0^2)
1,0.014098754522006,0.0144014024659,0.014484980000655
2,0.011754759814938,0.011884916532238,0.011998704328736
3,0.010670994046231,0.01047761643072,0.010508786985378
4,0.009683739587963,0.009689063669841,0.009685529913207
5,0.008780361322363,0.008746478410463,0.008801041873991
6,0.008148812910318,0.008271768702368,0.008187070335845
7,0.007761797641416,0.007773628123999,0.007871273528337
8,0.007372194460432,0.007381686218182,0.007485685611864
9,0.007030174052417,0.007061505583326,0.007117534493307
10,0.006767593294183,0.006860534363091,0.006893084286253
11,0.006622003909846,0.006759119034608,0.006766676962972
12,0.006528836339315,0.00640905475835,0.006680342508654
13,0.006355688557128,0.006386381678383,0.006364890194734
14,0.006230190128585,0.006447798364262,0.00636253098915
15,0.006170073155661,0.006253081153631,0.006095048096776
16,0.005990522516767,0.006104646259646,0.006089363559882
17,0.005868203837772,0.005932210955918,0.005944202064872
18,0.005600301319659,0.005724103751878,0.005777798481981
19,0.005448323069115,0.005632469354967,0.005661820656657
20,0.005451353839934,0.005575022189319,0.005511189405223
21,0.005350650443137,0.005437341272334,0.005417863365014
22,0.00524113808016,0.005341388841768,0.005328221264283
23,0.005152209988932,0.005263280347188,0.005324129847288
24,0.005069450905422,0.005134887671471,0.005183471797208
25,0.00501882603993,0.00508805970788,0.005145323201021
26,0.005072051617205,0.005127831324836,0.005044502875706
27,0.005077733259598,0.005095300591687,0.005130664248168
28,0.004869536023537,0.004931943286161,0.005013612454832
29,0.004867595546047,0.004911783469915,0.005011883304318
30,0.004899563928445,0.004853357003331,0.004858947859506
31,0.004914476381242,0.004748737184207,0.004880473537147
32,0.004806673502028,0.004783778195182,0.004811616709332
33,0.004794215186437,0.00477193404158,0.004755036598245
34,0.004741365385254,0.004761509328087,0.004811919127107
35,0.004657947264214,0.004690466878613,0.004740589574575
36,0.004617512577673,0.004670809593101,0.004729447543422
37,0.004582894880672,0.004646325662732,0.004735569196741
38,0.004593926583727,0.004572822194497,0.004691950430572
39,0.004639200689395,0.004603809100886,0.004584474552969
40,0.004585155877471,0.00460864113455,0.004569550234874
41,0.004609491983056,0.004517317958772,0.004590225828886
42,0.004480339213113,0.004490757602553,0.004581242513259
43,0.004504041137993,0.004471002645989,0.004496184707979
44,0.00450053048263,0.004471377521157,0.004483076347113
45,0.004458252171278,0.004439174110095,0.004459732899467
46,0.004393500994841,0.004429227015376,0.004500812189778
47,0.004400016003748,0.0044773549667,0.004436305199265
48,0.004385688105921,0.004364171142032,0.004464565605621
49,0.004336783410013,0.004400416026513,0.00442652339528
50,0.004386388479769,0.004352234460165,0.004352896293402
51,0.004324363914033,0.004381496401827,0.004302275923987
52,0.004321435014904,0.004339094984929,0.004335774844488
53,0.004347437203825,0.004334437458217,0.004294861672819
54,0.004300928238233,0.004260471463501,0.004284413764675
55,0.00427534335504,0.00426572302858,0.004272880455256
56,0.004235370572607,0.004268209842741,0.004425241864423
57,0.004286226483881,0.004274030360778,0.004242906736135
58,0.004268534853359,0.004255136331866,0.004241931035817
59,0.004205720562339,0.004267251865615,0.00425050115943
60,0.004204268505673,0.004185832072745,0.004304753413796


==> figures/origin/origintest,cifar,nz=512,f=16.csv <==
Epoch,"N(0 0)","N(0 0.01^2)","N(0 0.1^2)","N(0 1.0^2)"
1,0.012313308466077,0.014117695325613,0.014210732057691,0.01440416077137
2,0.010332089033127,0.011631729454398,0.011758550891876,0.012109060077667
3,0.009402704584599,0.010659296555519,0.010346627694965,0.010523170012832
4,0.008612518571019,0.009760115360916,0.009761397536993,0.00980060115099
5,0.007943648835421,0.009047267943621,0.008702167096138,0.008823970148563
6,0.007659735922813,0.008072579533458,0.008370328054428,0.008219443636239
7,0.007154740747511,0.007638144324124,0.007803269081712,0.007903666736484
8,0.006881426041126,0.007156290586293,0.007425309583545,0.007585618399382
9,0.006547264694572,0.006896945646703,0.007037842968404,0.007229220200777
10,0.006335324981213,0.006676312119067,0.006806363016367,0.006890106847882
11,0.006255066807568,0.0065478820014,0.006765290006101,0.006831258750558
12,0.006119193330407,0.006452179249823,0.006476109396815,0.006872803363204
13,0.005860141151547,0.006326208850145,0.006410810979903,0.006472604738772
14,0.005639517689645,0.006130597091317,0.006152580539584,0.006514021233916
15,0.005470105799437,0.006059076277018,0.006169655529857,0.006153838428855
16,0.005349301165342,0.005829809011221,0.005911703450382,0.006187556348145
17,0.005192271298468,0.005667844275832,0.005948176288605,0.006054791126847
18,0.005104395645559,0.005531524111927,0.005651748459339,0.005747485404015
19,0.005043012711257,0.00533756890744,0.005409244948626,0.00566518016994
20,0.004902626620382,0.005211059040427,0.005547637990117,0.005514047543108
21,0.004748006354868,0.005191090455651,0.005443072535694,0.005519005228281
22,0.004629622853994,0.005249619013667,0.005314152245522,0.005254143504798
23,0.004594561280161,0.005079447089732,0.005356575075388,0.005438259515166
24,0.004606855098307,0.004994769719541,0.00508197077632,0.005263976755142
25,0.004529597744346,0.005063363611698,0.005171893540919,0.005101760880649
26,0.00444840447247,0.00516198050499,0.005132141878009,0.005059207988083
27,0.004432141389102,0.004897829263508,0.005033705046773,0.005021944129467
28,0.004326378846169,0.004871276038587,0.00489423137635,0.005007093149722
29,0.004283040539622,0.004905904121101,0.004866152175367,0.005053620909452
30,0.004289574274719,0.005016655225158,0.004861910863519,0.004845073135197
31,0.004159885927737,0.004888170244694,0.004754695970118,0.004888955235183
32,0.004220017283261,0.004772925632894,0.00484390756458,0.004816926323771
33,0.004132177890092,0.004767828770578,0.004735301291347,0.004731436268687
34,0.00404653978467,0.00473370875597,0.004698554378152,0.004733241224289
35,0.004085891134143,0.00462414485693,0.004645655074716,0.004790274993479
36,0.004080331080854,0.004638704231381,0.004696609399915,0.004771546976268
37,0.004002845541537,0.004577916771173,0.004667139476538,0.00472741083473
38,0.003975161065608,0.004639464826882,0.004597003970742,0.004679669111669
39,0.003987488755882,0.004797980264425,0.004624373799264,0.004546858852506
40,0.003915823941082,0.004599658086896,0.004624377064258,0.004522044996619
41,0.00393519853428,0.00448167524159,0.004552789902985,0.004606157246828
42,0.003933314931989,0.004479759504199,0.00444860843569,0.004477701452971
43,0.003809251022339,0.004466624596119,0.004430308765173,0.004525917084813
44,0.003851690600216,0.004451782186627,0.004458014164865,0.004502015488148
45,0.00398508954227,0.00447703486532,0.004462689405084,0.004507219699025
46,0.003776820023954,0.004368575014174,0.004444189240038,0.004652689123452
47,0.003908393322825,0.004374196997583,0.004549283501804,0.004519250767231
48,0.003794166403711,0.004346704134047,0.004331955104321,0.004596572542787
49,0.003870005812645,0.004375465012491,0.004497683897913,0.004420313942432
50,0.00370858112812,0.004388432981372,0.00433140244022,0.004303149979115
51,0.003889607571065,0.004343990652859,0.00429166225791,0.00430010163784
52,0.003670749185383,0.004320085352659,0.004281251153648,0.004354982026219
53,0.003728842650354,0.004479495908618,0.004324791796505,0.004297901104689
54,0.003639875406772,0.004301229554117,0.00425001924336,0.004247049635947
55,0.003657036249042,0.004229883391261,0.004250768796206,0.004268855296671
56,0.003652814624757,0.0042614704597,0.004308906240761,0.004249474065304
57,0.003664632162452,0.004308389056027,0.004263241075277,0.004191149901748
58,0.003586797401756,0.004214559616148,0.00424077746585,0.004253829258382
59,0.003570541187823,0.004212374414504,0.004319589516968,0.004288887337744
60,0.003671224651933,0.004235795470774,0.004212334349006,0.00422723744005


==> figures/origin/origintest-graddescent,cifar,nz=512,f=16,mean.csv <==
Epoch,N(0 0.01^2)-z,N(0 0.1^2)-z,N(0 1.0^2)-z
1,0.014167774705887,0.014625429429412,0.034872251206637
2,0.011834836551746,0.012541997682055,0.033551919161479
3,0.010502574203014,0.011396813565691,0.033072667794228
4,0.009696619578799,0.010450811761518,0.032728821477095
5,0.008887653950254,0.009815768840512,0.03288744512399
6,0.00807836267213,0.00930511703074,0.032808219515483
7,0.007825458681484,0.008928706724048,0.032725073724588
8,0.007353651639124,0.008458898969889,0.03218220998923
9,0.007082055036426,0.00842467011412,0.032237114693324
10,0.00673176345398,0.008252157208323,0.03216364467144
11,0.006597193998794,0.008096375188132,0.032062732704481
12,0.006387782743673,0.007959007789493,0.031925193956693
13,0.006247356132368,0.00780620372504,0.031979108528296
14,0.006220313866536,0.007794990355273,0.031655865917206
15,0.006064487321774,0.007576193512579,0.031677175048987
16,0.005853024821083,0.007498917977909,0.031809661622842
17,0.005756907836894,0.007415983403722,0.031640256671906
18,0.005611680133442,0.007375052039027,0.031661130586465
19,0.005533195378184,0.007463174273272,0.031613280583223
20,0.005396658497552,0.007256582148969,0.031526279287338
21,0.005375348980824,0.007214537467857,0.031591982855002
22,0.005202976943751,0.007127815467517,0.031563308761915
23,0.005130084520777,0.007096130548418,0.031557963611285
24,0.005098990216255,0.007079399732649,0.031534289880594
25,0.005038837305705,0.006981410639385,0.031565130958557
26,0.004917632374366,0.006963987624248,0.031379638928572
27,0.004933829808434,0.007028677635789,0.031578864535491
28,0.004924845629831,0.006960497491658,0.031535299924215
29,0.004867936818103,0.006992425886889,0.031455765972138
30,0.004909011223316,0.006849574639301,0.031461291615963
31,0.004755518534184,0.006936253458957,0.03131839627107
32,0.004742339200576,0.006865431858401,0.031365524698893
33,0.00472325116694,0.006801674761077,0.031447798225085
34,0.004674664211472,0.006762204516133,0.031232500142257
35,0.004644950105449,0.006804285874863,0.031333123195966
36,0.004667309483985,0.006749932660858,0.031425852266153
37,0.00464630384177,0.006741453104019,0.031281346201102
38,0.004587084609667,0.006707868075669,0.031274013165633
39,0.004520325808823,0.00662846823285,0.031249713954926
40,0.004538914117217,0.006669371768137,0.031195921258926
41,0.004576589516103,0.006625379146437,0.031209922575156
42,0.004487493191957,0.006578299435973,0.031286521707376
43,0.004404382067124,0.006610539108813,0.031199289690654
44,0.004488647473256,0.006604959563315,0.03121228956461
45,0.004461921616197,0.006555291598837,0.031292548719247
46,0.004369961911539,0.006597584086657,0.031073900545438
47,0.004442625180582,0.006587323128879,0.031494864554405
48,0.004394062461456,0.00654790647467,0.031150220890045
49,0.004341654567768,0.006549460310936,0.03111322302262
50,0.004376808539331,0.006558094065984,0.031362158605258
51,0.004331266693175,0.006482758877774,0.03114935104688
52,0.004308758212626,0.006612252606452,0.031115939115683
53,0.004289934354027,0.006491305259267,0.031143717300892
54,0.004267921579182,0.00649630850176,0.031141498013338
55,0.004246675296525,0.006479844713012,0.031138036681016
56,0.004240835173776,0.006542557023366,0.031183032064438
57,0.004244281981786,0.006440933171809,0.031065460291704
58,0.004197806035578,0.006386644074023,0.03121845173041
59,0.004180276991824,0.006388387028078,0.031017879179319
60,0.004226516199112,0.00636620663782,0.031087047577699


==> figures/origin/origintest-graddescent,cifar,nz=512,f=16.csv <==
Epoch,"N(0 0)","N(0 0.01^2)-z","N(0 0.1^2)-z","N(0 1.0^2)-z"
1,0.012313308466077,0.014043022829294,0.014502353183031,0.03437253706336
2,0.010332089033127,0.011755227877498,0.012559971214533,0.033459243116379
3,0.009402704584599,0.010371185454726,0.011238829636574,0.03298510409832
4,0.008612518571019,0.009770952253342,0.010479390187264,0.032663301804066
5,0.007943648835421,0.008898477557302,0.009808201218843,0.033114869046211
6,0.007659735922813,0.008024329545498,0.009330581802726,0.03263612837553
7,0.007154740747511,0.007830137524009,0.00883499030143,0.032856295163632
8,0.006881426041126,0.007386855575442,0.008397946346402,0.032062013003826
9,0.006547264694572,0.007158287871778,0.008699959485531,0.032318419930935
10,0.006335324981213,0.006865552356839,0.008187646603286,0.032156389763355
11,0.006255066807568,0.006551716732383,0.008065732811093,0.032137321794033
12,0.006119193330407,0.006350692253709,0.007887816441059,0.031824067590237
13,0.005860141151547,0.006300614112616,0.007790918634534,0.032027811648846
14,0.005639517689645,0.006200146017671,0.00768312299788,0.031642984910011
15,0.005470105799437,0.006037084985375,0.007604986898303,0.031704236791134
16,0.005349301165342,0.005943469029069,0.007455564647913,0.03203825830698
17,0.005192271298468,0.005919839173257,0.00738426171869,0.031753793447018
18,0.005104395645559,0.005718848923147,0.00730435086906,0.031671730539799
19,0.005043012711257,0.005597593285441,0.007269539345503,0.031753713157177
20,0.004902626620382,0.005534086752832,0.007295626521111,0.031510935163498
21,0.004748006354868,0.005384540922642,0.007161494831443,0.031630763452053
22,0.004629622853994,0.005282690357268,0.007041851667166,0.031597791810036
23,0.004594561280161,0.005227522024512,0.007056105049849,0.031363585736752
24,0.004606855098307,0.005083545553982,0.007190293807089,0.031409133586884
25,0.004529597744346,0.005114988495708,0.006977626667619,0.031314487965107
26,0.00444840447247,0.004905561924875,0.006916501321197,0.031320526828766
27,0.004432141389102,0.004963192192316,0.006941017825603,0.031442672798634
28,0.004326378846169,0.005073187689483,0.00694592181623,0.031330541064739
29,0.004283040539622,0.004958353070021,0.006828254119158,0.031690045394898
30,0.004289574274719,0.004989508545697,0.00670273358494,0.03141413756609
31,0.004159885927737,0.004801182874143,0.006997002179027,0.031292904844284
32,0.004220017283261,0.0048458263129,0.006865725339651,0.031200578014851
33,0.004132177890092,0.004755835579336,0.006811687186956,0.031811663742066
34,0.00404653978467,0.004733738614321,0.006705426238179,0.031286131830216
35,0.004085891134143,0.004656618267,0.006642060383558,0.031389182598591
36,0.004080331080854,0.004641104607582,0.006714116124511,0.0312968460989
37,0.004002845541537,0.004699488245249,0.006603893669248,0.031398258776665
38,0.003975161065608,0.004553911283016,0.006651821300387,0.031235660541058
39,0.003987488755882,0.004568138950765,0.006561939404011,0.031270362486839
40,0.003915823941082,0.004601174569726,0.006522049482465,0.031170838294029
41,0.00393519853428,0.00457938380897,0.00662503510952,0.031211547019482
42,0.003933314931989,0.004515091817677,0.006522270845175,0.031521100215912
43,0.003809251022339,0.004502949578166,0.006513656030893,0.031130730381012
44,0.003851690600216,0.004541536317468,0.006518173250258,0.031260361607075
45,0.00398508954227,0.004444473087192,0.006506165371537,0.03143753816843
46,0.003776820023954,0.004370222706199,0.006528112387061,0.031024418694973
47,0.003908393322825,0.004473858718276,0.006502248588204,0.031578746447563
48,0.003794166403711,0.004496139805317,0.006535163537264,0.031140204985142
49,0.003870005812645,0.004349129419625,0.006393929003775,0.031089337525368
50,0.00370858112812,0.004445405920893,0.006569329411983,0.031383244316578
51,0.003889607571065,0.004457255308628,0.006444272006452,0.031215966546536
52,0.003670749185383,0.00436629882127,0.006430471357703,0.031020388281345
53,0.003728842650354,0.00433418751061,0.006362540960908,0.031153697144985
54,0.003639875406772,0.004296637361646,0.006515792072713,0.031021142759323
55,0.003657036249042,0.004328287791312,0.006357363024354,0.031096785032749
56,0.003652814624757,0.00429500831604,0.006369884257317,0.031175955770016
57,0.003664632162452,0.00437000292927,0.006465198053122,0.031023612937927
58,0.003586797401756,0.004238613434136,0.006286255867183,0.031366726675034
59,0.003570541187823,0.004268030875325,0.006287971179187,0.030957517268658
60,0.003671224651933,0.004246170485914,0.006265479009151,0.031032193386555

